A Helmholtz-Leray projection method with variational multiscale stabilization for the Navier-Stokes equations

The Galerkin finite element formulation of the incompressible Navier-Stokes equations presents two principal challenges: maintaining stable velocity-pressure coupling and controlling instability in advection-dominated regimes. Moreover, the monolithic formulation produces a coupled nonlinear saddle-point problem. In this work, we present a residual-based variational multiscale (VMS) stabilization of an incremental Helmholtz-Leray projection method that replaces this coupled saddle-point problem with a nonlinear velocity predictor, a pressure Poisson equation, and a velocity projection. The multiscale decomposition is applied only to the predicted velocity; neither the pressure nor the corrected, weakly divergence-free velocity is decomposed into coarse and fine scales. The modeled velocity fine scale contributes consistently to all three subproblems, introducing SUPG-like stabilization in the momentum predictor and a PSPG-like residual contribution in the pressure Poisson equation. We provide a formal error decomposition that separates the BDF2 time-discretization, projection-splitting, and spatial-VMS errors and, under stated stability and spatial-approximation assumptions, yields a combined velocity error estimate with second-order temporal accuracy. Numerical results for manufactured solutions, lid-driven cavity flow, flow past a cylinder, and the Taylor-Green vortex agree closely with established reference data. Comparisons with monolithic VMS indicate that omitting the pressure fine scale reduces drag overprediction and excess modeled dissipation, at the cost of increased divergence error. In the Taylor-Green tests, the projection formulation also reduces the average solution time per step by factors ranging from approximately $1.3\times$ to $2.7\times$ under identical solver settings.

==> data/fpcKanaris/all.csv <==
Re,meanCd,St
60,1.5578600000000005,0.155440414507772
100,1.3475366467065866,0.17326732673267325
150,1.2778992203898052,0.18652849740932645
200,1.2540410444777612,0.19477191184008197
250,1.2617105998800242,0.20051165041830882
300,1.2612897340531894,0.20491803278688528
400,1.2662988272410793,0.21108179419525064


==> data/fpcKanaris/forces_monolithic_nonlinear_trimesh.txt <==
Re,Cd,Cl,St
100,1.65564,0.03148,0.16428
150,1.57683,0.02578,0.17857
200,1.53566,0.02317,0.18571
250,1.50989,0.01669,0.19286
300,1.49202,0.01006,0.20000

==> data/fpcKanaris/forces_monolithic_nonlinear_trimesh_s0.txt <==
Re,Cd,Cl,St
100,1.65542,0.03148,0.16428
150,1.57655,0.02575,0.17857
200,1.53535,0.02313,0.18571
250,1.50956,0.01665,0.19286
300,1.49168,0.01002,0.20000

==> data/fpcKanaris/forces_monolithic_nonlinear_trimesh_s0_refined.txt <==
Re,Cd,Cl,St
100,1.36658,-0.01158,0.17143
150,1.29440,-0.00798,0.18571
200,1.27904,-0.01668,0.19286
250,1.28046,-0.01669,0.20000
300,1.28355,-0.00703,0.20714


==> data/fpcKanaris/forces_monolithic_nonlinear_trimesh_s0_tauc_0.txt <==
Re,Cd,Cl,St
100,1.36042,-0.00625,0.17333
150,1.27281,-0.00710,0.18667
200,1.24229,-0.01351,0.19333
250,1.23122,-0.01312,0.20000
300,1.22328,-0.00833,0.20667


==> data/fpcKanaris/forces_projection_nonlinear_trimesh.txt <==
Re,Cd,Cl,St
100,1.34407,-0.00783,0.17143
150,1.25727,-0.00507,0.18571
200,1.22750,-0.01243,0.19286
250,1.21712,-0.01133,0.20000
300,1.20941,-0.00328,0.20714

==> data/fpcKanaris/reference/kanaris-drag-data.txt <==
14.552471741898344, 3.114125350795135
29.665836206422284, 2.096351730589335
44.71392763421299, 1.722170252572497
59.94740207621393, 1.5201122544434047
74.76646863383918, 1.4041159962581848
89.78306202646219, 1.3405051449953223
104.99945922048057, 1.3068288119738072
120.0130166579067, 1.2731524789522912
150.03633658876282, 1.2432179607109446
179.85510903822842, 1.230121608980355
209.87596225548702, 1.2245088868101033
239.896435978346, 1.2226379794200186
269.9161507124059, 1.2282507015902708
299.93605519366554, 1.2319925163704397
330.1587994315174, 1.2357343311506082
359.97548466178506, 1.2432179607109455
389.99538914304475, 1.246959775491114


==> data/fpcKanaris/reference/kanaris-st-data.txt <==
69.97434987857125, 0.15678855022239202
75.33631675171227, 0.16021911752667345
89.46844216443364, 0.16756105547520944
104.68796900155536, 0.17315087183125497
119.59778426610637, 0.17778426610636616
149.15409174011515, 0.1847400878653096
178.43888995006412, 0.18962398013479959
208.0934319316724, 0.19371135427183672
238.08497284907355, 0.1979583594837231
267.46527683029984, 0.2000534832319153
297.5168499467896, 0.20254754823041451
327.2286953911643, 0.20496166125467297
356.95691325347224, 0.20689769967528038
386.6905885884246, 0.20867437989467078

==> data/fpcKanaris/reference/singha-drag-data.txt <==
45,1.6333972698099948
100,1.32668327519794
150,1.2436162515503018
250,1.2212520528759363


==> data/fpcKanaris/reference/zovatto-drag-data.txt <==
30.070386568434643,30, 2.1137832046728704, 0
59.29836508262645,60, 1.5326554932636718, 0
89.04646452786992,90, 1.3371099826822057, 0.16461
148.05917402917603,150, 1.2214529337520927, 0.18265
295.68781003258107,300, 1.180189615192698, 0.199900

==> data/ldcGhia/proj_re-100-nonlinear-s_1.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,1.790374e-05,1.191487e-09,-7.781893e-01
1.505907e-04,-9.668756e-05,1.160959e-08,-7.781893e-01
6.022719e-04,-4.398942e-04,3.104453e-08,-7.781892e-01
1.354772e-03,-1.010068e-03,6.894394e-08,-7.781891e-01
2.407637e-03,-1.804484e-03,1.283621e-07,-7.781891e-01
3.760233e-03,-2.819391e-03,2.114855e-07,-7.781890e-01
5.411745e-03,-4.050077e-03,3.120639e-07,-7.781890e-01
7.361179e-03,-5.490947e-03,4.144296e-07,-7.781892e-01
9.607360e-03,-7.135616e-03,4.807693e-07,-7.781895e-01
1.214893e-02,-8.977012e-03,4.600233e-07,-7.781900e-01
1.498437e-02,-1.100750e-02,2.590521e-07,-7.781909e-01
1.811197e-02,-1.321898e-02,-2.193748e-07,-7.781921e-01
2.152983e-02,-1.560306e-02,-1.193681e-06,-7.781938e-01
2.523591e-02,-1.815113e-02,-2.731612e-06,-7.781963e-01
2.922797e-02,-2.085452e-02,-5.217543e-06,-7.781990e-01
3.350360e-02,-2.370468e-02,-8.757279e-06,-7.782031e-01
3.806023e-02,-2.669317e-02,-1.361630e-05,-7.782079e-01
4.289512e-02,-2.981189e-02,-2.028397e-05,-7.782141e-01
4.800535e-02,-3.305316e-02,-2.893177e-05,-7.782218e-01
5.338785e-02,-3.640977e-02,-3.988646e-05,-7.782313e-01
5.903937e-02,-3.987513e-02,-5.340070e-05,-7.782429e-01
6.495650e-02,-4.344329e-02,-6.967616e-05,-7.782571e-01
7.113569e-02,-4.710904e-02,-8.882239e-05,-7.782744e-01
7.757322e-02,-5.086789e-02,-1.108249e-04,-7.782954e-01
8.426519e-02,-5.471618e-02,-1.355047e-04,-7.783208e-01
9.120759e-02,-5.865101e-02,-1.624750e-04,-7.783515e-01
9.839623e-02,-6.267028e-02,-1.910943e-04,-7.783884e-01
1.058268e-01,-6.677267e-02,-2.204126e-04,-7.784326e-01
1.134948e-01,-7.095754e-02,-2.491201e-04,-7.784854e-01
1.213956e-01,-7.522493e-02,-2.754838e-04,-7.785482e-01
1.295244e-01,-7.957542e-02,-2.972884e-04,-7.786227e-01
1.378765e-01,-8.401004e-02,-3.117787e-04,-7.787109e-01
1.464466e-01,-8.853015e-02,-3.155905e-04,-7.788148e-01
1.552297e-01,-9.313724e-02,-3.046887e-04,-7.789368e-01
1.642205e-01,-9.783277e-02,-2.743110e-04,-7.790796e-01
1.734136e-01,-1.026179e-01,-2.189035e-04,-7.792462e-01
1.828034e-01,-1.074935e-01,-1.320713e-04,-7.794399e-01
1.923842e-01,-1.124593e-01,-6.535018e-06,-7.796644e-01
2.021503e-01,-1.175143e-01,1.659084e-04,-7.799238e-01
2.120959e-01,-1.226560e-01,3.944046e-04,-7.802225e-01
2.222149e-01,-1.278801e-01,6.890528e-04,-7.805655e-01
2.325012e-01,-1.331802e-01,1.060887e-03,-7.809580e-01
2.429486e-01,-1.385476e-01,1.521851e-03,-7.814058e-01
2.535509e-01,-1.439707e-01,2.084717e-03,-7.819152e-01
2.643016e-01,-1.494343e-01,2.763018e-03,-7.824926e-01
2.751943e-01,-1.549201e-01,3.570913e-03,-7.831453e-01
2.862225e-01,-1.604055e-01,4.522991e-03,-7.838804e-01
2.973793e-01,-1.658638e-01,5.634120e-03,-7.847056e-01
3.086583e-01,-1.712639e-01,6.919157e-03,-7.856289e-01
3.200525e-01,-1.765699e-01,8.392689e-03,-7.866581e-01
3.315551e-01,-1.817413e-01,1.006868e-02,-7.878011e-01
3.431591e-01,-1.867330e-01,1.196012e-02,-7.890655e-01
3.548577e-01,-1.914956e-01,1.407862e-02,-7.904587e-01
3.666436e-01,-1.959753e-01,1.643399e-02,-7.919873e-01
3.785099e-01,-2.001151e-01,1.903380e-02,-7.936570e-01
3.904494e-01,-2.038549e-01,2.188292e-02,-7.954725e-01
4.024548e-01,-2.071326e-01,2.498315e-02,-7.974368e-01
4.145191e-01,-2.098852e-01,2.833271e-02,-7.995517e-01
4.266348e-01,-2.120495e-01,3.192605e-02,-8.018164e-01
4.387947e-01,-2.135640e-01,3.575343e-02,-8.042286e-01
4.509914e-01,-2.143698e-01,3.980076e-02,-8.067831e-01
4.632177e-01,-2.144119e-01,4.404955e-02,-8.094721e-01
4.754662e-01,-2.136409e-01,4.847684e-02,-8.122855e-01
4.877294e-01,-2.120141e-01,5.305540e-02,-8.152101e-01
5.000000e-01,-2.094968e-01,5.775396e-02,-8.182302e-01
5.122706e-01,-2.060629e-01,6.253761e-02,-8.213277e-01
5.245338e-01,-2.016963e-01,6.736828e-02,-8.244822e-01
5.367823e-01,-1.963907e-01,7.220531e-02,-8.276714e-01
5.490086e-01,-1.901503e-01,7.700619e-02,-8.308713e-01
5.612053e-01,-1.829892e-01,8.172721e-02,-8.340572e-01
5.733652e-01,-1.749316e-01,8.632427e-02,-8.372035e-01
5.854809e-01,-1.660101e-01,9.075359e-02,-8.402851e-01
5.975452e-01,-1.562654e-01,9.497248e-02,-8.432771e-01
6.095506e-01,-1.457446e-01,9.893996e-02,-8.461558e-01
6.214901e-01,-1.344995e-01,1.026173e-01,-8.488993e-01
6.333564e-01,-1.225853e-01,1.059688e-01,-8.514876e-01
6.451423e-01,-1.100581e-01,1.089616e-01,-8.539032e-01
6.568409e-01,-9.697368e-02,1.115667e-01,-8.561312e-01
6.684449e-01,-8.338491e-02,1.137587e-01,-8.581598e-01
6.799475e-01,-6.934008e-02,1.155158e-01,-8.599800e-01
6.913417e-01,-5.488101e-02,1.168204e-01,-8.615860e-01
7.026207e-01,-4.004110e-02,1.176583e-01,-8.629746e-01
7.137775e-01,-2.484377e-02,1.180194e-01,-8.641458e-01
7.248057e-01,-9.300973e-03,1.178973e-01,-8.651020e-01
7.356984e-01,6.588113e-03,1.172890e-01,-8.658479e-01
7.464491e-01,2.283801e-02,1.161954e-01,-8.663904e-01
7.570514e-01,3.947753e-02,1.146209e-01,-8.667381e-01
7.674988e-01,5.654991e-02,1.125740e-01,-8.669010e-01
7.777851e-01,7.411240e-02,1.100668e-01,-8.668905e-01
7.879041e-01,9.223524e-02,1.071159e-01,-8.667186e-01
7.978497e-01,1.109999e-01,1.037418e-01,-8.663983e-01
8.076158e-01,1.304967e-01,9.997020e-02,-8.659423e-01
8.171966e-01,1.508212e-01,9.583132e-02,-8.653648e-01
8.265864e-01,1.720707e-01,9.136023e-02,-8.646787e-01
8.357795e-01,1.943389e-01,8.659715e-02,-8.638978e-01
8.447703e-01,2.177113e-01,8.158696e-02,-8.630353e-01
8.535534e-01,2.422592e-01,7.637900e-02,-8.621042e-01
8.621235e-01,2.680347e-01,7.102638e-02,-8.611173e-01
8.704756e-01,2.950649e-01,6.558522e-02,-8.600870e-01
8.786044e-01,3.233482e-01,6.011351e-02,-8.590253e-01
8.865052e-01,3.528500e-01,5.466993e-02,-8.579435e-01
8.941732e-01,3.835009e-01,4.931234e-02,-8.568527e-01
9.016038e-01,4.151962e-01,4.409646e-02,-8.557630e-01
9.087924e-01,4.477963e-01,3.907406e-02,-8.546844e-01
9.157348e-01,4.811294e-01,3.429202e-02,-8.536251e-01
9.224268e-01,5.149960e-01,2.979079e-02,-8.525938e-01
9.288643e-01,5.491739e-01,2.560322e-02,-8.515968e-01
9.350435e-01,5.834246e-01,2.175430e-02,-8.506407e-01
9.409606e-01,6.175006e-01,1.826041e-02,-8.497301e-01
9.466122e-01,6.511520e-01,1.512950e-02,-8.488691e-01
9.519946e-01,6.841342e-01,1.236131e-02,-8.480606e-01
9.571049e-01,7.162136e-01,9.948007e-03,-8.473064e-01
9.619398e-01,7.471733e-01,7.875065e-03,-8.466073e-01
9.664964e-01,7.768175e-01,6.122289e-03,-8.459637e-01
9.707720e-01,8.049743e-01,4.665119e-03,-8.453744e-01
9.747641e-01,8.314974e-01,3.475548e-03,-8.448394e-01
9.784702e-01,8.562665e-01,2.524098e-03,-8.443541e-01
9.818880e-01,8.791870e-01,1.779667e-03,-8.439222e-01
9.850156e-01,9.001874e-01,1.211637e-03,-8.435347e-01
9.878511e-01,9.192176e-01,7.913358e-04,-8.431926e-01
9.903926e-01,9.362457e-01,4.912011e-04,-8.428927e-01
9.926388e-01,9.512546e-01,2.856054e-04,-8.426365e-01
9.945883e-01,9.642388e-01,1.524608e-04,-8.424139e-01
9.962398e-01,9.752010e-01,7.217510e-05,-8.422350e-01
9.975924e-01,9.841492e-01,2.833103e-05,-8.420836e-01
9.986452e-01,9.910936e-01,7.681344e-06,-8.419749e-01
9.993977e-01,9.960448e-01,5.061708e-07,-8.418810e-01
9.998494e-01,9.990116e-01,-3.428237e-07,-8.418361e-01
1.000000e+00,9.999998e-01,-7.948046e-07,-8.418119e-01



==> data/ldcGhia/proj_re-100-nonlinear-s_1.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,3.130668e-07,2.542059e-05,-7.945261e-01
1.505907e-04,8.301785e-08,3.100972e-04,-7.945523e-01
6.022719e-04,-1.640899e-07,1.162208e-03,-7.945763e-01
1.354772e-03,-3.783376e-06,2.576237e-03,-7.946319e-01
2.407637e-03,-1.492005e-05,4.542854e-03,-7.946858e-01
3.760233e-03,-3.803473e-05,7.049158e-03,-7.947604e-01
5.411745e-03,-8.041622e-05,1.007858e-02,-7.948560e-01
7.361179e-03,-1.497392e-04,1.361115e-02,-7.949595e-01
9.607360e-03,-2.553059e-04,1.762337e-02,-7.950835e-01
1.214893e-02,-4.073583e-04,2.208857e-02,-7.952152e-01
1.498437e-02,-6.169609e-04,2.697690e-02,-7.953644e-01
1.811197e-02,-8.961474e-04,3.225563e-02,-7.955213e-01
2.152983e-02,-1.257111e-03,3.788928e-02,-7.956909e-01
2.523591e-02,-1.712856e-03,4.383998e-02,-7.958682e-01
2.922797e-02,-2.276187e-03,5.006762e-02,-7.960542e-01
3.350360e-02,-2.960153e-03,5.653030e-02,-7.962465e-01
3.806023e-02,-3.777448e-03,6.318459e-02,-7.964448e-01
4.289512e-02,-4.740441e-03,6.998597e-02,-7.966475e-01
4.800535e-02,-5.860856e-03,7.688920e-02,-7.968540e-01
5.338785e-02,-7.149654e-03,8.384875e-02,-7.970635e-01
5.903937e-02,-8.616859e-03,9.081929e-02,-7.972752e-01
6.495650e-02,-1.027133e-02,9.775606e-02,-7.974888e-01
7.113569e-02,-1.212075e-02,1.046154e-01,-7.977042e-01
7.757322e-02,-1.417141e-02,1.113550e-01,-7.979211e-01
8.426519e-02,-1.642814e-02,1.179346e-01,-7.981401e-01
9.120759e-02,-1.889425e-02,1.243161e-01,-7.983615e-01
9.839623e-02,-2.157149e-02,1.304641e-01,-7.985862e-01
1.058268e-01,-2.446006e-02,1.363459e-01,-7.988153e-01
1.134948e-01,-2.755858e-02,1.419320e-01,-7.990499e-01
1.213956e-01,-3.086419e-02,1.471961e-01,-7.992916e-01
1.295244e-01,-3.437261e-02,1.521152e-01,-7.995421e-01
1.378765e-01,-3.807821e-02,1.566695e-01,-7.998033e-01
1.464466e-01,-4.197419e-02,1.608427e-01,-8.000771e-01
1.552297e-01,-4.605266e-02,1.646212e-01,-8.003658e-01
1.642205e-01,-5.030484e-02,1.679944e-01,-8.006713e-01
1.734136e-01,-5.472121e-02,1.709544e-01,-8.009959e-01
1.828034e-01,-5.929164e-02,1.734952e-01,-8.013418e-01
1.923842e-01,-6.400562e-02,1.756128e-01,-8.017108e-01
2.021503e-01,-6.885238e-02,1.773047e-01,-8.021050e-01
2.120959e-01,-7.382103e-02,1.785693e-01,-8.025261e-01
2.222149e-01,-7.890071e-02,1.794055e-01,-8.029755e-01
2.325012e-01,-8.408072e-02,1.798126e-01,-8.034545e-01
2.429486e-01,-8.935061e-02,1.797895e-01,-8.039640e-01
2.535509e-01,-9.470021e-02,1.793347e-01,-8.045046e-01
2.643016e-01,-1.001197e-01,1.784458e-01,-8.050764e-01
2.751943e-01,-1.055998e-01,1.771196e-01,-8.056792e-01
2.862225e-01,-1.111315e-01,1.753515e-01,-8.063120e-01
2.973793e-01,-1.167060e-01,1.731358e-01,-8.069737e-01
3.086583e-01,-1.223152e-01,1.704653e-01,-8.076623e-01
3.200525e-01,-1.279509e-01,1.673318e-01,-8.083754e-01
3.315551e-01,-1.336053e-01,1.637259e-01,-8.091097e-01
3.431591e-01,-1.392705e-01,1.596370e-01,-8.098616e-01
3.548577e-01,-1.449386e-01,1.550540e-01,-8.106264e-01
3.666436e-01,-1.506016e-01,1.499652e-01,-8.113990e-01
3.785099e-01,-1.562508e-01,1.443585e-01,-8.121735e-01
3.904494e-01,-1.618772e-01,1.382221e-01,-8.129430e-01
4.024548e-01,-1.674712e-01,1.315447e-01,-8.137003e-01
4.145191e-01,-1.730220e-01,1.243155e-01,-8.144373e-01
4.266348e-01,-1.785179e-01,1.165254e-01,-8.151452e-01
4.387947e-01,-1.839458e-01,1.081666e-01,-8.158147e-01
4.509914e-01,-1.892914e-01,9.923378e-02,-8.164359e-01
4.632177e-01,-1.945383e-01,8.972398e-02,-8.169987e-01
4.754662e-01,-1.996685e-01,7.963747e-02,-8.174925e-01
4.877294e-01,-2.046621e-01,6.897812e-02,-8.179065e-01
5.000000e-01,-2.094968e-01,5.775396e-02,-8.182302e-01
5.122706e-01,-2.141480e-01,4.597769e-02,-8.184531e-01
5.245338e-01,-2.185887e-01,3.366725e-02,-8.185650e-01
5.367823e-01,-2.227895e-01,2.084641e-02,-8.185567e-01
5.490086e-01,-2.267183e-01,7.545246e-03,-8.184196e-01
5.612053e-01,-2.303408e-01,-6.199238e-03,-8.181462e-01
5.733652e-01,-2.336199e-01,-2.034265e-02,-8.177306e-01
5.854809e-01,-2.365166e-01,-3.483270e-02,-8.171684e-01
5.975452e-01,-2.389902e-01,-4.960886e-02,-8.164570e-01
6.095506e-01,-2.409981e-01,-6.460195e-02,-8.155961e-01
6.214901e-01,-2.424973e-01,-7.973407e-02,-8.145876e-01
6.333564e-01,-2.434442e-01,-9.491848e-02,-8.134361e-01
6.451423e-01,-2.437963e-01,-1.100598e-01,-8.121484e-01
6.568409e-01,-2.435124e-01,-1.250546e-01,-8.107344e-01
6.684449e-01,-2.425543e-01,-1.397918e-01,-8.092062e-01
6.799475e-01,-2.408881e-01,-1.541539e-01,-8.075792e-01
6.913417e-01,-2.384849e-01,-1.680183e-01,-8.058701e-01
7.026207e-01,-2.353230e-01,-1.812593e-01,-8.040987e-01
7.137775e-01,-2.313889e-01,-1.937497e-01,-8.022862e-01
7.248057e-01,-2.266786e-01,-2.053637e-01,-8.004550e-01
7.356984e-01,-2.211988e-01,-2.159795e-01,-7.986286e-01
7.464491e-01,-2.149680e-01,-2.254821e-01,-7.968305e-01
7.570514e-01,-2.080167e-01,-2.337666e-01,-7.950839e-01
7.674988e-01,-2.003879e-01,-2.407410e-01,-7.934110e-01
7.777851e-01,-1.921370e-01,-2.463291e-01,-7.918326e-01
7.879041e-01,-1.833308e-01,-2.504731e-01,-7.903670e-01
7.978497e-01,-1.740465e-01,-2.531353e-01,-7.890300e-01
8.076158e-01,-1.643702e-01,-2.543002e-01,-7.878345e-01
8.171966e-01,-1.543949e-01,-2.539747e-01,-7.867900e-01
8.265864e-01,-1.442183e-01,-2.521882e-01,-7.859024e-01
8.357795e-01,-1.339403e-01,-2.489923e-01,-7.851743e-01
8.447703e-01,-1.236605e-01,-2.444587e-01,-7.846050e-01
8.535534e-01,-1.134758e-01,-2.386777e-01,-7.841908e-01
8.621235e-01,-1.034783e-01,-2.317550e-01,-7.839251e-01
8.704756e-01,-9.375310e-02,-2.238091e-01,-7.837989e-01
8.786044e-01,-8.437642e-02,-2.149679e-01,-7.838019e-01
8.865052e-01,-7.541479e-02,-2.053653e-01,-7.839215e-01
8.941732e-01,-6.692379e-02,-1.951380e-01,-7.841451e-01
9.016038e-01,-5.894779e-02,-1.844222e-01,-7.844592e-01
9.087924e-01,-5.151972e-02,-1.733515e-01,-7.848501e-01
9.157348e-01,-4.466143e-02,-1.620535e-01,-7.853047e-01
9.224268e-01,-3.838419e-02,-1.506489e-01,-7.858103e-01
9.288643e-01,-3.268947e-02,-1.392492e-01,-7.863548e-01
9.350435e-01,-2.757001e-02,-1.279562e-01,-7.869275e-01
9.409606e-01,-2.301057e-02,-1.168611e-01,-7.875176e-01
9.466122e-01,-1.898969e-02,-1.060445e-01,-7.881177e-01
9.519946e-01,-1.548003e-02,-9.557596e-02,-7.887173e-01
9.571049e-01,-1.244997e-02,-8.551498e-02,-7.893120e-01
9.619398e-01,-9.864862e-03,-7.591120e-02,-7.898938e-01
9.664964e-01,-7.687435e-03,-6.680522e-02,-7.904586e-01
9.707720e-01,-5.879304e-03,-5.822948e-02,-7.910016e-01
9.747641e-01,-4.401375e-03,-5.020909e-02,-7.915190e-01
9.784702e-01,-3.214790e-03,-4.276280e-02,-7.920077e-01
9.818880e-01,-2.281487e-03,-3.590395e-02,-7.924651e-01
9.850156e-01,-1.564782e-03,-2.964130e-02,-7.928887e-01
9.878511e-01,-1.029848e-03,-2.397996e-02,-7.932767e-01
9.903926e-01,-6.441208e-04,-1.892212e-02,-7.936276e-01
9.926388e-01,-3.776502e-04,-1.446782e-02,-7.939400e-01
9.945883e-01,-2.033992e-04,-1.061558e-02,-7.942128e-01
9.962398e-01,-9.747147e-05,-7.362970e-03,-7.944449e-01
9.975924e-01,-3.935149e-05,-4.707112e-03,-7.946361e-01
9.986452e-01,-1.201971e-05,-2.645097e-03,-7.947849e-01
9.993977e-01,-2.109621e-06,-1.174313e-03,-7.948920e-01
9.998494e-01,-6.540190e-08,-2.927119e-04,-7.949588e-01
1.000000e+00,6.578544e-09,1.001000e-06,-7.949681e-01



==> data/ldcGhia/proj_re-1000-nonlinear-s_1.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,-3.027836e-06,4.403378e-09,-9.272644e-02
1.505907e-04,-6.407243e-04,2.342029e-08,-9.272585e-02
6.022719e-04,-2.547792e-03,8.014362e-07,-9.272340e-02
1.354772e-03,-5.706801e-03,4.430137e-06,-9.271967e-02
2.407637e-03,-1.008901e-02,1.404748e-05,-9.271484e-02
3.760233e-03,-1.565504e-02,3.342700e-05,-9.270939e-02
5.411745e-03,-2.235562e-02,6.632599e-05,-9.270390e-02
7.361179e-03,-3.013245e-02,1.157666e-04,-9.269911e-02
9.607360e-03,-3.891924e-02,1.832156e-04,-9.269597e-02
1.214893e-02,-4.864282e-02,2.677799e-04,-9.269574e-02
1.498437e-02,-5.922460e-02,3.655033e-04,-9.270004e-02
1.811197e-02,-7.058244e-02,4.688667e-04,-9.271098e-02
2.152983e-02,-8.263313e-02,5.666773e-04,-9.273135e-02
2.523591e-02,-9.529568e-02,6.443373e-04,-9.276479e-02
2.922797e-02,-1.084953e-01,6.848171e-04,-9.281589e-02
3.350360e-02,-1.221683e-01,6.701544e-04,-9.289051e-02
3.806023e-02,-1.362664e-01,5.834596e-04,-9.299593e-02
4.289512e-02,-1.507608e-01,4.114029e-04,-9.314106e-02
4.800535e-02,-1.656437e-01,1.467313e-04,-9.333665e-02
5.338785e-02,-1.809267e-01,-2.095331e-04,-9.359555e-02
5.903937e-02,-1.966337e-01,-6.466610e-04,-9.393291e-02
6.495650e-02,-2.127898e-01,-1.143936e-03,-9.436638e-02
7.113569e-02,-2.294046e-01,-1.671738e-03,-9.491628e-02
7.757322e-02,-2.464531e-01,-2.193927e-03,-9.560562e-02
8.426519e-02,-2.638562e-01,-2.671155e-03,-9.645994e-02
9.120759e-02,-2.814653e-01,-3.064547e-03,-9.750684e-02
9.839623e-02,-2.990524e-01,-3.339124e-03,-9.877509e-02
1.058268e-01,-3.163092e-01,-3.466525e-03,-1.002933e-01
1.134948e-01,-3.328560e-01,-3.426875e-03,-1.020881e-01
1.213956e-01,-3.482587e-01,-3.209921e-03,-1.041816e-01
1.295244e-01,-3.620547e-01,-2.815648e-03,-1.065890e-01
1.378765e-01,-3.737846e-01,-2.254547e-03,-1.093160e-01
1.464466e-01,-3.830292e-01,-1.547412e-03,-1.123567e-01
1.552297e-01,-3.894472e-01,-7.244023e-04,-1.156921e-01
1.642205e-01,-3.928111e-01,1.769024e-04,-1.192902e-01
1.734136e-01,-3.930345e-01,1.114588e-03,-1.231075e-01
1.828034e-01,-3.901863e-01,2.046402e-03,-1.270918e-01
1.923842e-01,-3.844885e-01,2.934187e-03,-1.311862e-01
2.021503e-01,-3.762954e-01,3.748005e-03,-1.353336e-01
2.120959e-01,-3.660577e-01,4.469268e-03,-1.394810e-01
2.222149e-01,-3.542766e-01,5.092294e-03,-1.435830e-01
2.325012e-01,-3.414549e-01,5.624057e-03,-1.476036e-01
2.429486e-01,-3.280528e-01,6.082257e-03,-1.515173e-01
2.535509e-01,-3.144545e-01,6.492120e-03,-1.553082e-01
2.643016e-01,-3.009490e-01,6.882606e-03,-1.589683e-01
2.751943e-01,-2.877248e-01,7.282664e-03,-1.624959e-01
2.862225e-01,-2.748780e-01,7.718045e-03,-1.658930e-01
2.973793e-01,-2.624284e-01,8.209179e-03,-1.691636e-01
3.086583e-01,-2.503405e-01,8.770078e-03,-1.723119e-01
3.200525e-01,-2.385452e-01,9.408266e-03,-1.753411e-01
3.315551e-01,-2.269584e-01,1.012552e-02,-1.782533e-01
3.431591e-01,-2.154960e-01,1.091908e-02,-1.810486e-01
3.548577e-01,-2.040839e-01,1.178303e-02,-1.837254e-01
3.666436e-01,-1.926631e-01,1.270969e-02,-1.862808e-01
3.785099e-01,-1.811911e-01,1.369077e-02,-1.887108e-01
3.904494e-01,-1.696414e-01,1.471817e-02,-1.910106e-01
4.024548e-01,-1.580004e-01,1.578459e-02,-1.931752e-01
4.145191e-01,-1.462643e-01,1.688375e-02,-1.951997e-01
4.266348e-01,-1.344363e-01,1.801046e-02,-1.970791e-01
4.387947e-01,-1.225230e-01,1.916049e-02,-1.988091e-01
4.509914e-01,-1.105331e-01,2.033040e-02,-2.003858e-01
4.632177e-01,-9.847549e-02,2.151732e-02,-2.018059e-01
4.754662e-01,-8.635806e-02,2.271870e-02,-2.030668e-01
4.877294e-01,-7.418761e-02,2.393216e-02,-2.041664e-01
5.000000e-01,-6.196946e-02,2.515527e-02,-2.051032e-01
5.122706e-01,-4.970753e-02,2.638545e-02,-2.058764e-01
5.245338e-01,-3.740450e-02,2.761989e-02,-2.064858e-01
5.367823e-01,-2.506207e-02,2.885548e-02,-2.069315e-01
5.490086e-01,-1.268112e-02,3.008879e-02,-2.072146e-01
5.612053e-01,-2.619499e-04,3.131602e-02,-2.073364e-01
5.733652e-01,1.219558e-02,3.253309e-02,-2.072991e-01
5.854809e-01,2.469201e-02,3.373560e-02,-2.071052e-01
5.975452e-01,3.722824e-02,3.491893e-02,-2.067580e-01
6.095506e-01,4.980554e-02,3.607824e-02,-2.062611e-01
6.214901e-01,6.242571e-02,3.720857e-02,-2.056189e-01
6.333564e-01,7.509115e-02,3.830495e-02,-2.048363e-01
6.451423e-01,8.780498e-02,3.936240e-02,-2.039185e-01
6.568409e-01,1.005711e-01,4.037611e-02,-2.028715e-01
6.684449e-01,1.133941e-01,4.134143e-02,-2.017014e-01
6.799475e-01,1.262792e-01,4.225398e-02,-2.004150e-01
6.913417e-01,1.392318e-01,4.310966e-02,-1.990193e-01
7.026207e-01,1.522566e-01,4.390464e-02,-1.975217e-01
7.137775e-01,1.653569e-01,4.463537e-02,-1.959300e-01
7.248057e-01,1.785333e-01,4.529842e-02,-1.942524e-01
7.356984e-01,1.917819e-01,4.589045e-02,-1.924972e-01
7.464491e-01,2.050929e-01,4.640802e-02,-1.906735e-01
7.570514e-01,2.184487e-01,4.684747e-02,-1.887907e-01
7.674988e-01,2.318225e-01,4.720479e-02,-1.868586e-01
7.777851e-01,2.451764e-01,4.747555e-02,-1.848878e-01
7.879041e-01,2.584615e-01,4.765484e-02,-1.828895e-01
7.978497e-01,2.716170e-01,4.773735e-02,-1.808756e-01
8.076158e-01,2.845715e-01,4.771755e-02,-1.788584e-01
8.171966e-01,2.972444e-01,4.758989e-02,-1.768511e-01
8.265864e-01,3.095481e-01,4.734904e-02,-1.748670e-01
8.357795e-01,3.213913e-01,4.699039e-02,-1.729197e-01
8.447703e-01,3.326822e-01,4.651029e-02,-1.710227e-01
8.535534e-01,3.433327e-01,4.590637e-02,-1.691891e-01
8.621235e-01,3.532621e-01,4.517772e-02,-1.674313e-01
8.704756e-01,3.624027e-01,4.432472e-02,-1.657606e-01
8.786044e-01,3.707061e-01,4.334849e-02,-1.641868e-01
8.865052e-01,3.781547e-01,4.224970e-02,-1.627181e-01
8.941732e-01,3.847787e-01,4.102671e-02,-1.613604e-01
9.016038e-01,3.906820e-01,3.967338e-02,-1.601175e-01
9.087924e-01,3.960762e-01,3.817699e-02,-1.589905e-01
9.157348e-01,4.013181e-01,3.651760e-02,-1.579777e-01
9.224268e-01,4.069406e-01,3.466967e-02,-1.570748e-01
9.288643e-01,4.136621e-01,3.260691e-02,-1.562749e-01
9.350435e-01,4.223606e-01,3.031004e-02,-1.555695e-01
9.409606e-01,4.340035e-01,2.777559e-02,-1.549486e-01
9.466122e-01,4.495369e-01,2.502388e-02,-1.544019e-01
9.519946e-01,4.697493e-01,2.210313e-02,-1.539198e-01
9.571049e-01,4.951361e-01,1.908824e-02,-1.534937e-01
9.619398e-01,5.257948e-01,1.607392e-02,-1.531167e-01
9.664964e-01,5.613747e-01,1.316349e-02,-1.527835e-01
9.707720e-01,6.010940e-01,1.045569e-02,-1.524901e-01
9.747641e-01,6.438208e-01,8.032383e-03,-1.522337e-01
9.784702e-01,6.882010e-01,5.949778e-03,-1.520119e-01
9.818880e-01,7.328063e-01,4.233790e-03,-1.518230e-01
9.850156e-01,7.762757e-01,2.881032e-03,-1.516643e-01
9.878511e-01,8.174250e-01,1.863801e-03,-1.515336e-01
9.903926e-01,8.553144e-01,1.136969e-03,-1.514280e-01
9.926388e-01,8.892697e-01,6.462533e-04,-1.513445e-01
9.945883e-01,9.188650e-01,3.361466e-04,-1.512797e-01
9.962398e-01,9.438791e-01,1.553180e-04,-1.512308e-01
9.975924e-01,9.642398e-01,6.042270e-05,-1.511947e-01
9.986452e-01,9.799675e-01,1.764566e-05,-1.511695e-01
9.993977e-01,9.911264e-01,2.818201e-06,-1.511523e-01
9.998494e-01,9.977870e-01,-4.311646e-08,-1.511431e-01
1.000000e+00,1.000001e+00,-2.109044e-07,-1.511393e-01



==> data/ldcGhia/proj_re-1000-nonlinear-s_1.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,-5.932395e-08,-7.656498e-06,-1.131197e-01
1.505907e-04,5.149002e-08,1.168909e-03,-1.131209e-01
6.022719e-04,1.414218e-06,4.681442e-03,-1.131157e-01
1.354772e-03,8.127806e-06,1.048008e-02,-1.131091e-01
2.407637e-03,2.582029e-05,1.848188e-02,-1.131001e-01
3.760233e-03,6.152396e-05,2.857171e-02,-1.130901e-01
5.411745e-03,1.220986e-04,4.060293e-02,-1.130799e-01
7.361179e-03,2.130960e-04,5.439811e-02,-1.130710e-01
9.607360e-03,3.370323e-04,6.974986e-02,-1.130651e-01
1.214893e-02,4.918719e-04,8.642212e-02,-1.130645e-01
1.498437e-02,6.695333e-04,1.041521e-01,-1.130721e-01
1.811197e-02,8.547666e-04,1.226542e-01,-1.130916e-01
2.152983e-02,1.024648e-03,1.416261e-01,-1.131274e-01
2.523591e-02,1.148869e-03,1.607576e-01,-1.131853e-01
2.922797e-02,1.191041e-03,1.797440e-01,-1.132720e-01
3.350360e-02,1.111064e-03,1.983011e-01,-1.133955e-01
3.806023e-02,8.684543e-04,2.161824e-01,-1.135648e-01
4.289512e-02,4.263148e-04,2.331958e-01,-1.137898e-01
4.800535e-02,-2.445709e-04,2.492163e-01,-1.140815e-01
5.338785e-02,-1.162167e-03,2.641914e-01,-1.144512e-01
5.903937e-02,-2.330826e-03,2.781381e-01,-1.149111e-01
6.495650e-02,-3.740628e-03,2.911282e-01,-1.154735e-01
7.113569e-02,-5.368607e-03,3.032664e-01,-1.161513e-01
7.757322e-02,-7.181678e-03,3.146622e-01,-1.169577e-01
8.426519e-02,-9.140592e-03,3.254013e-01,-1.179061e-01
9.120759e-02,-1.120411e-02,3.355240e-01,-1.190097e-01
9.839623e-02,-1.333254e-02,3.450111e-01,-1.202815e-01
1.058268e-01,-1.549017e-02,3.537822e-01,-1.217330e-01
1.134948e-01,-1.764623e-02,3.617039e-01,-1.233744e-01
1.213956e-01,-1.977492e-02,3.686046e-01,-1.252129e-01
1.295244e-01,-2.185471e-02,3.742939e-01,-1.272523e-01
1.378765e-01,-2.386761e-02,3.785819e-01,-1.294920e-01
1.464466e-01,-2.579864e-02,3.812965e-01,-1.319266e-01
1.552297e-01,-2.763573e-02,3.822983e-01,-1.345453e-01
1.642205e-01,-2.936991e-02,3.814925e-01,-1.373321e-01
1.734136e-01,-3.099566e-02,3.788369e-01,-1.402663e-01
1.828034e-01,-3.251135e-02,3.743467e-01,-1.433228e-01
1.923842e-01,-3.391935e-02,3.680953e-01,-1.464738e-01
2.021503e-01,-3.522593e-02,3.602106e-01,-1.496898e-01
2.120959e-01,-3.644083e-02,3.508670e-01,-1.529410e-01
2.222149e-01,-3.757645e-02,3.402738e-01,-1.561989e-01
2.325012e-01,-3.864688e-02,3.286607e-01,-1.594374e-01
2.429486e-01,-3.966679e-02,3.162622e-01,-1.626335e-01
2.535509e-01,-4.065032e-02,3.033018e-01,-1.657680e-01
2.643016e-01,-4.161017e-02,2.899801e-01,-1.688254e-01
2.751943e-01,-4.255696e-02,2.764643e-01,-1.717941e-01
2.862225e-01,-4.349884e-02,2.628840e-01,-1.746651e-01
2.973793e-01,-4.444148e-02,2.493297e-01,-1.774322e-01
3.086583e-01,-4.538835e-02,2.358558e-01,-1.800908e-01
3.200525e-01,-4.634109e-02,2.224866e-01,-1.826373e-01
3.315551e-01,-4.730017e-02,2.092230e-01,-1.850688e-01
3.431591e-01,-4.826542e-02,1.960507e-01,-1.873822e-01
3.548577e-01,-4.923654e-02,1.829465e-01,-1.895746e-01
3.666436e-01,-5.021355e-02,1.698846e-01,-1.916424e-01
3.785099e-01,-5.119708e-02,1.568407e-01,-1.935821e-01
3.904494e-01,-5.218847e-02,1.437943e-01,-1.953895e-01
4.024548e-01,-5.318984e-02,1.307305e-01,-1.970608e-01
4.145191e-01,-5.420400e-02,1.176392e-01,-1.985917e-01
4.266348e-01,-5.523432e-02,1.045156e-01,-1.999785e-01
4.387947e-01,-5.628453e-02,9.135824e-02,-2.012176e-01
4.509914e-01,-5.735857e-02,7.816858e-02,-2.023057e-01
4.632177e-01,-5.846041e-02,6.494964e-02,-2.032402e-01
4.754662e-01,-5.959387e-02,5.170520e-02,-2.040189e-01
4.877294e-01,-6.076250e-02,3.843919e-02,-2.046402e-01
5.000000e-01,-6.196946e-02,2.515527e-02,-2.051032e-01
5.122706e-01,-6.321743e-02,1.185650e-02,-2.054076e-01
5.245338e-01,-6.450854e-02,-1.454664e-03,-2.055534e-01
5.367823e-01,-6.584428e-02,-1.477645e-02,-2.055416e-01
5.490086e-01,-6.722546e-02,-2.810767e-02,-2.053735e-01
5.612053e-01,-6.865211e-02,-4.144753e-02,-2.050510e-01
5.733652e-01,-7.012342e-02,-5.479554e-02,-2.045767e-01
5.854809e-01,-7.163765e-02,-6.815114e-02,-2.039535e-01
5.975452e-01,-7.319203e-02,-8.151347e-02,-2.031849e-01
6.095506e-01,-7.478260e-02,-9.488091e-02,-2.022750e-01
6.214901e-01,-7.640414e-02,-1.082506e-01,-2.012282e-01
6.333564e-01,-7.805003e-02,-1.216178e-01,-2.000495e-01
6.451423e-01,-7.971216e-02,-1.349753e-01,-1.987443e-01
6.568409e-01,-8.138091e-02,-1.483127e-01,-1.973188e-01
6.684449e-01,-8.304521e-02,-1.616158e-01,-1.957793e-01
6.799475e-01,-8.469279e-02,-1.748662e-01,-1.941329e-01
6.913417e-01,-8.631059e-02,-1.880413e-01,-1.923874e-01
7.026207e-01,-8.788556e-02,-2.011150e-01,-1.905509e-01
7.137775e-01,-8.940584e-02,-2.140595e-01,-1.886322e-01
7.248057e-01,-9.086238e-02,-2.268478e-01,-1.866406e-01
7.356984e-01,-9.225115e-02,-2.394597e-01,-1.845857e-01
7.464491e-01,-9.357591e-02,-2.518876e-01,-1.824771e-01
7.570514e-01,-9.485128e-02,-2.641470e-01,-1.803241e-01
7.674988e-01,-9.610593e-02,-2.762871e-01,-1.781354e-01
7.777851e-01,-9.738512e-02,-2.884035e-01,-1.759179e-01
7.879041e-01,-9.875174e-02,-3.006489e-01,-1.736766e-01
7.978497e-01,-1.002846e-01,-3.132404e-01,-1.714136e-01
8.076158e-01,-1.020724e-01,-3.264567e-01,-1.691274e-01
8.171966e-01,-1.042029e-01,-3.406220e-01,-1.668122e-01
8.265864e-01,-1.067464e-01,-3.560699e-01,-1.644585e-01
8.357795e-01,-1.097335e-01,-3.730869e-01,-1.620531e-01
8.447703e-01,-1.131321e-01,-3.918351e-01,-1.595808e-01
8.535534e-01,-1.168250e-01,-4.122624e-01,-1.570268e-01
8.621235e-01,-1.205968e-01,-4.340170e-01,-1.543796e-01
8.704756e-01,-1.241342e-01,-4.563856e-01,-1.516360e-01
8.786044e-01,-1.270455e-01,-4.782796e-01,-1.488049e-01
8.865052e-01,-1.289004e-01,-4.982881e-01,-1.459116e-01
8.941732e-01,-1.292853e-01,-5.148047e-01,-1.429994e-01
9.016038e-01,-1.278650e-01,-5.262141e-01,-1.401285e-01
9.087924e-01,-1.244385e-01,-5.311092e-01,-1.373705e-01
9.157348e-01,-1.189746e-01,-5.284929e-01,-1.348005e-01
9.224268e-01,-1.116205e-01,-5.179214e-01,-1.324867e-01
9.288643e-01,-1.026811e-01,-4.995598e-01,-1.304812e-01
9.350435e-01,-9.257600e-02,-4.741424e-01,-1.288138e-01
9.409606e-01,-8.178308e-02,-4.428548e-01,-1.274896e-01
9.466122e-01,-7.078301e-02,-4.071686e-01,-1.264915e-01
9.519946e-01,-6.001190e-02,-3.686662e-01,-1.257850e-01
9.571049e-01,-4.982949e-02,-3.288844e-01,-1.253256e-01
9.619398e-01,-4.050272e-02,-2.891963e-01,-1.250645e-01
9.664964e-01,-3.220340e-02,-2.507384e-01,-1.249546e-01
9.707720e-01,-2.501633e-02,-2.143798e-01,-1.249539e-01
9.747641e-01,-1.895338e-02,-1.807253e-01,-1.250271e-01
9.784702e-01,-1.397025e-02,-1.501422e-01,-1.251462e-01
9.818880e-01,-9.983006e-03,-1.227991e-01,-1.252903e-01
9.850156e-01,-6.882846e-03,-9.871076e-02,-1.254442e-01
9.878511e-01,-4.548122e-03,-7.778107e-02,-1.255973e-01
9.903926e-01,-2.853640e-03,-5.984212e-02,-1.257428e-01
9.926388e-01,-1.677430e-03,-4.468650e-02,-1.258763e-01
9.945883e-01,-9.054558e-04,-3.209296e-02,-1.259948e-01
9.962398e-01,-4.348427e-04,-2.184565e-02,-1.260969e-01
9.975924e-01,-1.759561e-04,-1.374775e-02,-1.261813e-01
9.986452e-01,-5.396674e-05,-7.630592e-03,-1.262477e-01
9.993977e-01,-9.610523e-06,-3.359295e-03,-1.262950e-01
9.998494e-01,-3.077389e-07,-8.359624e-04,-1.263245e-01
1.000000e+00,-5.508592e-08,-1.630255e-06,-1.263314e-01



==> data/ldcGhia/proj_re-10000-nonlinear-s_1.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,2.496548e-04,-2.312170e-07,3.494753e-02
1.505907e-04,-4.106912e-03,-1.116504e-06,3.494862e-02
6.022719e-04,-1.695910e-02,1.877257e-05,3.495293e-02
1.354772e-03,-3.768089e-02,1.056807e-04,3.495989e-02
2.407637e-03,-6.523479e-02,3.198340e-04,3.496799e-02
3.760233e-03,-9.816529e-02,7.019473e-04,3.497274e-02
5.411745e-03,-1.346002e-01,1.234192e-03,3.496604e-02
7.361179e-03,-1.723679e-01,1.811869e-03,3.493566e-02
9.607360e-03,-2.093590e-01,2.253266e-03,3.486462e-02
1.214893e-02,-2.441246e-01,2.364301e-03,3.473033e-02
1.498437e-02,-2.763778e-01,2.033637e-03,3.450434e-02
1.811197e-02,-3.068532e-01,1.287652e-03,3.415244e-02
2.152983e-02,-3.364017e-01,2.479375e-04,3.363465e-02
2.523591e-02,-3.650607e-01,-9.667260e-04,3.290622e-02
2.922797e-02,-3.919117e-01,-2.286854e-03,3.192221e-02
3.350360e-02,-4.155473e-01,-3.666409e-03,3.064506e-02
3.806023e-02,-4.344934e-01,-5.057884e-03,2.905357e-02
4.289512e-02,-4.474941e-01,-6.418030e-03,2.715057e-02
4.800535e-02,-4.538413e-01,-7.717284e-03,2.496639e-02
5.338785e-02,-4.536796e-01,-8.941198e-03,2.255495e-02
5.903937e-02,-4.481021e-01,-1.008823e-02,1.998201e-02
6.495650e-02,-4.389421e-01,-1.116528e-02,1.730919e-02
7.113569e-02,-4.282942e-01,-1.218088e-02,1.458034e-02
7.757322e-02,-4.179332e-01,-1.313768e-02,1.181579e-02
8.426519e-02,-4.088771e-01,-1.402678e-02,9.015737e-03
9.120759e-02,-4.012882e-01,-1.482735e-02,6.169876e-03
9.839623e-02,-3.947187e-01,-1.551338e-02,3.267759e-03
1.058268e-01,-3.885224e-01,-1.606463e-02,3.056836e-04
1.134948e-01,-3.821970e-01,-1.647494e-02,-2.711787e-03
1.213956e-01,-3.755170e-01,-1.675250e-02,-5.774464e-03
1.295244e-01,-3.684738e-01,-1.691325e-02,-8.870416e-03
1.378765e-01,-3.611409e-01,-1.697306e-02,-1.198861e-02
1.464466e-01,-3.535759e-01,-1.694357e-02,-1.511960e-02
1.552297e-01,-3.457959e-01,-1.683207e-02,-1.825500e-02
1.642205e-01,-3.377966e-01,-1.664338e-02,-2.138689e-02
1.734136e-01,-3.295734e-01,-1.638146e-02,-2.450756e-02
1.828034e-01,-3.211285e-01,-1.605020e-02,-2.760948e-02
1.923842e-01,-3.124695e-01,-1.565382e-02,-3.068541e-02
2.021503e-01,-3.036062e-01,-1.519678e-02,-3.372840e-02
2.120959e-01,-2.945490e-01,-1.468364e-02,-3.673179e-02
2.222149e-01,-2.853078e-01,-1.411879e-02,-3.968919e-02
2.325012e-01,-2.758909e-01,-1.350633e-02,-4.259442e-02
2.429486e-01,-2.663062e-01,-1.284998e-02,-4.544149e-02
2.535509e-01,-2.565608e-01,-1.215315e-02,-4.822454e-02
2.643016e-01,-2.466624e-01,-1.141893e-02,-5.093785e-02
2.751943e-01,-2.366187e-01,-1.065012e-02,-5.357583e-02
2.862225e-01,-2.264375e-01,-9.849227e-03,-5.613302e-02
2.973793e-01,-2.161267e-01,-9.018490e-03,-5.860415e-02
3.086583e-01,-2.056940e-01,-8.159881e-03,-6.098405e-02
3.200525e-01,-1.951468e-01,-7.275155e-03,-6.326778e-02
3.315551e-01,-1.844923e-01,-6.365822e-03,-6.545054e-02
3.431591e-01,-1.737374e-01,-5.433208e-03,-6.752775e-02
3.548577e-01,-1.628887e-01,-4.478470e-03,-6.949505e-02
3.666436e-01,-1.519525e-01,-3.502618e-03,-7.134829e-02
3.785099e-01,-1.409351e-01,-2.506547e-03,-7.308361e-02
3.904494e-01,-1.298420e-01,-1.491064e-03,-7.469738e-02
4.024548e-01,-1.186788e-01,-4.569244e-04,-7.618626e-02
4.145191e-01,-1.074506e-01,5.951439e-04,-7.754725e-02
4.266348e-01,-9.616226e-02,1.664404e-03,-7.877762e-02
4.387947e-01,-8.481825e-02,2.750070e-03,-7.987501e-02
4.509914e-01,-7.342270e-02,3.851287e-03,-8.083740e-02
4.632177e-01,-6.197937e-02,4.967087e-03,-8.166313e-02
4.754662e-01,-5.049165e-02,6.096370e-03,-8.235093e-02
4.877294e-01,-3.896252e-02,7.237863e-03,-8.289991e-02
5.000000e-01,-2.739461e-02,8.390104e-03,-8.330958e-02
5.122706e-01,-1.579018e-02,9.551410e-03,-8.357987e-02
5.245338e-01,-4.151141e-03,1.071986e-02,-8.371113e-02
5.367823e-01,7.520894e-03,1.189327e-02,-8.370413e-02
5.490086e-01,1.922456e-02,1.306919e-02,-8.356009e-02
5.612053e-01,3.095869e-02,1.424489e-02,-8.328064e-02
5.733652e-01,4.272226e-02,1.541736e-02,-8.286790e-02
5.854809e-01,5.451433e-02,1.658330e-02,-8.232441e-02
5.975452e-01,6.633403e-02,1.773915e-02,-8.165317e-02
6.095506e-01,7.818042e-02,1.888107e-02,-8.085764e-02
6.214901e-01,9.005258e-02,2.000501e-02,-7.994174e-02
6.333564e-01,1.019495e-01,2.110667e-02,-7.890982e-02
6.451423e-01,1.138700e-01,2.218159e-02,-7.776669e-02
6.568409e-01,1.258128e-01,2.322513e-02,-7.651758e-02
6.684449e-01,1.377763e-01,2.423256e-02,-7.516815e-02
6.799475e-01,1.497589e-01,2.519904e-02,-7.372447e-02
6.913417e-01,1.617586e-01,2.611971e-02,-7.219299e-02
7.026207e-01,1.737728e-01,2.698973e-02,-7.058056e-02
7.137775e-01,1.857990e-01,2.780429e-02,-6.889435e-02
7.248057e-01,1.978340e-01,2.855871e-02,-6.714186e-02
7.356984e-01,2.098740e-01,2.924848e-02,-6.533090e-02
7.464491e-01,2.219151e-01,2.986928e-02,-6.346953e-02
7.570514e-01,2.339524e-01,3.041707e-02,-6.156606e-02
7.674988e-01,2.459808e-01,3.088814e-02,-5.962897e-02
7.777851e-01,2.579945e-01,3.127914e-02,-5.766691e-02
7.879041e-01,2.699867e-01,3.158713e-02,-5.568861e-02
7.978497e-01,2.819503e-01,3.180963e-02,-5.370290e-02
8.076158e-01,2.938773e-01,3.194469e-02,-5.171856e-02
8.171966e-01,3.057592e-01,3.199094e-02,-4.974438e-02
8.265864e-01,3.175874e-01,3.194768e-02,-4.778899e-02
8.357795e-01,3.293533e-01,3.181509e-02,-4.586084e-02
8.447703e-01,3.410489e-01,3.159428e-02,-4.396812e-02
8.535534e-01,3.526653e-01,3.128725e-02,-4.211869e-02
8.621235e-01,3.641897e-01,3.089659e-02,-4.031999e-02
8.704756e-01,3.756015e-01,3.042494e-02,-3.857907e-02
8.786044e-01,3.868704e-01,2.987466e-02,-3.690257e-02
8.865052e-01,3.979600e-01,2.924792e-02,-3.529668e-02
8.941732e-01,4.088390e-01,2.854775e-02,-3.376706e-02
9.016038e-01,4.194965e-01,2.777933e-02,-3.231859e-02
9.087924e-01,4.299535e-01,2.695120e-02,-3.095515e-02
9.157348e-01,4.402580e-01,2.607489e-02,-2.967935e-02
9.224268e-01,4.504603e-01,2.516283e-02,-2.849255e-02
9.288643e-01,4.605730e-01,2.422510e-02,-2.739506e-02
9.350435e-01,4.705329e-01,2.326638e-02,-2.638654e-02
9.409606e-01,4.801760e-01,2.228481e-02,-2.546641e-02
9.466122e-01,4.892309e-01,2.127280e-02,-2.463420e-02
9.519946e-01,4.973270e-01,2.021955e-02,-2.388961e-02
9.571049e-01,5.040213e-01,1.911366e-02,-2.323244e-02
9.619398e-01,5.088484e-01,1.794582e-02,-2.266222e-02
9.664964e-01,5.114007e-01,1.671116e-02,-2.217766e-02
9.707720e-01,5.114677e-01,1.540873e-02,-2.177610e-02
9.747641e-01,5.094456e-01,1.402801e-02,-2.145276e-02
9.784702e-01,5.073103e-01,1.252312e-02,-2.120006e-02
9.818880e-01,5.097112e-01,1.081490e-02,-2.100738e-02
9.850156e-01,5.235794e-01,8.860588e-03,-2.086208e-02
9.878511e-01,5.552690e-01,6.742486e-03,-2.075214e-02
9.903926e-01,6.068052e-01,4.674143e-03,-2.066831e-02
9.926388e-01,6.741772e-01,2.901943e-03,-2.060462e-02
9.945883e-01,7.489527e-01,1.585499e-03,-2.055737e-02
9.962398e-01,8.218021e-01,7.446588e-04,-2.052386e-02
9.975924e-01,8.854899e-01,2.888903e-04,-2.050164e-02
9.986452e-01,9.359689e-01,8.517297e-05,-2.048815e-02
9.993977e-01,9.718220e-01,1.516223e-05,-2.048080e-02
9.998494e-01,9.930589e-01,-2.481139e-07,-2.047733e-02
1.000000e+00,1.000072e+00,-2.344383e-07,-2.047651e-02



==> data/ldcGhia/proj_re-10000-nonlinear-s_1.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,-7.793473e-07,-3.975917e-05,1.567521e-02
1.505907e-04,-1.519588e-06,4.383624e-03,1.567767e-02
6.022719e-04,4.598985e-05,1.755659e-02,1.568753e-02
1.354772e-03,2.454772e-04,3.921591e-02,1.570385e-02
2.407637e-03,7.582719e-04,6.894744e-02,1.572584e-02
3.760233e-03,1.765252e-03,1.061239e-01,1.574928e-02
5.411745e-03,3.416058e-03,1.496927e-01,1.576571e-02
7.361179e-03,5.761613e-03,1.978457e-01,1.576150e-02
9.607360e-03,8.687080e-03,2.477554e-01,1.571725e-02
1.214893e-02,1.188227e-02,2.957168e-01,1.560805e-02
1.498437e-02,1.489933e-02,3.379972e-01,1.540605e-02
1.811197e-02,1.731612e-02,3.722103e-01,1.508545e-02
2.152983e-02,1.892586e-02,3.982804e-01,1.462608e-02
2.523591e-02,1.979928e-02,4.180125e-01,1.401257e-02
2.922797e-02,2.015631e-02,4.335071e-01,1.323097e-02
3.350360e-02,2.018031e-02,4.458632e-01,1.226784e-02
3.806023e-02,1.994710e-02,4.551155e-01,1.111331e-02
4.289512e-02,1.947129e-02,4.609115e-01,9.765391e-03
4.800535e-02,1.876147e-02,4.630542e-01,8.232112e-03
5.338785e-02,1.783812e-02,4.616938e-01,6.530665e-03
5.903937e-02,1.673480e-02,4.573333e-01,4.684038e-03
6.495650e-02,1.549712e-02,4.507434e-01,2.716347e-03
7.113569e-02,1.417729e-02,4.428033e-01,6.484371e-04
7.757322e-02,1.282412e-02,4.343145e-01,-1.504851e-03
8.426519e-02,1.147459e-02,4.258524e-01,-3.735128e-03
9.120759e-02,1.015159e-02,4.177029e-01,-6.038902e-03
9.839623e-02,8.866429e-03,4.098870e-01,-8.414899e-03
1.058268e-01,7.622759e-03,4.022524e-01,-1.086136e-02
1.134948e-01,6.419460e-03,3.945884e-01,-1.337423e-02
1.213956e-01,5.252658e-03,3.867231e-01,-1.594664e-02
1.295244e-01,4.117429e-03,3.785702e-01,-1.856960e-02
1.378765e-01,3.009327e-03,3.701223e-01,-2.123320e-02
1.464466e-01,1.925419e-03,3.614130e-01,-2.392757e-02
1.552297e-01,8.645688e-04,3.524803e-01,-2.664345e-02
1.642205e-01,-1.729598e-04,3.433479e-01,-2.937212e-02
1.734136e-01,-1.186295e-03,3.340250e-01,-3.210526e-02
1.828034e-01,-2.174735e-03,3.245133e-01,-3.483474e-02
1.923842e-01,-3.138229e-03,3.148138e-01,-3.755260e-02
2.021503e-01,-4.077504e-03,3.049297e-01,-4.025104e-02
2.120959e-01,-4.993932e-03,2.948664e-01,-4.292247e-02
2.222149e-01,-5.889316e-03,2.846307e-01,-4.555949e-02
2.325012e-01,-6.765693e-03,2.742302e-01,-4.815498e-02
2.429486e-01,-7.625240e-03,2.636730e-01,-5.070201e-02
2.535509e-01,-8.470156e-03,2.529673e-01,-5.319387e-02
2.643016e-01,-9.302741e-03,2.421219e-01,-5.562406e-02
2.751943e-01,-1.012532e-02,2.311455e-01,-5.798630e-02
2.862225e-01,-1.094029e-02,2.200472e-01,-6.027449e-02
2.973793e-01,-1.175014e-02,2.088361e-01,-6.248276e-02
3.086583e-01,-1.255743e-02,1.975211e-01,-6.460546e-02
3.200525e-01,-1.336481e-02,1.861110e-01,-6.663713e-02
3.315551e-01,-1.417500e-02,1.746144e-01,-6.857256e-02
3.431591e-01,-1.499082e-02,1.630393e-01,-7.040677e-02
3.548577e-01,-1.581515e-02,1.513935e-01,-7.213506e-02
3.666436e-01,-1.665089e-02,1.396846e-01,-7.375296e-02
3.785099e-01,-1.750100e-02,1.279195e-01,-7.525630e-02
3.904494e-01,-1.836844e-02,1.161047e-01,-7.664123e-02
4.024548e-01,-1.925611e-02,1.042463e-01,-7.790420e-02
4.145191e-01,-2.016687e-02,9.234992e-02,-7.904200e-02
4.266348e-01,-2.110346e-02,8.042078e-02,-8.005177e-02
4.387947e-01,-2.206849e-02,6.846355e-02,-8.093101e-02
4.509914e-01,-2.306434e-02,5.648248e-02,-8.167762e-02
4.632177e-01,-2.409318e-02,4.448139e-02,-8.228988e-02
4.754662e-01,-2.515688e-02,3.246368e-02,-8.276649e-02
4.877294e-01,-2.625697e-02,2.043235e-02,-8.310655e-02
5.000000e-01,-2.739461e-02,8.390104e-03,-8.330958e-02
5.122706e-01,-2.857052e-02,-3.660678e-03,-8.337554e-02
5.245338e-01,-2.978497e-02,-1.571781e-02,-8.330483e-02
5.367823e-01,-3.103773e-02,-2.777927e-02,-8.309825e-02
5.490086e-01,-3.232804e-02,-3.984312e-02,-8.275707e-02
5.612053e-01,-3.365463e-02,-5.190743e-02,-8.228297e-02
5.733652e-01,-3.501565e-02,-6.397024e-02,-8.167807e-02
5.854809e-01,-3.640873e-02,-7.602951e-02,-8.094490e-02
5.975452e-01,-3.783096e-02,-8.808306e-02,-8.008642e-02
6.095506e-01,-3.927887e-02,-1.001286e-01,-7.910599e-02
6.214901e-01,-4.074851e-02,-1.121635e-01,-7.800733e-02
6.333564e-01,-4.223544e-02,-1.241851e-01,-7.679455e-02
6.451423e-01,-4.373475e-02,-1.361904e-01,-7.547210e-02
6.568409e-01,-4.524113e-02,-1.481761e-01,-7.404476e-02
6.684449e-01,-4.674886e-02,-1.601385e-01,-7.251761e-02
6.799475e-01,-4.825188e-02,-1.720738e-01,-7.089599e-02
6.913417e-01,-4.974384e-02,-1.839776e-01,-6.918548e-02
7.026207e-01,-5.121812e-02,-1.958452e-01,-6.739187e-02
7.137775e-01,-5.266789e-02,-2.076714e-01,-6.552115e-02
7.248057e-01,-5.408619e-02,-2.194506e-01,-6.357942e-02
7.356984e-01,-5.546592e-02,-2.311768e-01,-6.157292e-02
7.464491e-01,-5.679997e-02,-2.428434e-01,-5.950795e-02
7.570514e-01,-5.808122e-02,-2.544432e-01,-5.739087e-02
7.674988e-01,-5.930263e-02,-2.659687e-01,-5.522805e-02
7.777851e-01,-6.045730e-02,-2.774118e-01,-5.302586e-02
7.879041e-01,-6.153852e-02,-2.887640e-01,-5.079062e-02
7.978497e-01,-6.253985e-02,-3.000166e-01,-4.852857e-02
8.076158e-01,-6.345517e-02,-3.111609e-01,-4.624589e-02
8.171966e-01,-6.427859e-02,-3.221877e-01,-4.394862e-02
8.265864e-01,-6.500445e-02,-3.330864e-01,-4.164268e-02
8.357795e-01,-6.562716e-02,-3.438441e-01,-3.933388e-02
8.447703e-01,-6.614131e-02,-3.544440e-01,-3.702791e-02
8.535534e-01,-6.654210e-02,-3.648665e-01,-3.473043e-02
8.621235e-01,-6.682641e-02,-3.750929e-01,-3.244698e-02
8.704756e-01,-6.699415e-02,-3.851122e-01,-3.018298e-02
8.786044e-01,-6.704911e-02,-3.949267e-01,-2.794354e-02
8.865052e-01,-6.699845e-02,-4.045530e-01,-2.573335e-02
8.941732e-01,-6.684919e-02,-4.140099e-01,-2.355666e-02
9.016038e-01,-6.660194e-02,-4.232928e-01,-2.141746e-02
9.087924e-01,-6.624379e-02,-4.323403e-01,-1.932007e-02
9.157348e-01,-6.574621e-02,-4.410159e-01,-1.726975e-02
9.224268e-01,-6.507732e-02,-4.491504e-01,-1.527317e-02
9.288643e-01,-6.423850e-02,-4.567068e-01,-1.333758e-02
9.350435e-01,-6.332655e-02,-4.641218e-01,-1.146779e-02
9.409606e-01,-6.259428e-02,-4.727496e-01,-9.660392e-03
9.466122e-01,-6.243533e-02,-4.850210e-01,-7.896931e-03
9.519946e-01,-6.320120e-02,-5.036013e-01,-6.141350e-03
9.571049e-01,-6.485576e-02,-5.291600e-01,-4.348884e-03
9.619398e-01,-6.668145e-02,-5.577577e-01,-2.491034e-03
9.664964e-01,-6.735862e-02,-5.802159e-01,-5.907695e-04
9.707720e-01,-6.550845e-02,-5.850445e-01,1.255434e-03
9.747641e-01,-6.038159e-02,-5.636300e-01,2.898665e-03
9.784702e-01,-5.223341e-02,-5.143478e-01,4.202349e-03
9.818880e-01,-4.218652e-02,-4.431245e-01,5.106451e-03
9.850156e-01,-3.173517e-02,-3.605733e-01,5.643934e-03
9.878511e-01,-2.220277e-02,-2.778090e-01,5.907105e-03
9.903926e-01,-1.440732e-02,-2.032422e-01,5.998921e-03
9.926388e-01,-8.613755e-03,-1.414023e-01,6.001085e-03
9.945883e-01,-4.679265e-03,-9.341377e-02,5.965684e-03
9.962398e-01,-2.248587e-03,-5.818596e-02,5.920662e-03
9.975924e-01,-9.084258e-04,-3.358282e-02,5.878831e-03
9.986452e-01,-2.781600e-04,-1.726033e-02,5.845022e-03
9.993977e-01,-4.958135e-05,-7.155144e-03,5.820800e-03
9.998494e-01,-1.351010e-06,-1.719595e-03,5.805999e-03
1.000000e+00,-2.869237e-07,-1.541209e-05,5.802142e-03



==> data/ldcGhia/proj_re-5000-nonlinear-s_1.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,1.465635e-06,5.111901e-08,7.377901e-02
1.505907e-04,-2.405334e-03,2.306783e-07,7.378017e-02
6.022719e-04,-9.558038e-03,7.278303e-06,7.378447e-02
1.354772e-03,-2.126003e-02,3.888803e-05,7.379061e-02
2.407637e-03,-3.718295e-02,1.179424e-04,7.379737e-02
3.760233e-03,-5.686575e-02,2.636964e-04,7.380264e-02
5.411745e-03,-7.971152e-02,4.802579e-04,7.380330e-02
7.361179e-03,-1.049930e-01,7.458010e-04,7.379456e-02
9.607360e-03,-1.318865e-01,1.006103e-03,7.376925e-02
1.214893e-02,-1.595564e-01,1.177800e-03,7.371706e-02
1.498437e-02,-1.872965e-01,1.164961e-03,7.362395e-02
1.811197e-02,-2.146922e-01,8.876049e-04,7.347168e-02
2.152983e-02,-2.417184e-01,3.122559e-04,7.323759e-02
2.523591e-02,-2.686770e-01,-5.316261e-04,7.289415e-02
2.922797e-02,-2.959477e-01,-1.561839e-03,7.240855e-02
3.350360e-02,-3.236546e-01,-2.676169e-03,7.174274e-02
3.806023e-02,-3.514309e-01,-3.786291e-03,7.085480e-02
4.289512e-02,-3.783951e-01,-4.832565e-03,6.970245e-02
4.800535e-02,-4.032991e-01,-5.779149e-03,6.824880e-02
5.338785e-02,-4.247435e-01,-6.604792e-03,6.646941e-02
5.903937e-02,-4.414088e-01,-7.299723e-03,6.435937e-02
6.495650e-02,-4.522999e-01,-7.867133e-03,6.193783e-02
7.113569e-02,-4.569761e-01,-8.323896e-03,5.924798e-02
7.757322e-02,-4.556987e-01,-8.697948e-03,5.635082e-02
8.426519e-02,-4.494275e-01,-9.022191e-03,5.331416e-02
9.120759e-02,-4.396389e-01,-9.326239e-03,5.019992e-02
9.839623e-02,-4.280022e-01,-9.628626e-03,4.705400e-02
1.058268e-01,-4.160121e-01,-9.932492e-03,4.390194e-02
1.134948e-01,-4.047007e-01,-1.022662e-02,4.075071e-02
1.213956e-01,-3.945234e-01,-1.049121e-02,3.759505e-02
1.295244e-01,-3.854338e-01,-1.070559e-02,3.442509e-02
1.378765e-01,-3.770843e-01,-1.085425e-02,3.123278e-02
1.464466e-01,-3.690475e-01,-1.092957e-02,2.801537e-02
1.552297e-01,-3.609757e-01,-1.093099e-02,2.477608e-02
1.642205e-01,-3.526652e-01,-1.086222e-02,2.152264e-02
1.734136e-01,-3.440445e-01,-1.072848e-02,1.826519e-02
1.828034e-01,-3.351258e-01,-1.053467e-02,1.501439e-02
1.923842e-01,-3.259558e-01,-1.028464e-02,1.178033e-02
2.021503e-01,-3.165820e-01,-9.981242e-03,8.572123e-03
2.120959e-01,-3.070388e-01,-9.626669e-03,5.398005e-03
2.222149e-01,-2.973459e-01,-9.222808e-03,2.265553e-03
2.325012e-01,-2.875120e-01,-8.771466e-03,-8.180582e-04
2.429486e-01,-2.775409e-01,-8.274469e-03,-3.845897e-03
2.535509e-01,-2.674344e-01,-7.733667e-03,-6.811201e-03
2.643016e-01,-2.571954e-01,-7.150910e-03,-9.707359e-03
2.751943e-01,-2.468276e-01,-6.527979e-03,-1.252793e-02
2.862225e-01,-2.363363e-01,-5.866585e-03,-1.526667e-02
2.973793e-01,-2.257271e-01,-5.168330e-03,-1.791756e-02
3.086583e-01,-2.150062e-01,-4.434706e-03,-2.047478e-02
3.200525e-01,-2.041797e-01,-3.667140e-03,-2.293279e-02
3.315551e-01,-1.932534e-01,-2.866965e-03,-2.528626e-02
3.431591e-01,-1.822332e-01,-2.035468e-03,-2.753014e-02
3.548577e-01,-1.711246e-01,-1.173895e-03,-2.965960e-02
3.666436e-01,-1.599332e-01,-2.834709e-04,-3.167013e-02
3.785099e-01,-1.486641e-01,6.345916e-04,-3.355745e-02
3.904494e-01,-1.373223e-01,1.579071e-03,-3.531760e-02
4.024548e-01,-1.259127e-01,2.548722e-03,-3.694694e-02
4.145191e-01,-1.144397e-01,3.542261e-03,-3.844212e-02
4.266348e-01,-1.029075e-01,4.558345e-03,-3.980015e-02
4.387947e-01,-9.132010e-02,5.595554e-03,-4.101838e-02
4.509914e-01,-7.968092e-02,6.652375e-03,-4.209456e-02
4.632177e-01,-6.799323e-02,7.727181e-03,-4.302677e-02
4.754662e-01,-5.625990e-02,8.818214e-03,-4.381355e-02
4.877294e-01,-4.448349e-02,9.923564e-03,-4.445382e-02
5.000000e-01,-3.266624e-02,1.104115e-02,-4.494694e-02
5.122706e-01,-2.081007e-02,1.216871e-02,-4.529273e-02
5.245338e-01,-8.916629e-03,1.330376e-02,-4.549145e-02
5.367823e-01,3.012707e-03,1.444362e-02,-4.554382e-02
5.490086e-01,1.497679e-02,1.558535e-02,-4.545108e-02
5.612053e-01,2.697466e-02,1.672577e-02,-4.521490e-02
5.733652e-01,3.900554e-02,1.786145e-02,-4.483749e-02
5.854809e-01,5.106877e-02,1.898869e-02,-4.432152e-02
5.975452e-01,6.316379e-02,2.010356e-02,-4.367018e-02
6.095506e-01,7.529005e-02,2.120181e-02,-4.288714e-02
6.214901e-01,8.744703e-02,2.227901e-02,-4.197657e-02
6.333564e-01,9.963417e-02,2.333047e-02,-4.094313e-02
6.451423e-01,1.118508e-01,2.435129e-02,-3.979194e-02
6.568409e-01,1.240961e-01,2.533644e-02,-3.852862e-02
6.684449e-01,1.363692e-01,2.628070e-02,-3.715923e-02
6.799475e-01,1.486689e-01,2.717883e-02,-3.569026e-02
6.913417e-01,1.609936e-01,2.802551e-02,-3.412864e-02
7.026207e-01,1.733416e-01,2.881546e-02,-3.248171e-02
7.137775e-01,1.857108e-01,2.954352e-02,-3.075718e-02
7.248057e-01,1.980985e-01,3.020469e-02,-2.896312e-02
7.356984e-01,2.105018e-01,3.079419e-02,-2.710792e-02
7.464491e-01,2.229172e-01,3.130762e-02,-2.520027e-02
7.570514e-01,2.353405e-01,3.174095e-02,-2.324910e-02
7.674988e-01,2.477674e-01,3.209067e-02,-2.126356e-02
7.777851e-01,2.601927e-01,3.235383e-02,-1.925297e-02
7.879041e-01,2.726105e-01,3.252813e-02,-1.722673e-02
7.978497e-01,2.850138e-01,3.261195e-02,-1.519430e-02
8.076158e-01,2.973941e-01,3.260433e-02,-1.316517e-02
8.171966e-01,3.097408e-01,3.250506e-02,-1.114872e-02
8.265864e-01,3.220414e-01,3.231460e-02,-9.154239e-03
8.357795e-01,3.342830e-01,3.203426e-02,-7.190807e-03
8.447703e-01,3.464547e-01,3.166628e-02,-5.267196e-03
8.535534e-01,3.585514e-01,3.121413e-02,-3.391730e-03
8.621235e-01,3.705774e-01,3.068270e-02,-1.572119e-03
8.704756e-01,3.825460e-01,3.007836e-02,1.847006e-04
8.786044e-01,3.944744e-01,2.940871e-02,1.872668e-03
8.865052e-01,4.063705e-01,2.868196e-02,3.486605e-03
8.941732e-01,4.182140e-01,2.790596e-02,5.022087e-03
9.016038e-01,4.299354e-01,2.708712e-02,6.475206e-03
9.087924e-01,4.413988e-01,2.622967e-02,7.842292e-03
9.157348e-01,4.523964e-01,2.533525e-02,9.119687e-03
9.224268e-01,4.626578e-01,2.440322e-02,1.030366e-02
9.288643e-01,4.718735e-01,2.343173e-02,1.139053e-02
9.350435e-01,4.797280e-01,2.241893e-02,1.237703e-02
9.409606e-01,4.859347e-01,2.136432e-02,1.326069e-02
9.466122e-01,4.902688e-01,2.026949e-02,1.404043e-02
9.519946e-01,4.926059e-01,1.913727e-02,1.471689e-02
9.571049e-01,4.930131e-01,1.796649e-02,1.529285e-02
9.619398e-01,4.919764e-01,1.674082e-02,1.577347e-02
9.664964e-01,4.907875e-01,1.541740e-02,1.616661e-02
9.707720e-01,4.919043e-01,1.393080e-02,1.648274e-02
9.747641e-01,4.988848e-01,1.222372e-02,1.673430e-02
9.784702e-01,5.156071e-01,1.029311e-02,1.693415e-02
9.818880e-01,5.449543e-01,8.220017e-03,1.709378e-02
9.850156e-01,5.875905e-01,6.158231e-03,1.722205e-02
9.878511e-01,6.414858e-01,4.284964e-03,1.732496e-02
9.903926e-01,7.024273e-01,2.741418e-03,1.740637e-02
9.926388e-01,7.652209e-01,1.593750e-03,1.746898e-02
9.945883e-01,8.249908e-01,8.283965e-04,1.751532e-02
9.962398e-01,8.780624e-01,3.751953e-04,1.754804e-02
9.975924e-01,9.222312e-01,1.413448e-04,1.756998e-02
9.986452e-01,9.565365e-01,4.021718e-05,1.758387e-02
9.993977e-01,9.808083e-01,6.651641e-06,1.759199e-02
9.998494e-01,9.952247e-01,1.951617e-07,1.759632e-02
1.000000e+00,9.999998e-01,-3.746685e-08,1.759716e-02



==> data/ldcGhia/proj_re-5000-nonlinear-s_1.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,1.795429e-07,2.236840e-06,5.344748e-02
1.505907e-04,6.640191e-07,2.835961e-03,5.344896e-02
6.022719e-04,1.534940e-05,1.127881e-02,5.345842e-02
1.354772e-03,8.335229e-05,2.516046e-02,5.347206e-02
2.407637e-03,2.607019e-04,4.419119e-02,5.348929e-02
3.760233e-03,6.113781e-04,6.794600e-02,5.350734e-02
5.411745e-03,1.190344e-03,9.582965e-02,5.352278e-02
7.361179e-03,2.027256e-03,1.270290e-01,5.353033e-02
9.607360e-03,3.109125e-03,1.604760e-01,5.352244e-02
1.214893e-02,4.369855e-03,1.948635e-01,5.348873e-02
1.498437e-02,5.691781e-03,2.287584e-01,5.341588e-02
1.811197e-02,6.925670e-03,2.608280e-01,5.328815e-02
2.152983e-02,7.928010e-03,2.901290e-01,5.308818e-02
2.523591e-02,8.603987e-03,3.163336e-01,5.279793e-02
2.922797e-02,8.936038e-03,3.397447e-01,5.239891e-02
3.350360e-02,8.979923e-03,3.610422e-01,5.187187e-02
3.806023e-02,8.829044e-03,3.808671e-01,5.119626e-02
4.289512e-02,8.568933e-03,3.994754e-01,5.035065e-02
4.800535e-02,8.249141e-03,4.166366e-01,4.931443e-02
5.338785e-02,7.882352e-03,4.317709e-01,4.807057e-02
5.903937e-02,7.459517e-03,4.441827e-01,4.660873e-02
6.495650e-02,6.965014e-03,4.532610e-01,4.492769e-02
7.113569e-02,6.385155e-03,4.586091e-01,4.303645e-02
7.757322e-02,5.711610e-03,4.601141e-01,4.095370e-02
8.426519e-02,4.942623e-03,4.579708e-01,3.870567e-02
9.120759e-02,4.083132e-03,4.526572e-01,3.632253e-02
9.839623e-02,3.144184e-03,4.448623e-01,3.383439e-02
1.058268e-01,2.141541e-03,4.353744e-01,3.126761e-02
1.134948e-01,1.093599e-03,4.249505e-01,2.864247e-02
1.213956e-01,1.892126e-05,4.142012e-01,2.597255e-02
1.295244e-01,-1.066098e-03,4.035200e-01,2.326580e-02
1.378765e-01,-2.148830e-03,3.930764e-01,2.052658e-02
1.464466e-01,-3.220937e-03,3.828630e-01,1.775804e-02
1.552297e-01,-4.277874e-03,3.727732e-01,1.496393e-02
1.642205e-01,-5.317776e-03,3.626769e-01,1.214960e-02
1.734136e-01,-6.340244e-03,3.524711e-01,9.322114e-03
1.828034e-01,-7.345403e-03,3.420993e-01,6.489791e-03
1.923842e-01,-8.333375e-03,3.315463e-01,3.661544e-03
2.021503e-01,-9.304120e-03,3.208219e-01,8.463471e-04
2.120959e-01,-1.025751e-02,3.099451e-01,-1.947086e-03
2.222149e-01,-1.119345e-02,2.989336e-01,-4.710404e-03
2.325012e-01,-1.211205e-02,2.878004e-01,-7.435599e-03
2.429486e-01,-1.301370e-02,2.765537e-01,-1.011494e-02
2.535509e-01,-1.389906e-02,2.651990e-01,-1.274094e-02
2.643016e-01,-1.476919e-02,2.537409e-01,-1.530630e-02
2.751943e-01,-1.562542e-02,2.421843e-01,-1.780393e-02
2.862225e-01,-1.646942e-02,2.305344e-01,-2.022698e-02
2.973793e-01,-1.730314e-02,2.187967e-01,-2.256883e-02
3.086583e-01,-1.812882e-02,2.069773e-01,-2.482310e-02
3.200525e-01,-1.894891e-02,1.950820e-01,-2.698370e-02
3.315551e-01,-1.976613e-02,1.831167e-01,-2.904479e-02
3.431591e-01,-2.058337e-02,1.710871e-01,-3.100083e-02
3.548577e-01,-2.140371e-02,1.589987e-01,-3.284657e-02
3.666436e-01,-2.223036e-02,1.468568e-01,-3.457707e-02
3.785099e-01,-2.306662e-02,1.346666e-01,-3.618771e-02
3.904494e-01,-2.391587e-02,1.224329e-01,-3.767421e-02
4.024548e-01,-2.478147e-02,1.101604e-01,-3.903263e-02
4.145191e-01,-2.566679e-02,9.785344e-02,-4.025942e-02
4.266348e-01,-2.657507e-02,8.551596e-02,-4.135141e-02
4.387947e-01,-2.750946e-02,7.315176e-02,-4.230581e-02
4.509914e-01,-2.847288e-02,6.076429e-02,-4.312027e-02
4.632177e-01,-2.946804e-02,4.835672e-02,-4.379286e-02
4.754662e-01,-3.049733e-02,3.593194e-02,-4.432210e-02
4.877294e-01,-3.156284e-02,2.349261e-02,-4.470698e-02
5.000000e-01,-3.266624e-02,1.104115e-02,-4.494694e-02
5.122706e-01,-3.380878e-02,-1.420206e-03,-4.504190e-02
5.245338e-01,-3.499125e-02,-1.388938e-02,-4.499227e-02
5.367823e-01,-3.621391e-02,-2.636443e-02,-4.479892e-02
5.490086e-01,-3.747652e-02,-3.884348e-02,-4.446322e-02
5.612053e-01,-3.877825e-02,-5.132468e-02,-4.398701e-02
5.733652e-01,-4.011771e-02,-6.380623e-02,-4.337261e-02
5.854809e-01,-4.149293e-02,-7.628622e-02,-4.262279e-02
5.975452e-01,-4.290134e-02,-8.876271e-02,-4.174078e-02
6.095506e-01,-4.433977e-02,-1.012336e-01,-4.073022e-02
6.214901e-01,-4.580451e-02,-1.136965e-01,-3.959520e-02
6.333564e-01,-4.729126e-02,-1.261491e-01,-3.834015e-02
6.451423e-01,-4.879520e-02,-1.385886e-01,-3.696993e-02
6.568409e-01,-5.031101e-02,-1.510118e-01,-3.548969e-02
6.684449e-01,-5.183290e-02,-1.634155e-01,-3.390492e-02
6.799475e-01,-5.335469e-02,-1.757959e-01,-3.222139e-02
6.913417e-01,-5.486981e-02,-1.881488e-01,-3.044511e-02
7.026207e-01,-5.637138e-02,-2.004696e-01,-2.858234e-02
7.137775e-01,-5.785229e-02,-2.127533e-01,-2.663950e-02
7.248057e-01,-5.930527e-02,-2.249945e-01,-2.462316e-02
7.356984e-01,-6.072287e-02,-2.371872e-01,-2.254003e-02
7.464491e-01,-6.209760e-02,-2.493247e-01,-2.039688e-02
7.570514e-01,-6.342193e-02,-2.613996e-01,-1.820056e-02
7.674988e-01,-6.468838e-02,-2.734039e-01,-1.595794e-02
7.777851e-01,-6.588962e-02,-2.853287e-01,-1.367588e-02
7.879041e-01,-6.701875e-02,-2.971650e-01,-1.136122e-02
7.978497e-01,-6.806952e-02,-3.089047e-01,-9.020736e-03
8.076158e-01,-6.903667e-02,-3.205418e-01,-6.661074e-03
8.171966e-01,-6.991606e-02,-3.320729e-01,-4.288700e-03
8.265864e-01,-7.070432e-02,-3.434971e-01,-1.909841e-03
8.357795e-01,-7.139801e-02,-3.548115e-01,4.695320e-04
8.447703e-01,-7.199198e-02,-3.660042e-01,2.843635e-03
8.535534e-01,-7.247734e-02,-3.770434e-01,5.206698e-03
8.621235e-01,-7.283948e-02,-3.878647e-01,7.552656e-03
8.704756e-01,-7.305745e-02,-3.983622e-01,9.874755e-03
8.786044e-01,-7.310604e-02,-4.083919e-01,1.216521e-02
8.865052e-01,-7.296342e-02,-4.178001e-01,1.441507e-02
8.941732e-01,-7.262660e-02,-4.264951e-01,1.661475e-02
9.016038e-01,-7.213640e-02,-4.345779e-01,1.875550e-02
9.087924e-01,-7.160729e-02,-4.425245e-01,2.083225e-02
9.157348e-01,-7.124583e-02,-4.513538e-01,2.284751e-02
9.224268e-01,-7.132824e-02,-4.626264e-01,2.481521e-02
9.288643e-01,-7.210907e-02,-4.780760e-01,2.676221e-02
9.350435e-01,-7.366456e-02,-4.987763e-01,2.872462e-02
9.409606e-01,-7.573222e-02,-5.240492e-01,3.073689e-02
9.466122e-01,-7.765054e-02,-5.506679e-01,3.281422e-02
9.519946e-01,-7.847926e-02,-5.729985e-01,3.493337e-02
9.571049e-01,-7.728582e-02,-5.843317e-01,3.702240e-02
9.619398e-01,-7.347504e-02,-5.789673e-01,3.897066e-02
9.664964e-01,-6.700378e-02,-5.541030e-01,4.066041e-02
9.707720e-01,-5.838781e-02,-5.106665e-01,4.200592e-02
9.747641e-01,-4.852143e-02,-4.528313e-01,4.297914e-02
9.784702e-01,-3.841187e-02,-3.866153e-01,4.361021e-02
9.818880e-01,-2.893964e-02,-3.182645e-01,4.396737e-02
9.850156e-01,-2.071438e-02,-2.530052e-01,4.413088e-02
9.878511e-01,-1.403889e-02,-1.944193e-01,4.417299e-02
9.903926e-01,-8.953225e-03,-1.443899e-01,4.414843e-02
9.926388e-01,-5.315881e-03,-1.034088e-01,4.409353e-02
9.945883e-01,-2.886538e-03,-7.102128e-02,4.402984e-02
9.962398e-01,-1.391089e-03,-4.625351e-02,4.396886e-02
9.975924e-01,-5.641016e-04,-2.794675e-02,4.391614e-02
9.986452e-01,-1.732500e-04,-1.498381e-02,4.387401e-02
9.993977e-01,-3.091900e-05,-6.423660e-03,4.384366e-02
9.998494e-01,-9.705220e-07,-1.569639e-03,4.382490e-02
1.000000e+00,-2.044635e-07,-8.037450e-08,4.382015e-02



==> data/ldcGhia/q2q1/re-100-stab_sups_centerlines.csv <==
case,Re,stab,line,x,y,z,ux,uy
re-100-stab_sups,100,sups,vertical,0.5,0.0,0.0,4.155391086072426e-22,9.98616565840381e-25
re-100-stab_sups,100,sups,vertical,0.5,0.0033444816,0.0,-0.002515182955429945,-1.8203028347482694e-06
re-100-stab_sups,100,sups,vertical,0.5,0.006688963,0.0,-0.004992955316750074,-8.926760331658109e-07
re-100-stab_sups,100,sups,vertical,0.5,0.0100334445,0.0,-0.007434043459155854,1.2445813082203991e-08
re-100-stab_sups,100,sups,vertical,0.5,0.013377926,0.0,-0.009840350046220279,5.10763615844164e-07
re-100-stab_sups,100,sups,vertical,0.5,0.016722407,0.0,-0.012210222973589748,5.424575873323082e-07
re-100-stab_sups,100,sups,vertical,0.5,0.020066889,0.0,-0.014549057838924979,1.8899926320218852e-07
re-100-stab_sups,100,sups,vertical,0.5,0.02341137,0.0,-0.01685363506805691,-6.057815431119106e-07
re-100-stab_sups,100,sups,vertical,0.5,0.026755853,0.0,-0.019129221953392766,-1.8193981119269456e-06
re-100-stab_sups,100,sups,vertical,0.5,0.030100334,0.0,-0.02137608637658588,-3.509308813401534e-06
re-100-stab_sups,100,sups,vertical,0.5,0.033444814,0.0,-0.023594684824775652,-5.740228059077686e-06
re-100-stab_sups,100,sups,vertical,0.5,0.036789298,0.0,-0.025785568369801237,-8.577706484962924e-06
re-100-stab_sups,100,sups,vertical,0.5,0.040133778,0.0,-0.027949904459197775,-1.2067351938656864e-05
re-100-stab_sups,100,sups,vertical,0.5,0.04347826,0.0,-0.030088430366503476,-1.6255520133692582e-05
re-100-stab_sups,100,sups,vertical,0.5,0.04682274,0.0,-0.03220249069044207,-2.1159679080574815e-05
re-100-stab_sups,100,sups,vertical,0.5,0.050167225,0.0,-0.03429351034229239,-2.678017993854314e-05
re-100-stab_sups,100,sups,vertical,0.5,0.053511705,0.0,-0.03636305950296439,-3.3098093083774196e-05
re-100-stab_sups,100,sups,vertical,0.5,0.05685619,0.0,-0.03841284086215266,-4.007775479234638e-05
re-100-stab_sups,100,sups,vertical,0.5,0.06020067,0.0,-0.0404446303125644,-4.7671681718564207e-05
re-100-stab_sups,100,sups,vertical,0.5,0.06354515,0.0,-0.042450800660858906,-5.6156663651733634e-05
re-100-stab_sups,100,sups,vertical,0.5,0.06688963,0.0,-0.04444051738506398,-6.521194844695335e-05
re-100-stab_sups,100,sups,vertical,0.5,0.07023411,0.0,-0.0464163243141486,-7.474468344743448e-05
re-100-stab_sups,100,sups,vertical,0.5,0.073578596,0.0,-0.04837118576792389,-8.498088123264331e-05
re-100-stab_sups,100,sups,vertical,0.5,0.07692308,0.0,-0.05031012431386998,-9.571293652203716e-05
re-100-stab_sups,100,sups,vertical,0.5,0.080267556,0.0,-0.0522394291233905,-0.00010674121599732614
re-100-stab_sups,100,sups,vertical,0.5,0.08361204,0.0,-0.05414548687292372,-0.00011839450559046625
re-100-stab_sups,100,sups,vertical,0.5,0.08695652,0.0,-0.056043666002821575,-0.0001302053398236929
re-100-stab_sups,100,sups,vertical,0.5,0.09030101,0.0,-0.05792664385677724,-0.000142320921485788
re-100-stab_sups,100,sups,vertical,0.5,0.09364548,0.0,-0.05979711803334156,-0.0001545578536412322
re-100-stab_sups,100,sups,vertical,0.5,0.09698997,0.0,-0.061658106290476355,-0.00016688656078901268
re-100-stab_sups,100,sups,vertical,0.5,0.10033445,0.0,-0.06350436260425403,-0.0001791335952626289
re-100-stab_sups,100,sups,vertical,0.5,0.10367893,0.0,-0.06534460259332225,-0.00019134634219230447
re-100-stab_sups,100,sups,vertical,0.5,0.10702341,0.0,-0.06717006597458917,-0.000203147691348797
re-100-stab_sups,100,sups,vertical,0.5,0.110367894,0.0,-0.06899096091464271,-0.0002148206655601456
re-100-stab_sups,100,sups,vertical,0.5,0.11371238,0.0,-0.07079890535664239,-0.0002257128597231223
re-100-stab_sups,100,sups,vertical,0.5,0.117056854,0.0,-0.0726019817513829,-0.0002363105267383348
re-100-stab_sups,100,sups,vertical,0.5,0.12040134,0.0,-0.07439542002520538,-0.0002458695362895675
re-100-stab_sups,100,sups,vertical,0.5,0.12374582,0.0,-0.0761823447533569,-0.00025472607283466456
re-100-stab_sups,100,sups,vertical,0.5,0.1270903,0.0,-0.07796392838927108,-0.0002626329040773692
re-100-stab_sups,100,sups,vertical,0.5,0.13043478,0.0,-0.07973645472477695,-0.00026893124994350706
re-100-stab_sups,100,sups,vertical,0.5,0.13377926,0.0,-0.08150838658318224,-0.00027505948740065914
re-100-stab_sups,100,sups,vertical,0.5,0.13712375,0.0,-0.08326836046637,-0.00027780876325686504
re-100-stab_sups,100,sups,vertical,0.5,0.14046822,0.0,-0.0850283261588438,-0.00028055531607731887
re-100-stab_sups,100,sups,vertical,0.5,0.14381272,0.0,-0.08678163372630437,-0.000280348213947079
re-100-stab_sups,100,sups,vertical,0.5,0.14715719,0.0,-0.08853090746716817,-0.00027835599102444544
re-100-stab_sups,100,sups,vertical,0.5,0.15050167,0.0,-0.09027931882127643,-0.0002757612535996991
re-100-stab_sups,100,sups,vertical,0.5,0.15384616,0.0,-0.09201976192579286,-0.00026761602366931345
re-100-stab_sups,100,sups,vertical,0.5,0.15719064,0.0,-0.09376019673840387,-0.00025946755617767687
re-100-stab_sups,100,sups,vertical,0.5,0.16053511,0.0,-0.09549732865827519,-0.00024766124670655084
re-100-stab_sups,100,sups,vertical,0.5,0.1638796,0.0,-0.09723070997440365,-0.00023169290436031955
re-100-stab_sups,100,sups,vertical,0.5,0.16722408,0.0,-0.09896408291306957,-0.00021572107735761735
re-100-stab_sups,100,sups,vertical,0.5,0.17056856,0.0,-0.10069347405783788,-0.00019259566234572923
re-100-stab_sups,100,sups,vertical,0.5,0.17391305,0.0,-0.10242141891566091,-0.00016685639638288737
re-100-stab_sups,100,sups,vertical,0.5,0.17725752,0.0,-0.10414935528773159,-0.00014111341404366486
re-100-stab_sups,100,sups,vertical,0.5,0.18060201,0.0,-0.10587368952336844,-0.00010466296950509645
re-100-stab_sups,100,sups,vertical,0.5,0.18394649,0.0,-0.10759757261219721,-6.689615368137702e-05
re-100-stab_sups,100,sups,vertical,0.5,0.18729097,0.0,-0.10932145476663092,-2.9125243938775365e-05
re-100-stab_sups,100,sups,vertical,0.5,0.19063546,0.0,-0.11104250044616588,2.240114084130831e-05
re-100-stab_sups,100,sups,vertical,0.5,0.19397993,0.0,-0.11276336018515422,7.478856642651667e-05
re-100-stab_sups,100,sups,vertical,0.5,0.19732441,0.0,-0.11448421882886255,0.00012718033046738402
re-100-stab_sups,100,sups,vertical,0.5,0.2006689,0.0,-0.11620290284925532,0.00019509431186613314
re-100-stab_sups,100,sups,vertical,0.5,0.20401338,0.0,-0.11792129071193905,0.00026505606437132484
re-100-stab_sups,100,sups,vertical,0.5,0.20735785,0.0,-0.11963967730721267,0.00033502237546912663
re-100-stab_sups,100,sups,vertical,0.5,0.21070234,0.0,-0.12135624587601808,0.00041998308375100984
re-100-stab_sups,100,sups,vertical,0.5,0.21404682,0.0,-0.12307208657801955,0.0005108538202956861
re-100-stab_sups,100,sups,vertical,0.5,0.2173913,0.0,-0.12478792583242057,0.0006017293051635217
re-100-stab_sups,100,sups,vertical,0.5,0.22073579,0.0,-0.1265022608662972,0.0007035090097515784
re-100-stab_sups,100,sups,vertical,0.5,0.22408026,0.0,-0.12821468469809982,0.0008190176981483692
re-100-stab_sups,100,sups,vertical,0.5,0.22742476,0.0,-0.129927114527811,0.0009345318030982179
re-100-stab_sups,100,sups,vertical,0.5,0.23076923,0.0,-0.13163921977455234,0.001051772803491716
re-100-stab_sups,100,sups,vertical,0.5,0.23411371,0.0,-0.1333463756213321,0.001196046426011514
re-100-stab_sups,100,sups,vertical,0.5,0.2374582,0.0,-0.1350535372596042,0.0013403257052671238
re-100-stab_sups,100,sups,vertical,0.5,0.24080268,0.0,-0.13676068947690856,0.0014846093560644117
re-100-stab_sups,100,sups,vertical,0.5,0.24414715,0.0,-0.13846310803916143,0.0016478649465187314
re-100-stab_sups,100,sups,vertical,0.5,0.24749164,0.0,-0.14016196501849992,0.001825425017436355
re-100-stab_sups,100,sups,vertical,0.5,0.25083613,0.0,-0.14186082000714376,0.0020029901684680855
re-100-stab_sups,100,sups,vertical,0.5,0.2541806,0.0,-0.1435596654357963,0.0021805596088912364
re-100-stab_sups,100,sups,vertical,0.5,0.2575251,0.0,-0.14524609285987294,0.002395316197932313
re-100-stab_sups,100,sups,vertical,0.5,0.26086956,0.0,-0.14693219712686487,0.002611039195518402
re-100-stab_sups,100,sups,vertical,0.5,0.26421404,0.0,-0.14861829924086165,0.0028267672890172073
re-100-stab_sups,100,sups,vertical,0.5,0.26755852,0.0,-0.1502992166468024,0.0030544473403851117
re-100-stab_sups,100,sups,vertical,0.5,0.27090302,0.0,-0.15196652992960807,0.0033135241691717604
re-100-stab_sups,100,sups,vertical,0.5,0.2742475,0.0,-0.15363382606093806,0.0035726037473770623
re-100-stab_sups,100,sups,vertical,0.5,0.27759197,0.0,-0.15530111989777057,0.003831688383956346
re-100-stab_sups,100,sups,vertical,0.5,0.28093645,0.0,-0.15695572090851065,0.004113955073901209
re-100-stab_sups,100,sups,vertical,0.5,0.28428093,0.0,-0.15859630545831496,0.004421820979071459
re-100-stab_sups,100,sups,vertical,0.5,0.28762543,0.0,-0.16023690221945874,0.004729694592833464
re-100-stab_sups,100,sups,vertical,0.5,0.2909699,0.0,-0.161877481953614,0.005037570428724568
re-100-stab_sups,100,sups,vertical,0.5,0.29431438,0.0,-0.16349693444329572,0.005376771591396484
re-100-stab_sups,100,sups,vertical,0.5,0.29765886,0.0,-0.1651008544982607,0.005739002827340442
re-100-stab_sups,100,sups,vertical,0.5,0.30100334,0.0,-0.16670477206728002,0.0061012388796472545
re-100-stab_sups,100,sups,vertical,0.5,0.3043478,0.0,-0.1683086871501884,0.006463479748637168
re-100-stab_sups,100,sups,vertical,0.5,0.30769232,0.0,-0.1698841813146275,0.006860628805789267
re-100-stab_sups,100,sups,vertical,0.5,0.3110368,0.0,-0.1714392725356232,0.007282802536488807
re-100-stab_sups,100,sups,vertical,0.5,0.31438127,0.0,-0.17299436123410908,0.007704980879557602
re-100-stab_sups,100,sups,vertical,0.5,0.31772575,0.0,-0.1745494474099304,0.008127163835278652
re-100-stab_sups,100,sups,vertical,0.5,0.32107022,0.0,-0.17607303507327535,0.00858185191897057
re-100-stab_sups,100,sups,vertical,0.5,0.32441473,0.0,-0.17756481580663422,0.009069381261534391
re-100-stab_sups,100,sups,vertical,0.5,0.3277592,0.0,-0.17905658073491337,0.00955691061535307
re-100-stab_sups,100,sups,vertical,0.5,0.33110368,0.0,-0.18054834315098628,0.010044444324942815
re-100-stab_sups,100,sups,vertical,0.5,0.33444816,0.0,-0.1820139656962668,0.010554920028127858
re-100-stab_sups,100,sups,vertical,0.5,0.33779263,0.0,-0.18342554049762366,0.011112828964506617
re-100-stab_sups,100,sups,vertical,0.5,0.3411371,0.0,-0.1848371128480994,0.0116707419507412
re-100-stab_sups,100,sups,vertical,0.5,0.34448162,0.0,-0.18624869532592805,0.012228663958604972
re-100-stab_sups,100,sups,vertical,0.5,0.3478261,0.0,-0.18765301213980887,0.012792041492319953
re-100-stab_sups,100,sups,vertical,0.5,0.35117057,0.0,-0.18896520422764024,0.01342474932633316
re-100-stab_sups,100,sups,vertical,0.5,0.35451505,0.0,-0.19027739397810317,0.014057460861466389
re-100-stab_sups,100,sups,vertical,0.5,0.35785952,0.0,-0.19158958139108948,0.014690176097890877
re-100-stab_sups,100,sups,vertical,0.5,0.36120403,0.0,-0.19290177815924212,0.015322900673894808
re-100-stab_sups,100,sups,vertical,0.5,0.3645485,0.0,-0.19412415389662022,0.01601388394523338
re-100-stab_sups,100,sups,vertical,0.5,0.36789298,0.0,-0.19531561983965323,0.01672492131740588
re-100-stab_sups,100,sups,vertical,0.5,0.37123746,0.0,-0.19650708361004363,0.01743596200653585
re-100-stab_sups,100,sups,vertical,0.5,0.37458193,0.0,-0.1976985452077016,0.018147006012760328
re-100-stab_sups,100,sups,vertical,0.5,0.3779264,0.0,-0.1988403618148998,0.01888588032340205
re-100-stab_sups,100,sups,vertical,0.5,0.38127092,0.0,-0.19988792587981963,0.019677601528234837
re-100-stab_sups,100,sups,vertical,0.5,0.3846154,0.0,-0.20093547864953043,0.020469318584411807
re-100-stab_sups,100,sups,vertical,0.5,0.38795987,0.0,-0.20198302945863406,0.02126103854691874
re-100-stab_sups,100,sups,vertical,0.5,0.39130434,0.0,-0.20303057830705873,0.022052761415861974
re-100-stab_sups,100,sups,vertical,0.5,0.39464882,0.0,-0.20392943541352648,0.022916451798044957
re-100-stab_sups,100,sups,vertical,0.5,0.3979933,0.0,-0.20480849437552243,0.023789725986822746
re-100-stab_sups,100,sups,vertical,0.5,0.4013378,0.0,-0.20568755946221848,0.02466301043710831
re-100-stab_sups,100,sups,vertical,0.5,0.40468228,0.0,-0.20656661500716245,0.025536289585602983
re-100-stab_sups,100,sups,vertical,0.5,0.40802675,0.0,-0.20737520698061443,0.026438893425737606
re-100-stab_sups,100,sups,vertical,0.5,0.41137123,0.0,-0.20806039117189462,0.027392854107000736
re-100-stab_sups,100,sups,vertical,0.5,0.4147157,0.0,-0.20874557393620913,0.02834681683761252
re-100-stab_sups,100,sups,vertical,0.5,0.4180602,0.0,-0.20943076137910116,0.029300790118331192
re-100-stab_sups,100,sups,vertical,0.5,0.4214047,0.0,-0.21011594128935504,0.030254756947826447
re-100-stab_sups,100,sups,vertical,0.5,0.42474917,0.0,-0.210626735900032,0.03127059304894021
re-100-stab_sups,100,sups,vertical,0.5,0.42809364,0.0,-0.21109259676078715,0.03230237182769863
re-100-stab_sups,100,sups,vertical,0.5,0.43143812,0.0,-0.21155845649180063,0.03333415223403992
re-100-stab_sups,100,sups,vertical,0.5,0.4347826,0.0,-0.2120243150930468,0.03436593426800119
re-100-stab_sups,100,sups,vertical,0.5,0.4381271,0.0,-0.21244499615498275,0.03541119800864463
re-100-stab_sups,100,sups,vertical,0.5,0.44147158,0.0,-0.21266686031665608,0.03651573100549307
re-100-stab_sups,100,sups,vertical,0.5,0.44481605,0.0,-0.2128887236452549,0.03762026522961654
re-100-stab_sups,100,sups,vertical,0.5,0.44816053,0.0,-0.21311058614076403,0.03872480068103755
re-100-stab_sups,100,sups,vertical,0.5,0.451505,0.0,-0.2133324478031683,0.03982933735977823
re-100-stab_sups,100,sups,vertical,0.5,0.4548495,0.0,-0.21340972262385888,0.04096929151214307
re-100-stab_sups,100,sups,vertical,0.5,0.458194,0.0,-0.21336459169826336,0.04213921059480968
re-100-stab_sups,100,sups,vertical,0.5,0.46153846,0.0,-0.21331946021746123,0.04330913053849413
re-100-stab_sups,100,sups,vertical,0.5,0.46488294,0.0,-0.21327432818144484,0.044479051343208426
re-100-stab_sups,100,sups,vertical,0.5,0.46822742,0.0,-0.21322919559020642,0.0456489730089645
re-100-stab_sups,100,sups,vertical,0.5,0.4715719,0.0,-0.2129333262120536,0.04686747718442232
re-100-stab_sups,100,sups,vertical,0.5,0.4749164,0.0,-0.2126007907899369,0.048093096469733476
re-100-stab_sups,100,sups,vertical,0.5,0.47826087,0.0,-0.2122682580157918,0.04931870537412919
re-100-stab_sups,100,sups,vertical,0.5,0.48160535,0.0,-0.21193572492645005,0.05054431481889671
re-100-stab_sups,100,sups,vertical,0.5,0.48494983,0.0,-0.21154651053420978,0.05177807256609579
re-100-stab_sups,100,sups,vertical,0.5,0.4882943,0.0,-0.21090961937073244,0.053047433634949015
re-100-stab_sups,100,sups,vertical,0.5,0.4916388,0.0,-0.21027272240016426,0.05431680629033802
re-100-stab_sups,100,sups,vertical,0.5,0.4949833,0.0,-0.20963583097306474,0.055586167909938644
re-100-stab_sups,100,sups,vertical,0.5,0.49832776,0.0,-0.20899893941415384,0.05685552980491375
re-100-stab_sups,100,sups,vertical,0.5,0.50167227,0.0,-0.20820618685066924,0.0581395362324095
re-100-stab_sups,100,sups,vertical,0.5,0.50501674,0.0,-0.20725216276651862,0.05943867347628962
re-100-stab_sups,100,sups,vertical,0.5,0.5083612,0.0,-0.206298138660095,0.060737810794212026
re-100-stab_sups,100,sups,vertical,0.5,0.5117057,0.0,-0.20534411453139864,0.06203694818617617
re-100-stab_sups,100,sups,vertical,0.5,0.5150502,0.0,-0.2043900903804295,0.06333608565218228
re-100-stab_sups,100,sups,vertical,0.5,0.51839465,0.0,-0.20317701683842787,0.06464642551559431
re-100-stab_sups,100,sups,vertical,0.5,0.5217391,0.0,-0.2018978145983732,0.06595962500175077
re-100-stab_sups,100,sups,vertical,0.5,0.5250836,0.0,-0.2006186123572844,0.06727282442986514
re-100-stab_sups,100,sups,vertical,0.5,0.5284281,0.0,-0.1993394101151616,0.06858602379993765
re-100-stab_sups,100,sups,vertical,0.5,0.53177255,0.0,-0.19802398098535018,0.06989889244895288
re-100-stab_sups,100,sups,vertical,0.5,0.53511703,0.0,-0.19641658733096456,0.07120909608390909
re-100-stab_sups,100,sups,vertical,0.5,0.53846157,0.0,-0.19480916495111467,0.0725193229511682
re-100-stab_sups,100,sups,vertical,0.5,0.54180604,0.0,-0.19320177113915674,0.07382952635031513
re-100-stab_sups,100,sups,vertical,0.5,0.5451505,0.0,-0.19159437724841416,0.07513972963155988
re-100-stab_sups,100,sups,vertical,0.5,0.548495,0.0,-0.18984308273437595,0.07644069297644897
re-100-stab_sups,100,sups,vertical,0.5,0.5518395,0.0,-0.18790954226632814,0.07772995425839671
re-100-stab_sups,100,sups,vertical,0.5,0.55518395,0.0,-0.1859760015365175,0.0790192154351701
re-100-stab_sups,100,sups,vertical,0.5,0.5585284,0.0,-0.18404246054494702,0.08030847650677034
re-100-stab_sups,100,sups,vertical,0.5,0.5618729,0.0,-0.18210891929162012,0.08159773747319844
re-100-stab_sups,100,sups,vertical,0.5,0.5652174,0.0,-0.17992073602144978,0.08285566663941062
re-100-stab_sups,100,sups,vertical,0.5,0.56856185,0.0,-0.1776678868561958,0.08410563920215754
re-100-stab_sups,100,sups,vertical,0.5,0.5719063,0.0,-0.17541503713949735,0.08535561174299892
re-100-stab_sups,100,sups,vertical,0.5,0.57525086,0.0,-0.173162146721472,0.08660560653871693
re-100-stab_sups,100,sups,vertical,0.5,0.57859534,0.0,-0.17085152928358824,0.08784479316769207
re-100-stab_sups,100,sups,vertical,0.5,0.5819398,0.0,-0.1682904598311214,0.0890372169753622
re-100-stab_sups,100,sups,vertical,0.5,0.5852843,0.0,-0.165729389433959,0.09022964091079955
re-100-stab_sups,100,sups,vertical,0.5,0.58862877,0.0,-0.1631683180921206,0.09142206497400153
re-100-stab_sups,100,sups,vertical,0.5,0.59197325,0.0,-0.16060724580562527,0.09261448916496556
re-100-stab_sups,100,sups,vertical,0.5,0.5953177,0.0,-0.15786440381218095,0.09376032423067124
re-100-stab_sups,100,sups,vertical,0.5,0.5986622,0.0,-0.15500965804725628,0.09487747781988995
re-100-stab_sups,100,sups,vertical,0.5,0.6020067,0.0,-0.15215491084811855,0.09599463174716553
re-100-stab_sups,100,sups,vertical,0.5,0.60535115,0.0,-0.149300162214803,0.09711178601248988
re-100-stab_sups,100,sups,vertical,0.5,0.6086956,0.0,-0.14641781383141764,0.09821975666147285
re-100-stab_sups,100,sups,vertical,0.5,0.61204016,0.0,-0.14328634671994198,0.0992448654104073
re-100-stab_sups,100,sups,vertical,0.5,0.61538464,0.0,-0.14015493340642177,0.10026995649239108
re-100-stab_sups,100,sups,vertical,0.5,0.6187291,0.0,-0.13702351808349317,0.10129504817637669
re-100-stab_sups,100,sups,vertical,0.5,0.6220736,0.0,-0.1338921007512153,0.10232014046234622
re-100-stab_sups,100,sups,vertical,0.5,0.62541807,0.0,-0.1305960912086328,0.10327666294527867
re-100-stab_sups,100,sups,vertical,0.5,0.62876254,0.0,-0.12720635048434514,0.10419413772037112
re-100-stab_sups,100,sups,vertical,0.5,0.632107,0.0,-0.1238166071026309,0.10511161340742209
re-100-stab_sups,100,sups,vertical,0.5,0.6354515,0.0,-0.12042686106358053,0.10602909000640019
re-100-stab_sups,100,sups,vertical,0.5,0.638796,0.0,-0.11698001187237758,0.10691759349854807
re-100-stab_sups,100,sups,vertical,0.5,0.64214045,0.0,-0.11335039328836866,0.10771335856911365
re-100-stab_sups,100,sups,vertical,0.5,0.6454849,0.0,-0.10972077134040496,0.10850912489963031
re-100-stab_sups,100,sups,vertical,0.5,0.64882946,0.0,-0.10609108134206634,0.1093049066720853
re-100-stab_sups,100,sups,vertical,0.5,0.65217394,0.0,-0.102461452666522,0.1101006755223806
re-100-stab_sups,100,sups,vertical,0.5,0.6555184,0.0,-0.09862953392912262,0.11077444891630585
re-100-stab_sups,100,sups,vertical,0.5,0.6588629,0.0,-0.09477735026508627,0.11143600485400096
re-100-stab_sups,100,sups,vertical,0.5,0.66220737,0.0,-0.09092516248700891,0.11209756242966028
re-100-stab_sups,100,sups,vertical,0.5,0.66555184,0.0,-0.08707297059506942,0.1127591216432127
re-100-stab_sups,100,sups,vertical,0.5,0.6688963,0.0,-0.08308462762391598,0.11332553234957106
re-100-stab_sups,100,sups,vertical,0.5,0.6722408,0.0,-0.0790248478123272,0.11384202270186364
re-100-stab_sups,100,sups,vertical,0.5,0.67558527,0.0,-0.07496506310741759,0.1143585150925916
re-100-stab_sups,100,sups,vertical,0.5,0.67892975,0.0,-0.07090527350942287,0.11487500952165669
re-100-stab_sups,100,sups,vertical,0.5,0.6822742,0.0,-0.06675048705837511,0.11531677116171413
re-100-stab_sups,100,sups,vertical,0.5,0.68561876,0.0,-0.06249449783346264,0.11567898441236114
re-100-stab_sups,100,sups,vertical,0.5,0.68896323,0.0,-0.058238578769218265,0.1160411936619203
re-100-stab_sups,100,sups,vertical,0.5,0.6923077,0.0,-0.05398265401788355,0.11640340536542249
re-100-stab_sups,100,sups,vertical,0.5,0.6956522,0.0,-0.049651140250007955,0.11670093266071808
re-100-stab_sups,100,sups,vertical,0.5,0.69899666,0.0,-0.04520600304680296,0.116901225133052
re-100-stab_sups,100,sups,vertical,0.5,0.70234114,0.0,-0.04076085936130486,0.11710152048356491
re-100-stab_sups,100,sups,vertical,0.5,0.7056856,0.0,-0.03631570919389049,0.1173018187120899
re-100-stab_sups,100,sups,vertical,0.5,0.7090301,0.0,-0.03179437892184257,0.11743394622769858
re-100-stab_sups,100,sups,vertical,0.5,0.71237457,0.0,-0.027161457168368784,0.11746621147825699
re-100-stab_sups,100,sups,vertical,0.5,0.71571904,0.0,-0.022528528150926163,0.11749848003347234
re-100-stab_sups,100,sups,vertical,0.5,0.7190635,0.0,-0.017895591869974126,0.11753075189313604
re-100-stab_sups,100,sups,vertical,0.5,0.72240806,0.0,-0.013164941518985148,0.11747546215566701
re-100-stab_sups,100,sups,vertical,0.5,0.72575253,0.0,-0.008339447721266277,0.11733503722740184
re-100-stab_sups,100,sups,vertical,0.5,0.729097,0.0,-0.0035139459059054076,0.11719461602717625
re-100-stab_sups,100,sups,vertical,0.5,0.7324415,0.0,0.0013115639265498754,0.11705419855473573
re-100-stab_sups,100,sups,vertical,0.5,0.73578596,0.0,0.00628136868681318,0.11678939683378303
re-100-stab_sups,100,sups,vertical,0.5,0.73913044,0.0,0.011311013420399961,0.11647301932283331
re-100-stab_sups,100,sups,vertical,0.5,0.7424749,0.0,0.016340666881082145,0.11615664595535587
re-100-stab_sups,100,sups,vertical,0.5,0.7458194,0.0,0.021372154888586896,0.1158388194328046
re-100-stab_sups,100,sups,vertical,0.5,0.74916387,0.0,0.026624651734127015,0.11534460389248274
re-100-stab_sups,100,sups,vertical,0.5,0.75250834,0.0,0.03187715795444452,0.11485039289917044
re-100-stab_sups,100,sups,vertical,0.5,0.7558528,0.0,0.03712967354880313,0.11435618645251024
re-100-stab_sups,100,sups,vertical,0.5,0.7591973,0.0,0.0424850238370019,0.11378826573364899
re-100-stab_sups,100,sups,vertical,0.5,0.76254183,0.0,0.04798640391981454,0.11311572163455795
re-100-stab_sups,100,sups,vertical,0.5,0.7658863,0.0,0.053487695898497695,0.1124431944553803
re-100-stab_sups,100,sups,vertical,0.5,0.7692308,0.0,0.05898899781497475,0.11177067220991467
re-100-stab_sups,100,sups,vertical,0.5,0.77257526,0.0,0.06475067016476678,0.11093420677466447
re-100-stab_sups,100,sups,vertical,0.5,0.77591974,0.0,0.0705336678475043,0.11008432467361806
re-100-stab_sups,100,sups,vertical,0.5,0.7792642,0.0,0.07631667592658244,0.10923444787409525
re-100-stab_sups,100,sups,vertical,0.5,0.7826087,0.0,0.08227386316786986,0.10828971684314452
re-100-stab_sups,100,sups,vertical,0.5,0.78595316,0.0,0.08837798103292506,0.10726497266968413
re-100-stab_sups,100,sups,vertical,0.5,0.78929764,0.0,0.09448210962246918,0.10624023414241628
re-100-stab_sups,100,sups,vertical,0.5,0.7926421,0.0,0.1006846106726232,0.10516962556670448
re-100-stab_sups,100,sups,vertical,0.5,0.7959866,0.0,0.10715490331430368,0.10397413049274913
re-100-stab_sups,100,sups,vertical,0.5,0.7993311,0.0,0.11362532216631069,0.10277862007706992
re-100-stab_sups,100,sups,vertical,0.5,0.8026756,0.0,0.12013865056964047,0.1015660678834654
re-100-stab_sups,100,sups,vertical,0.5,0.8060201,0.0,0.12702465286256245,0.10020563956217013
re-100-stab_sups,100,sups,vertical,0.5,0.80936456,0.0,0.1339106660486094,0.09884521749178153
re-100-stab_sups,100,sups,vertical,0.5,0.81270903,0.0,0.1408186922349121,0.09747740758965205
re-100-stab_sups,100,sups,vertical,0.5,0.8160535,0.0,0.14817297689520634,0.09595963698716395
re-100-stab_sups,100,sups,vertical,0.5,0.819398,0.0,0.15552727224782922,0.09444187288699679
re-100-stab_sups,100,sups,vertical,0.5,0.82274246,0.0,0.1629332146843248,0.09290948348992008
re-100-stab_sups,100,sups,vertical,0.5,0.82608694,0.0,0.1708097235307525,0.0912437629737777
re-100-stab_sups,100,sups,vertical,0.5,0.8294314,0.0,0.17868624266050495,0.0895780491708555
re-100-stab_sups,100,sups,vertical,0.5,0.8327759,0.0,0.18671159088417225,0.08787697804647558
re-100-stab_sups,100,sups,vertical,0.5,0.8361204,0.0,0.19516396844529968,0.08607444414970017
re-100-stab_sups,100,sups,vertical,0.5,0.8394649,0.0,0.203616205035378,0.08427194925510349
re-100-stab_sups,100,sups,vertical,0.5,0.8428094,0.0,0.21239748286115268,0.08240440436398926
re-100-stab_sups,100,sups,vertical,0.5,0.84615386,0.0,0.22147660261620772,0.0804779782382383
re-100-stab_sups,100,sups,vertical,0.5,0.84949833,0.0,0.23055573120942033,0.07855155910458014
re-100-stab_sups,100,sups,vertical,0.5,0.8528428,0.0,0.2402391536191262,0.07652690903253374
re-100-stab_sups,100,sups,vertical,0.5,0.8561873,0.0,0.2499921984578759,0.07449094884909326
re-100-stab_sups,100,sups,vertical,0.5,0.85953176,0.0,0.2600115721706593,0.07242004422446972
re-100-stab_sups,100,sups,vertical,0.5,0.86287624,0.0,0.2704797504172502,0.07029024727830363
re-100-stab_sups,100,sups,vertical,0.5,0.8662207,0.0,0.2809479353225468,0.0681604573804634
re-100-stab_sups,100,sups,vertical,0.5,0.8695652,0.0,0.2921279406379582,0.06595740297868152
re-100-stab_sups,100,sups,vertical,0.5,0.8729097,0.0,0.30334542167870504,0.06375047974977091
re-100-stab_sups,100,sups,vertical,0.5,0.8762542,0.0,0.3150493650203183,0.06150613276021311
re-100-stab_sups,100,sups,vertical,0.5,0.8795987,0.0,0.32704132714468087,0.05923961701329826
re-100-stab_sups,100,sups,vertical,0.5,0.88294315,0.0,0.33935298032464484,0.05695621259985448
re-100-stab_sups,100,sups,vertical,0.5,0.8862876,0.0,0.3521360606329571,0.05464790005487046
re-100-stab_sups,100,sups,vertical,0.5,0.8896321,0.0,0.3651390735102251,0.05233299137832363
re-100-stab_sups,100,sups,vertical,0.5,0.8929766,0.0,0.37872017238854383,0.05000073380454227
re-100-stab_sups,100,sups,vertical,0.5,0.89632106,0.0,0.39249235430799584,0.04766693605811307
re-100-stab_sups,100,sups,vertical,0.5,0.89966553,0.0,0.4068688206617733,0.04532825354668394
re-100-stab_sups,100,sups,vertical,0.5,0.90301,0.0,0.4214767910622875,0.04299265797768028
re-100-stab_sups,100,sups,vertical,0.5,0.9063545,0.0,0.43663675452398243,0.040664414158844725
re-100-stab_sups,100,sups,vertical,0.5,0.909699,0.0,0.45213170200636454,0.038347691713254424
re-100-stab_sups,100,sups,vertical,0.5,0.9130435,0.0,0.46805470610097466,0.036045805662396735
re-100-stab_sups,100,sups,vertical,0.5,0.916388,0.0,0.4844679032693081,0.0337713271433806
re-100-stab_sups,100,sups,vertical,0.5,0.91973245,0.0,0.501125781076096,0.03151053161062552
re-100-stab_sups,100,sups,vertical,0.5,0.9230769,0.0,0.5184682317269496,0.02930297512548406
re-100-stab_sups,100,sups,vertical,0.5,0.9264214,0.0,0.5360692092501242,0.02712104662601411
re-100-stab_sups,100,sups,vertical,0.5,0.9297659,0.0,0.5540868736595571,0.02498098797356552
re-100-stab_sups,100,sups,vertical,0.5,0.93311036,0.0,0.5726186646915797,0.02290490489299386
re-100-stab_sups,100,sups,vertical,0.5,0.93645483,0.0,0.5914655406924371,0.020873525010408542
re-100-stab_sups,100,sups,vertical,0.5,0.9397993,0.0,0.6106658151552048,0.018895190943103962
re-100-stab_sups,100,sups,vertical,0.5,0.9431438,0.0,0.6303787815058011,0.017008131586124416
re-100-stab_sups,100,sups,vertical,0.5,0.9464883,0.0,0.6504110573103752,0.015187520465944309
re-100-stab_sups,100,sups,vertical,0.5,0.9498328,0.0,0.6707711203020149,0.013441571665491902
re-100-stab_sups,100,sups,vertical,0.5,0.9531773,0.0,0.6914578031999882,0.01177857659658519
re-100-stab_sups,100,sups,vertical,0.5,0.95652175,0.0,0.7124598573986233,0.010206501969121897
re-100-stab_sups,100,sups,vertical,0.5,0.9598662,0.0,0.7337576586646268,0.008732533522670793
re-100-stab_sups,100,sups,vertical,0.5,0.9632107,0.0,0.755324780730995,0.007362766762915749
re-100-stab_sups,100,sups,vertical,0.5,0.9665552,0.0,0.7771296529088132,0.006102004837925411
re-100-stab_sups,100,sups,vertical,0.5,0.96989965,0.0,0.7991371923479444,0.004953652180714025
re-100-stab_sups,100,sups,vertical,0.5,0.97324413,0.0,0.8213103287257612,0.003919689501575053
re-100-stab_sups,100,sups,vertical,0.5,0.9765886,0.0,0.843611365011112,0.0030007144218815503
re-100-stab_sups,100,sups,vertical,0.5,0.9799331,0.0,0.8660031408600014,0.002196032101375682
re-100-stab_sups,100,sups,vertical,0.5,0.9832776,0.0,0.8884542538798514,0.0015245304318876366
re-100-stab_sups,100,sups,vertical,0.5,0.9866221,0.0,0.9109169275757427,0.0009681212991808941
re-100-stab_sups,100,sups,vertical,0.5,0.9899666,0.0,0.9333464385328394,0.0005446346455141924
re-100-stab_sups,100,sups,vertical,0.5,0.99331105,0.0,0.955700447424455,0.0002419187309525892
re-100-stab_sups,100,sups,vertical,0.5,0.9966555,0.0,0.9779333159587794,6.13174260590844e-05
re-100-stab_sups,100,sups,vertical,0.5,1.0,0.0,1.0,-1.2830670022342377e-20
re-100-stab_sups,100,sups,horizontal,0.0,0.5,0.0,3.527182930045343e-24,-1.6155926363914912e-21
re-100-stab_sups,100,sups,horizontal,0.0033444816,0.5,0.0,-3.330186287563421e-05,0.006227707111971827
re-100-stab_sups,100,sups,horizontal,0.006688963,0.5,0.0,-0.00012830774006156447,0.012318914771903796
re-100-stab_sups,100,sups,horizontal,0.0100334445,0.5,0.0,-0.00028410353408566134,0.018273046204073523
re-100-stab_sups,100,sups,horizontal,0.013377926,0.5,0.0,-0.0004979181290686531,0.024093794502190916
re-100-stab_sups,100,sups,horizontal,0.016722407,0.5,0.0,-0.0007731005571483541,0.029770519724613684
re-100-stab_sups,100,sups,horizontal,0.020066889,0.5,0.0,-0.001101158195894809,0.0353206223323454
re-100-stab_sups,100,sups,horizontal,0.02341137,0.5,0.0,-0.001488252469105709,0.04072657770504514
re-100-stab_sups,100,sups,horizontal,0.026755853,0.5,0.0,-0.0019259131268819772,0.046006566176751126
re-100-stab_sups,100,sups,horizontal,0.030100334,0.5,0.0,-0.0024142132191907963,0.051158106800164374
re-100-stab_sups,100,sups,horizontal,0.033444814,0.5,0.0,-0.0029528901569805693,0.05617945535023779
re-100-stab_sups,100,sups,horizontal,0.036789298,0.5,0.0,-0.003541516516841085,0.06106921315983216
re-100-stab_sups,100,sups,horizontal,0.040133778,0.5,0.0,-0.004178510184245326,0.06582901351574902
re-100-stab_sups,100,sups,horizontal,0.04347826,0.5,0.0,-0.004863062805254748,0.07045847294610033
re-100-stab_sups,100,sups,horizontal,0.04682274,0.5,0.0,-0.0055931958505582805,0.07496045770038007
re-100-stab_sups,100,sups,horizontal,0.050167225,0.5,0.0,-0.006366741717441314,0.07933861968287646
re-100-stab_sups,100,sups,horizontal,0.053511705,0.5,0.0,-0.007181163822628447,0.08359795513807625
re-100-stab_sups,100,sups,horizontal,0.05685619,0.5,0.0,-0.008033597665254699,0.08774490031969355
re-100-stab_sups,100,sups,horizontal,0.06020067,0.5,0.0,-0.00892089394021938,0.09178732042665223
re-100-stab_sups,100,sups,horizontal,0.06354515,0.5,0.0,-0.00985856145740225,0.09567496308386754
re-100-stab_sups,100,sups,horizontal,0.06688963,0.5,0.0,-0.010829086901714207,0.09945884041141043
re-100-stab_sups,100,sups,horizontal,0.07023411,0.5,0.0,-0.01182756845790595,0.10315361767680253
re-100-stab_sups,100,sups,horizontal,0.073578596,0.5,0.0,-0.012868630849224459,0.10670999582003257
re-100-stab_sups,100,sups,horizontal,0.07692308,0.5,0.0,-0.013942686619658261,0.1101557680001897
re-100-stab_sups,100,sups,horizontal,0.080267556,0.5,0.0,-0.015036726963668102,0.11353434625102171
re-100-stab_sups,100,sups,horizontal,0.08361204,0.5,0.0,-0.016179975438996054,0.11674241831257562
re-100-stab_sups,100,sups,horizontal,0.08695652,0.5,0.0,-0.017340290405666887,0.11988920261077096
re-100-stab_sups,100,sups,horizontal,0.09030101,0.5,0.0,-0.01853353635121915,0.12291772917774954
re-100-stab_sups,100,sups,horizontal,0.09364548,0.5,0.0,-0.019754574246641836,0.12584252049287203
re-100-stab_sups,100,sups,horizontal,0.09698997,0.5,0.0,-0.020996719079117574,0.12868855791599065
re-100-stab_sups,100,sups,horizontal,0.10033445,0.5,0.0,-0.022272606228223087,0.13140330501204026
re-100-stab_sups,100,sups,horizontal,0.10367893,0.5,0.0,-0.02356226221027228,0.13406446040523853
re-100-stab_sups,100,sups,horizontal,0.10702341,0.5,0.0,-0.02488693707283202,0.13658303806408872
re-100-stab_sups,100,sups,horizontal,0.110367894,0.5,0.0,-0.026222435764316546,0.13905754118699448
re-100-stab_sups,100,sups,horizontal,0.11371238,0.5,0.0,-0.02758983169353365,0.14139552665758795
re-100-stab_sups,100,sups,horizontal,0.117056854,0.5,0.0,-0.028969205641282213,0.14368222883934548
re-100-stab_sups,100,sups,horizontal,0.12040134,0.5,0.0,-0.03037343228100279,0.14585657933806073
re-100-stab_sups,100,sups,horizontal,0.12374582,0.5,0.0,-0.031794446434667334,0.14795502586904075
re-100-stab_sups,100,sups,horizontal,0.1270903,0.5,0.0,-0.033229979461318886,0.14998370211989162
re-100-stab_sups,100,sups,horizontal,0.13043478,0.5,0.0,-0.034690120336852204,0.15189410574923895
re-100-stab_sups,100,sups,horizontal,0.13377926,0.5,0.0,-0.03615198250133344,0.1537956556081574
re-100-stab_sups,100,sups,horizontal,0.13712375,0.5,0.0,-0.0376485069211018,0.15551893529178779
re-100-stab_sups,100,sups,horizontal,0.14046822,0.5,0.0,-0.039145025404845525,0.1572422051330553
re-100-stab_sups,100,sups,horizontal,0.14381272,0.5,0.0,-0.040662376901377396,0.15884979195274684
re-100-stab_sups,100,sups,horizontal,0.14715719,0.5,0.0,-0.042192300010206456,0.16038749978266048
re-100-stab_sups,100,sups,horizontal,0.15050167,0.5,0.0,-0.0437251736996366,0.16190732127764712
re-100-stab_sups,100,sups,horizontal,0.15384616,0.5,0.0,-0.04528534947896551,0.16326166273394066
re-100-stab_sups,100,sups,horizontal,0.15719064,0.5,0.0,-0.04684551920778296,0.1646159963175971
re-100-stab_sups,100,sups,horizontal,0.16053511,0.5,0.0,-0.04841828967671534,0.1658858404262377
re-100-stab_sups,100,sups,horizontal,0.1638796,0.5,0.0,-0.05000540523423441,0.1670595516418928
re-100-stab_sups,100,sups,horizontal,0.16722408,0.5,0.0,-0.05159251471038001,0.1682332559884675
re-100-stab_sups,100,sups,horizontal,0.17056856,0.5,0.0,-0.05319685932744748,0.16927698749074344
re-100-stab_sups,100,sups,horizontal,0.17391305,0.5,0.0,-0.05480750288569617,0.17027328073997966
re-100-stab_sups,100,sups,horizontal,0.17725752,0.5,0.0,-0.0564181403480058,0.17126956812593946
re-100-stab_sups,100,sups,horizontal,0.18060201,0.5,0.0,-0.05804665063757518,0.1721110009479787
re-100-stab_sups,100,sups,horizontal,0.18394649,0.5,0.0,-0.05967734513201771,0.172933442407167
re-100-stab_sups,100,sups,horizontal,0.18729097,0.5,0.0,-0.06130804079603096,0.17375588266737818
re-100-stab_sups,100,sups,horizontal,0.19063546,0.5,0.0,-0.06295434852437483,0.17441825125228796
re-100-stab_sups,100,sups,horizontal,0.19397993,0.5,0.0,-0.0646016222826093,0.17507064323145055
re-100-stab_sups,100,sups,horizontal,0.19732441,0.5,0.0,-0.06624889729658708,0.17572303424022495
re-100-stab_sups,100,sups,horizontal,0.2006689,0.5,0.0,-0.06790778927489695,0.17622859284174017
re-100-stab_sups,100,sups,horizontal,0.20401338,0.5,0.0,-0.06956820361697927,0.17671481539071082
re-100-stab_sups,100,sups,horizontal,0.20735785,0.5,0.0,-0.0712286192950464,0.17720103719435665
re-100-stab_sups,100,sups,horizontal,0.21070234,0.5,0.0,-0.07289606373388685,0.17757078272530818
re-100-stab_sups,100,sups,horizontal,0.21404682,0.5,0.0,-0.07456626761904005,0.17789464067625949
re-100-stab_sups,100,sups,horizontal,0.2173913,0.5,0.0,-0.07623647291150705,0.17821849809719878
re-100-stab_sups,100,sups,horizontal,0.22073579,0.5,0.0,-0.07790959325709658,0.17847206444638555
re-100-stab_sups,100,sups,horizontal,0.22408026,0.5,0.0,-0.07958636680444464,0.17863712453214467
re-100-stab_sups,100,sups,horizontal,0.22742476,0.5,0.0,-0.08126314928918221,0.1788021850235299
re-100-stab_sups,100,sups,horizontal,0.23076923,0.5,0.0,-0.08294013640560718,0.1789579153092171
re-100-stab_sups,100,sups,horizontal,0.23411371,0.5,0.0,-0.08462042822385792,0.17896734480367374
re-100-stab_sups,100,sups,horizontal,0.2374582,0.5,0.0,-0.08630072903925312,0.17897677419132146
re-100-stab_sups,100,sups,horizontal,0.24080268,0.5,0.0,-0.08798102387899089,0.17898620338812235
re-100-stab_sups,100,sups,horizontal,0.24414715,0.5,0.0,-0.0896616964402666,0.178908383241719
re-100-stab_sups,100,sups,horizontal,0.24749164,0.5,0.0,-0.09134266159626116,0.17876479708452786
re-100-stab_sups,100,sups,horizontal,0.25083613,0.5,0.0,-0.09302362828897018,0.1786212109374299
re-100-stab_sups,100,sups,horizontal,0.2541806,0.5,0.0,-0.09470458902907981,0.1784776254401646
re-100-stab_sups,100,sups,horizontal,0.2575251,0.5,0.0,-0.09638362277209891,0.17818675558539243
re-100-stab_sups,100,sups,horizontal,0.26086956,0.5,0.0,-0.09806260827222342,0.1778920837666938
re-100-stab_sups,100,sups,horizontal,0.26421404,0.5,0.0,-0.09974159531424569,0.1775974120935923
re-100-stab_sups,100,sups,horizontal,0.26755852,0.5,0.0,-0.10141937233451485,0.17726139478176794
re-100-stab_sups,100,sups,horizontal,0.27090302,0.5,0.0,-0.10309398315561126,0.1768167626552225
re-100-stab_sups,100,sups,horizontal,0.2742475,0.5,0.0,-0.10476858057858143,0.17637213474837482
re-100-stab_sups,100,sups,horizontal,0.27759197,0.5,0.0,-0.10644317952570687,0.17592750709920263
re-100-stab_sups,100,sups,horizontal,0.28093645,0.5,0.0,-0.10811464544081766,0.1754117302984733
re-100-stab_sups,100,sups,horizontal,0.28428093,0.5,0.0,-0.10978265194802692,0.17481739691170178
re-100-stab_sups,100,sups,horizontal,0.28762543,0.5,0.0,-0.111450674800679,0.17422305857637624
re-100-stab_sups,100,sups,horizontal,0.2909699,0.5,0.0,-0.11311868427194618,0.17362872588461642
re-100-stab_sups,100,sups,horizontal,0.29431438,0.5,0.0,-0.11478173590977661,0.17294772039694065
re-100-stab_sups,100,sups,horizontal,0.29765886,0.5,0.0,-0.11644114375507586,0.1722030083710987
re-100-stab_sups,100,sups,horizontal,0.30100334,0.5,0.0,-0.11810055301539778,0.1714582967624909
re-100-stab_sups,100,sups,horizontal,0.3043478,0.5,0.0,-0.11975996369083645,0.17071358557114485
re-100-stab_sups,100,sups,horizontal,0.30769232,0.5,0.0,-0.12141329828108993,0.16988034419675124
re-100-stab_sups,100,sups,horizontal,0.3110368,0.5,0.0,-0.12306225204597444,0.1689836496958914
re-100-stab_sups,100,sups,horizontal,0.31438127,0.5,0.0,-0.12471120713448705,0.16808695566469273
re-100-stab_sups,100,sups,horizontal,0.31772575,0.5,0.0,-0.12636016354670898,0.16719026210318397
re-100-stab_sups,100,sups,horizontal,0.32107022,0.5,0.0,-0.12800304422606196,0.16621671312501385
re-100-stab_sups,100,sups,horizontal,0.32441473,0.5,0.0,-0.12963980262978267,0.16516552740190138
re-100-stab_sups,100,sups,horizontal,0.3277592,0.5,0.0,-0.13127654765789848,0.16411435155357323
re-100-stab_sups,100,sups,horizontal,0.33110368,0.5,0.0,-0.1329132938953469,0.16306317621311922
re-100-stab_sups,100,sups,horizontal,0.33444816,0.5,0.0,-0.1345454962630682,0.16196055544157326
re-100-stab_sups,100,sups,horizontal,0.33779263,0.5,0.0,-0.1361683034662015,0.16075157826175854
re-100-stab_sups,100,sups,horizontal,0.3411371,0.5,0.0,-0.13779111174383302,0.1595426016167473
re-100-stab_sups,100,sups,horizontal,0.34448162,0.5,0.0,-0.13941393555672857,0.15833361473349358
re-100-stab_sups,100,sups,horizontal,0.3478261,0.5,0.0,-0.1410355980542039,0.15711282531655496
re-100-stab_sups,100,sups,horizontal,0.35117057,0.5,0.0,-0.14264268517334858,0.15574202464360987
re-100-stab_sups,100,sups,horizontal,0.35451505,0.5,0.0,-0.14424977321547933,0.15437122452382684
re-100-stab_sups,100,sups,horizontal,0.35785952,0.5,0.0,-0.14585686218063884,0.15300042495723154
re-100-stab_sups,100,sups,horizontal,0.36120403,0.5,0.0,-0.14746396638950524,0.15162961372878697
re-100-stab_sups,100,sups,horizontal,0.3645485,0.5,0.0,-0.14905791452953868,0.1501350150491242
re-100-stab_sups,100,sups,horizontal,0.36789298,0.5,0.0,-0.1506473412190407,0.14859781880580053
re-100-stab_sups,100,sups,horizontal,0.37123746,0.5,0.0,-0.1522367686680235,0.14706062312735807
re-100-stab_sups,100,sups,horizontal,0.37458193,0.5,0.0,-0.1538261968765185,0.14552342801382
re-100-stab_sups,100,sups,horizontal,0.3779264,0.5,0.0,-0.15540876788281313,0.1439271221513104
re-100-stab_sups,100,sups,horizontal,0.38127092,0.5,0.0,-0.15697833392688043,0.14221858093040077
re-100-stab_sups,100,sups,horizontal,0.3846154,0.5,0.0,-0.15854788657446042,0.1405100555049086
re-100-stab_sups,100,sups,horizontal,0.38795987,0.5,0.0,-0.16011743981170717,0.13880153065033296
re-100-stab_sups,100,sups,horizontal,0.39130434,0.5,0.0,-0.16168699363864208,0.1370930063666949
re-100-stab_sups,100,sups,horizontal,0.39464882,0.5,0.0,-0.1632367005415288,0.13522879870949553
re-100-stab_sups,100,sups,horizontal,0.3979933,0.5,0.0,-0.16478376622568397,0.13334387052323474
re-100-stab_sups,100,sups,horizontal,0.4013378,0.5,0.0,-0.16633084611582233,0.1314589261116215
re-100-stab_sups,100,sups,horizontal,0.40468228,0.5,0.0,-0.1678779126404274,0.12957399906750997
re-100-stab_sups,100,sups,horizontal,0.40802675,0.5,0.0,-0.1694156611312537,0.12762314944069192
re-100-stab_sups,100,sups,horizontal,0.41137123,0.5,0.0,-0.17093709176132302,0.1255568579165164
re-100-stab_sups,100,sups,horizontal,0.4147157,0.5,0.0,-0.1724585226500958,0.12349056695614717
re-100-stab_sups,100,sups,horizontal,0.4180602,0.5,0.0,-0.17397996735491428,0.12142425814707693
re-100-stab_sups,100,sups,horizontal,0.4214047,0.5,0.0,-0.17550139876111737,0.11935796831437132
re-100-stab_sups,100,sups,horizontal,0.42474917,0.5,0.0,-0.1769994011184916,0.11714383375261507
re-100-stab_sups,100,sups,horizontal,0.42809364,0.5,0.0,-0.17849136766867282,0.11489161134669992
re-100-stab_sups,100,sups,horizontal,0.43143812,0.5,0.0,-0.1799833343322853,0.11263938948691303
re-100-stab_sups,100,sups,horizontal,0.4347826,0.5,0.0,-0.18147530110933177,0.11038716817326655
re-100-stab_sups,100,sups,horizontal,0.4381271,0.5,0.0,-0.18296096146335183,0.1080997769016348
re-100-stab_sups,100,sups,horizontal,0.44147158,0.5,0.0,-0.1844188030769126,0.1056577541549415
re-100-stab_sups,100,sups,horizontal,0.44481605,0.5,0.0,-0.18587664468379764,0.10321573192161464
re-100-stab_sups,100,sups,horizontal,0.44816053,0.5,0.0,-0.18733448628400687,0.10077371020166351
re-100-stab_sups,100,sups,horizontal,0.451505,0.5,0.0,-0.1887923278775402,0.09833168899509762
re-100-stab_sups,100,sups,horizontal,0.4548495,0.5,0.0,-0.19022864475437865,0.09578531942180835
re-100-stab_sups,100,sups,horizontal,0.458194,0.5,0.0,-0.19164671690401153,0.0931506591729063
re-100-stab_sups,100,sups,horizontal,0.46153846,0.5,0.0,-0.19306478896143048,0.09051599938323113
re-100-stab_sups,100,sups,horizontal,0.46488294,0.5,0.0,-0.19448286092663403,0.08788134005278936
re-100-stab_sups,100,sups,horizontal,0.46822742,0.5,0.0,-0.19590093279962098,0.08524668118158728
re-100-stab_sups,100,sups,horizontal,0.4715719,0.5,0.0,-0.19727839442311407,0.08244268916090555
re-100-stab_sups,100,sups,horizontal,0.4749164,0.5,0.0,-0.19864993092313496,0.0796139157029469
re-100-stab_sups,100,sups,horizontal,0.47826087,0.5,0.0,-0.2000214550680876,0.07678516782736745
re-100-stab_sups,100,sups,horizontal,0.48160535,0.5,0.0,-0.20139297907949902,0.07395642032745173
re-100-stab_sups,100,sups,horizontal,0.48494983,0.5,0.0,-0.20275433375907725,0.07109158394622746
re-100-stab_sups,100,sups,horizontal,0.4882943,0.5,0.0,-0.20407125576898774,0.06806906213536146
re-100-stab_sups,100,sups,horizontal,0.4916388,0.5,0.0,-0.20538818939280568,0.06504651364400164
re-100-stab_sups,100,sups,horizontal,0.4949833,0.5,0.0,-0.206705111160589,0.062023992338976625
re-100-stab_sups,100,sups,horizontal,0.49832776,0.5,0.0,-0.20802203280730835,0.059001471286873115
re-100-stab_sups,100,sups,horizontal,0.50167227,0.5,0.0,-0.2093074829753372,0.05588490867626998
re-100-stab_sups,100,sups,horizontal,0.50501674,0.5,0.0,-0.21056034400697896,0.05267109061100495
re-100-stab_sups,100,sups,horizontal,0.5083612,0.5,0.0,-0.21181320499296963,0.0494572726253825
re-100-stab_sups,100,sups,horizontal,0.5117057,0.5,0.0,-0.21306606593330896,0.046243454719403124
re-100-stab_sups,100,sups,horizontal,0.5150502,0.5,0.0,-0.21431892682799702,0.043029636893066756
re-100-stab_sups,100,sups,horizontal,0.51839465,0.5,0.0,-0.2155120169117033,0.03966744765741929
re-100-stab_sups,100,sups,horizontal,0.5217391,0.5,0.0,-0.21668984949122758,0.036267383730073044
re-100-stab_sups,100,sups,horizontal,0.5250836,0.5,0.0,-0.21786768217160196,0.03286731964577844
re-100-stab_sups,100,sups,horizontal,0.5284281,0.5,0.0,-0.2190455149528262,0.029467255404535715
re-100-stab_sups,100,sups,horizontal,0.53177255,0.5,0.0,-0.22021368077228645,0.02604752041579298
re-100-stab_sups,100,sups,horizontal,0.53511703,0.5,0.0,-0.22130393677548282,0.022469253327963998
re-100-stab_sups,100,sups,horizontal,0.53846157,0.5,0.0,-0.22239421253399222,0.018890921998219762
re-100-stab_sups,100,sups,horizontal,0.54180604,0.5,0.0,-0.22348446918711382,0.01531265396902625
re-100-stab_sups,100,sups,horizontal,0.5451505,0.5,0.0,-0.22457472616519156,0.01173438546915992
re-100-stab_sups,100,sups,horizontal,0.548495,0.5,0.0,-0.225620098175191,0.008082543921716739
re-100-stab_sups,100,sups,horizontal,0.5518395,0.5,0.0,-0.2266086239872072,0.004337522730276815
re-100-stab_sups,100,sups,horizontal,0.55518395,0.5,0.0,-0.22759715042999268,0.0005925006630103412
re-100-stab_sups,100,sups,horizontal,0.5585284,0.5,0.0,-0.22858567750354009,-0.0031525222800724544
re-100-stab_sups,100,sups,horizontal,0.5618729,0.5,0.0,-0.22957420520784202,-0.0068975460989613635
re-100-stab_sups,100,sups,horizontal,0.5652174,0.5,0.0,-0.23046906319395477,-0.010763384983296681
re-100-stab_sups,100,sups,horizontal,0.56856185,0.5,0.0,-0.23134013381735696,-0.014659906942463597
re-100-stab_sups,100,sups,horizontal,0.5719063,0.5,0.0,-0.23221120545979201,-0.01855643028788959
re-100-stab_sups,100,sups,horizontal,0.57525086,0.5,0.0,-0.23308229364535057,-0.022453024462717047
re-100-stab_sups,100,sups,horizontal,0.57859534,0.5,0.0,-0.23392813296549161,-0.026374302873903587
re-100-stab_sups,100,sups,horizontal,0.5819398,0.5,0.0,-0.23466456038430736,-0.030402906056346653
re-100-stab_sups,100,sups,horizontal,0.5852843,0.5,0.0,-0.2354009892893671,-0.0344315112530891
re-100-stab_sups,100,sups,horizontal,0.58862877,0.5,0.0,-0.23613741968064053,-0.03846011846409004
re-100-stab_sups,100,sups,horizontal,0.59197325,0.5,0.0,-0.2368738515580974,-0.0424887276893083
re-100-stab_sups,100,sups,horizontal,0.5953177,0.5,0.0,-0.23751552637563406,-0.04658430295592149
re-100-stab_sups,100,sups,horizontal,0.5986622,0.5,0.0,-0.23809886329887398,-0.05072110846429503
re-100-stab_sups,100,sups,horizontal,0.6020067,0.5,0.0,-0.23868220224570807,-0.054857916741745366
re-100-stab_sups,100,sups,horizontal,0.60535115,0.5,0.0,-0.23926554321608606,-0.05899472778820374
re-100-stab_sups,100,sups,horizontal,0.6086956,0.5,0.0,-0.23983168053040124,-0.06313948442670753
re-100-stab_sups,100,sups,horizontal,0.61204016,0.5,0.0,-0.24024252440211347,-0.06735601353442563
re-100-stab_sups,100,sups,horizontal,0.61538464,0.5,0.0,-0.24065336356839004,-0.07157247115230572
re-100-stab_sups,100,sups,horizontal,0.6187291,0.5,0.0,-0.24106420535098488,-0.0757889324250808
re-100-stab_sups,100,sups,horizontal,0.6220736,0.5,0.0,-0.2414750497498213,-0.0800053973526438
re-100-stab_sups,100,sups,horizontal,0.62541807,0.5,0.0,-0.2417632705524377,-0.08425138397481675
re-100-stab_sups,100,sups,horizontal,0.62876254,0.5,0.0,-0.2419816567270031,-0.0885141861186931
re-100-stab_sups,100,sups,horizontal,0.632107,0.5,0.0,-0.2422000461448282,-0.0927769929318702
re-100-stab_sups,100,sups,horizontal,0.6354515,0.5,0.0,-0.24241843880580322,-0.09703980441418963
re-100-stab_sups,100,sups,horizontal,0.638796,0.5,0.0,-0.2425862688664065,-0.10130460669759925
re-100-stab_sups,100,sups,horizontal,0.64214045,0.5,0.0,-0.2425922314520002,-0.10557577234623483
re-100-stab_sups,100,sups,horizontal,0.6454849,0.5,0.0,-0.24259819791423887,-0.10984694379563503
re-100-stab_sups,100,sups,horizontal,0.64882946,0.5,0.0,-0.24260416835940984,-0.11411819716576938
re-100-stab_sups,100,sups,horizontal,0.65217394,0.5,0.0,-0.2426101425745591,-0.1183893802161314
re-100-stab_sups,100,sups,horizontal,0.6555184,0.5,0.0,-0.2424054352934348,-0.12262962259012895
re-100-stab_sups,100,sups,horizontal,0.6588629,0.5,0.0,-0.24217962383698075,-0.12686677139869867
re-100-stab_sups,100,sups,horizontal,0.66220737,0.5,0.0,-0.24195381686326145,-0.13110392723417663
re-100-stab_sups,100,sups,horizontal,0.66555184,0.5,0.0,-0.2417280143720828,-0.1353410900962586
re-100-stab_sups,100,sups,horizontal,0.6688963,0.5,0.0,-0.24133837403492014,-0.1395255585457124
re-100-stab_sups,100,sups,horizontal,0.6722408,0.5,0.0,-0.240862764998381,-0.14368238085458682
re-100-stab_sups,100,sups,horizontal,0.67558527,0.5,0.0,-0.24038716098577712,-0.14783921147789264
re-100-stab_sups,100,sups,horizontal,0.67892975,0.5,0.0,-0.23991156199686664,-0.1519960504152293
re-100-stab_sups,100,sups,horizontal,0.6822742,0.5,0.0,-0.2393072650117476,-0.1560900028469989
re-100-stab_sups,100,sups,horizontal,0.68561876,0.5,0.0,-0.23856593607244314,-0.16011707515414283
re-100-stab_sups,100,sups,horizontal,0.68896323,0.5,0.0,-0.23782462580478725,-0.16414408531028662
re-100-stab_sups,100,sups,horizontal,0.6923077,0.5,0.0,-0.23708332099684792,-0.16817110508330232
re-100-stab_sups,100,sups,horizontal,0.6956522,0.5,0.0,-0.23623067749749738,-0.1721255977555763
re-100-stab_sups,100,sups,horizontal,0.69899666,0.5,0.0,-0.23521064487864096,-0.17597104923598847
re-100-stab_sups,100,sups,horizontal,0.70234114,0.5,0.0,-0.23419061801143454,-0.17981651159560508
re-100-stab_sups,100,sups,horizontal,0.7056856,0.5,0.0,-0.23317059689554415,-0.1836619848337942
re-100-stab_sups,100,sups,horizontal,0.7090301,0.5,0.0,-0.23203370794879766,-0.18741238803004764
re-100-stab_sups,100,sups,horizontal,0.71237457,0.5,0.0,-0.23072559737124887,-0.1910235031353926
re-100-stab_sups,100,sups,horizontal,0.71571904,0.5,0.0,-0.22941749265750527,-0.19463463027578753
re-100-stab_sups,100,sups,horizontal,0.7190635,0.5,0.0,-0.22810939380719644,-0.1982457694504729
re-100-stab_sups,100,sups,horizontal,0.72240806,0.5,0.0,-0.22665264866028562,-0.20171153246441625
re-100-stab_sups,100,sups,horizontal,0.72575253,0.5,0.0,-0.22505140469450136,-0.20503580462729054
re-100-stab_sups,100,sups,horizontal,0.729097,0.5,0.0,-0.22345016649793586,-0.2083600898059349
re-100-stab_sups,100,sups,horizontal,0.7324415,0.5,0.0,-0.22184893407019515,-0.2116843879994605
re-100-stab_sups,100,sups,horizontal,0.73578596,0.5,0.0,-0.2200403207154487,-0.21477001381566838
re-100-stab_sups,100,sups,horizontal,0.73913044,0.5,0.0,-0.21814570233794217,-0.21775666209155164
re-100-stab_sups,100,sups,horizontal,0.7424749,0.5,0.0,-0.2162510894121293,-0.22074332412052514
re-100-stab_sups,100,sups,horizontal,0.7458194,0.5,0.0,-0.21435412728741154,-0.22372685554519384
re-100-stab_sups,100,sups,horizontal,0.74916387,0.5,0.0,-0.21217101800243007,-0.2263282783938242
re-100-stab_sups,100,sups,horizontal,0.75250834,0.5,0.0,-0.2099879136263651,-0.2289297154290626
re-100-stab_sups,100,sups,horizontal,0.7558528,0.5,0.0,-0.20780481415883081,-0.23153116664979423
re-100-stab_sups,100,sups,horizontal,0.7591973,0.5,0.0,-0.2055066466095651,-0.23395561435709658
re-100-stab_sups,100,sups,horizontal,0.76254183,0.5,0.0,-0.20304511535493652,-0.2361288721009805
re-100-stab_sups,100,sups,horizontal,0.7658863,0.5,0.0,-0.20058363212062935,-0.23830210537958244
re-100-stab_sups,100,sups,horizontal,0.7692308,0.5,0.0,-0.1981221530380801,-0.24047535292229325
re-100-stab_sups,100,sups,horizontal,0.77257526,0.5,0.0,-0.1954173865028106,-0.2422184349281527
re-100-stab_sups,100,sups,horizontal,0.77591974,0.5,0.0,-0.19269269703296382,-0.2439262981257177
re-100-stab_sups,100,sups,horizontal,0.7792642,0.5,0.0,-0.1899680107712975,-0.24563417528237927
re-100-stab_sups,100,sups,horizontal,0.7826087,0.5,0.0,-0.18711133338402877,-0.24707319069752035
re-100-stab_sups,100,sups,horizontal,0.78595316,0.5,0.0,-0.18414330185762243,-0.24828538359580596
re-100-stab_sups,100,sups,horizontal,0.78929764,0.5,0.0,-0.1811752724478152,-0.24949758975368364
re-100-stab_sups,100,sups,horizontal,0.7926421,0.5,0.0,-0.17814831444462922,-0.2505705468854263
re-100-stab_sups,100,sups,horizontal,0.7959866,0.5,0.0,-0.17496090296885294,-0.2512643372668355
re-100-stab_sups,100,sups,horizontal,0.7993311,0.5,0.0,-0.17177343561350136,-0.25195815219209644
re-100-stab_sups,100,sups,horizontal,0.8026756,0.5,0.0,-0.1685661548413037,-0.2525968027336249
re-100-stab_sups,100,sups,horizontal,0.8060201,0.5,0.0,-0.16518667142494364,-0.25275741307290445
re-100-stab_sups,100,sups,horizontal,0.80936456,0.5,0.0,-0.16180718769906102,-0.2529180341650641
re-100-stab_sups,100,sups,horizontal,0.81270903,0.5,0.0,-0.1584200819127743,-0.2530533044546783
re-100-stab_sups,100,sups,horizontal,0.8160535,0.5,0.0,-0.15487831879882027,-0.2526739618883932
re-100-stab_sups,100,sups,horizontal,0.819398,0.5,0.0,-0.15133655415099773,-0.25229462835907857
re-100-stab_sups,100,sups,horizontal,0.82274246,0.5,0.0,-0.14778184529117755,-0.2518620134953893
re-100-stab_sups,100,sups,horizontal,0.82608694,0.5,0.0,-0.14410916591342635,-0.2509436820336429
re-100-stab_sups,100,sups,horizontal,0.8294314,0.5,0.0,-0.14043648384106683,-0.25002535767374123
re-100-stab_sups,100,sups,horizontal,0.8327759,0.5,0.0,-0.1367382392267377,-0.24896981935758183
re-100-stab_sups,100,sups,horizontal,0.8361204,0.5,0.0,-0.13296660321363277,-0.24752062950607856
re-100-stab_sups,100,sups,horizontal,0.8394649,0.5,0.0,-0.12919503067066473,-0.24607147050894854
re-100-stab_sups,100,sups,horizontal,0.8428094,0.5,0.0,-0.12538826685762824,-0.24435134415341156
re-100-stab_sups,100,sups,horizontal,0.84615386,0.5,0.0,-0.12154964615431182,-0.24238593156071064
re-100-stab_sups,100,sups,horizontal,0.84949833,0.5,0.0,-0.11771102079891399,-0.24042052186557633
re-100-stab_sups,100,sups,horizontal,0.8528428,0.5,0.0,-0.11383997761283421,-0.2380102096741538
re-100-stab_sups,100,sups,horizontal,0.8561873,0.5,0.0,-0.10996519472390393,-0.23554864042121046
re-100-stab_sups,100,sups,horizontal,0.85953176,0.5,0.0,-0.10608785898128939,-0.23291145621937426
re-100-stab_sups,100,sups,horizontal,0.86287624,0.5,0.0,-0.10220622446816532,-0.22997832285947203
re-100-stab_sups,100,sups,horizontal,0.8662207,0.5,0.0,-0.09832458401408305,-0.22704518828469195
re-100-stab_sups,100,sups,horizontal,0.8695652,0.5,0.0,-0.09446230234778986,-0.22369061660943823
re-100-stab_sups,100,sups,horizontal,0.8729097,0.5,0.0,-0.09060095952222717,-0.2203139149658845
re-100-stab_sups,100,sups,horizontal,0.8762542,0.5,0.0,-0.08676804114581886,-0.21667782736625227
re-100-stab_sups,100,sups,horizontal,0.8795987,0.5,0.0,-0.08295190140449196,-0.21288819238043566
re-100-stab_sups,100,sups,horizontal,0.88294315,0.5,0.0,-0.07916292435824775,-0.2089446065421606
re-100-stab_sups,100,sups,horizontal,0.8862876,0.5,0.0,-0.07541400485750048,-0.20477400392396217
re-100-stab_sups,100,sups,horizontal,0.8896321,0.5,0.0,-0.07168892558027201,-0.2005074133498336
re-100-stab_sups,100,sups,horizontal,0.8929766,0.5,0.0,-0.06802651860425413,-0.1959885374049395
re-100-stab_sups,100,sups,horizontal,0.89632106,0.5,0.0,-0.06438885464390964,-0.1913938245089314
re-100-stab_sups,100,sups,horizontal,0.89966553,0.5,0.0,-0.060829448911825984,-0.18655930943141302
re-100-stab_sups,100,sups,horizontal,0.90301,0.5,0.0,-0.05730454132185571,-0.18164097055280753
re-100-stab_sups,100,sups,horizontal,0.9063545,0.5,0.0,-0.05386189481525468,-0.17652278531773638
re-100-stab_sups,100,sups,horizontal,0.909699,0.5,0.0,-0.05047530194927915,-0.1712935908096272
re-100-stab_sups,100,sups,horizontal,0.9130435,0.5,0.0,-0.04716057805007401,-0.16592255707031295
re-100-stab_sups,100,sups,horizontal,0.916388,0.5,0.0,-0.043937023997827666,-0.16040241293586477
re-100-stab_sups,100,sups,horizontal,0.91973245,0.5,0.0,-0.04075897273728237,-0.1548078393291674
re-100-stab_sups,100,sups,horizontal,0.9230769,0.5,0.0,-0.037720980322755074,-0.1490216018534628
re-100-stab_sups,100,sups,horizontal,0.9264214,0.5,0.0,-0.034740599574779235,-0.14316824895289
re-100-stab_sups,100,sups,horizontal,0.9297659,0.5,0.0,-0.03185356077543314,-0.13720727069627178
re-100-stab_sups,100,sups,horizontal,0.93311036,0.5,0.0,-0.0290924045135715,-0.13112356488411375
re-100-stab_sups,100,sups,horizontal,0.93645483,0.5,0.0,-0.02641328674522527,-0.12496846431079695
re-100-stab_sups,100,sups,horizontal,0.9397993,0.5,0.0,-0.02382877101740541,-0.11873531305294945
re-100-stab_sups,100,sups,horizontal,0.9431438,0.5,0.0,-0.021394639363371718,-0.11239737185521141
re-100-stab_sups,100,sups,horizontal,0.9464883,0.5,0.0,-0.019063204022116316,-0.10599895805423445
re-100-stab_sups,100,sups,horizontal,0.9498328,0.5,0.0,-0.01684360689756804,-0.09954120474883255
re-100-stab_sups,100,sups,horizontal,0.9531773,0.5,0.0,-0.01474388490052283,-0.09302772199088219
re-100-stab_sups,100,sups,horizontal,0.95652175,0.5,0.0,-0.012770904326282842,-0.0864642352875955
re-100-stab_sups,100,sups,horizontal,0.9598662,0.5,0.0,-0.010930190028309552,-0.0798577818673036
re-100-stab_sups,100,sups,horizontal,0.9632107,0.5,0.0,-0.009225882516379284,-0.07321614231966707
re-100-stab_sups,100,sups,horizontal,0.9665552,0.5,0.0,-0.00766075840998574,-0.06654738656629693
re-100-stab_sups,100,sups,horizontal,0.96989965,0.5,0.0,-0.006236295989440596,-0.05985952257990367
re-100-stab_sups,100,sups,horizontal,0.97324413,0.5,0.0,-0.004952771560130305,-0.05316023458300363
re-100-stab_sups,100,sups,horizontal,0.9765886,0.5,0.0,-0.00380937348033626,-0.04645669718195279
re-100-stab_sups,100,sups,horizontal,0.9799331,0.5,0.0,-0.0028043319515884367,-0.039755451553056154
re-100-stab_sups,100,sups,horizontal,0.9832776,0.5,0.0,-0.001960123940829665,-0.033064757452563674
re-100-stab_sups,100,sups,horizontal,0.9866221,0.5,0.0,-0.0012552720428760438,-0.026389798605255355
re-100-stab_sups,100,sups,horizontal,0.9899666,0.5,0.0,-0.0007127649264907264,-0.019740311404447493
re-100-stab_sups,100,sups,horizontal,0.99331105,0.5,0.0,-0.00032007373403420715,-0.013120945109274152
re-100-stab_sups,100,sups,horizontal,0.9966555,0.5,0.0,-8.215438048277154e-05,-0.006538776611618481
re-100-stab_sups,100,sups,horizontal,1.0,0.5,0.0,-1.944778522955012e-18,-3.602091111842533e-16


==> data/ldcGhia/q2q1/re-1000-stab_sups_centerlines.csv <==
case,Re,stab,line,x,y,z,ux,uy
re-1000-stab_sups,1000,sups,vertical,0.5,0.0,0.0,2.1847317647374128e-21,-3.672390656856914e-23
re-1000-stab_sups,1000,sups,vertical,0.5,0.0033444816,0.0,-0.013152469970960938,8.478924122071973e-05
re-1000-stab_sups,1000,sups,vertical,0.5,0.006688963,0.0,-0.0258919749185241,0.00010443929753318034
re-1000-stab_sups,1000,sups,vertical,0.5,0.0100334445,0.0,-0.03823814524727728,0.00014020156290693616
re-1000-stab_sups,1000,sups,vertical,0.5,0.013377926,0.0,-0.050218338634457904,0.0001897973617354986
re-1000-stab_sups,1000,sups,vertical,0.5,0.016722407,0.0,-0.0618197593487419,0.00023945881290797925
re-1000-stab_sups,1000,sups,vertical,0.5,0.020066889,0.0,-0.07310195475187022,0.00027640872258085714
re-1000-stab_sups,1000,sups,vertical,0.5,0.02341137,0.0,-0.08403701386317614,0.0002879306743777063
re-1000-stab_sups,1000,sups,vertical,0.5,0.026755853,0.0,-0.09468506055381477,0.00026999217916095407
re-1000-stab_sups,1000,sups,vertical,0.5,0.030100334,0.0,-0.10505720895724371,0.00021753877968435934
re-1000-stab_sups,1000,sups,vertical,0.5,0.033444814,0.0,-0.11516889652714853,0.00012715880882627713
re-1000-stab_sups,1000,sups,vertical,0.5,0.036789298,0.0,-0.12503888760106194,-3.0113469624190642e-06
re-1000-stab_sups,1000,sups,vertical,0.5,0.040133778,0.0,-0.13469296264157757,-0.00017245899280806843
re-1000-stab_sups,1000,sups,vertical,0.5,0.04347826,0.0,-0.14415435316605263,-0.00037989984589934753
re-1000-stab_sups,1000,sups,vertical,0.5,0.04682274,0.0,-0.15345085248590185,-0.0006218586716366957
re-1000-stab_sups,1000,sups,vertical,0.5,0.050167225,0.0,-0.1626088544603171,-0.0008937962478956745
re-1000-stab_sups,1000,sups,vertical,0.5,0.053511705,0.0,-0.1716523918166573,-0.0011904851104485715
re-1000-stab_sups,1000,sups,vertical,0.5,0.05685619,0.0,-0.18060191155894068,-0.001506713158055168
re-1000-stab_sups,1000,sups,vertical,0.5,0.06020067,0.0,-0.18947391642272945,-0.001838060992733986
re-1000-stab_sups,1000,sups,vertical,0.5,0.06354515,0.0,-0.19825212260818426,-0.0021830215532869365
re-1000-stab_sups,1000,sups,vertical,0.5,0.06688963,0.0,-0.20697747817204548,-0.0025304046905483464
re-1000-stab_sups,1000,sups,vertical,0.5,0.07023411,0.0,-0.2156585990805947,-0.002877869604955963
re-1000-stab_sups,1000,sups,vertical,0.5,0.073578596,0.0,-0.2242744880123141,-0.003219199635324921
re-1000-stab_sups,1000,sups,vertical,0.5,0.07692308,0.0,-0.23283420639369345,-0.003548128009610697
re-1000-stab_sups,1000,sups,vertical,0.5,0.080267556,0.0,-0.24135909171650766,-0.0038691583475083014
re-1000-stab_sups,1000,sups,vertical,0.5,0.08361204,0.0,-0.24977620688355961,-0.00416002854968727
re-1000-stab_sups,1000,sups,vertical,0.5,0.08695652,0.0,-0.2581409461475967,-0.004436445125726338
re-1000-stab_sups,1000,sups,vertical,0.5,0.09030101,0.0,-0.266404630408433,-0.004684979751956655
re-1000-stab_sups,1000,sups,vertical,0.5,0.09364548,0.0,-0.27454582408710304,-0.004903813378081848
re-1000-stab_sups,1000,sups,vertical,0.5,0.09698997,0.0,-0.2825940497006862,-0.005100095678438681
re-1000-stab_sups,1000,sups,vertical,0.5,0.10033445,0.0,-0.29043083004988607,-0.005253491195031489
re-1000-stab_sups,1000,sups,vertical,0.5,0.10367893,0.0,-0.29818129962647577,-0.00538937916155594
re-1000-stab_sups,1000,sups,vertical,0.5,0.10702341,0.0,-0.305626992859076,-0.005474581349414719
re-1000-stab_sups,1000,sups,vertical,0.5,0.110367894,0.0,-0.31297847964915587,-0.005544111611316075
re-1000-stab_sups,1000,sups,vertical,0.5,0.11371238,0.0,-0.31995471179562496,-0.005562879405821225
re-1000-stab_sups,1000,sups,vertical,0.5,0.117056854,0.0,-0.3267899892673879,-0.005562576120802936
re-1000-stab_sups,1000,sups,vertical,0.5,0.12040134,0.0,-0.33324069654883104,-0.005520158290553913
re-1000-stab_sups,1000,sups,vertical,0.5,0.12374582,0.0,-0.3394316077635264,-0.0054492880387984055
re-1000-stab_sups,1000,sups,vertical,0.5,0.1270903,0.0,-0.34533434014799125,-0.005353059040768804
re-1000-stab_sups,1000,sups,vertical,0.5,0.13043478,0.0,-0.35074858322920355,-0.005213852321781067
re-1000-stab_sups,1000,sups,vertical,0.5,0.13377926,0.0,-0.3561200479594548,-0.005071657811018572
re-1000-stab_sups,1000,sups,vertical,0.5,0.13712375,0.0,-0.3606301606298139,-0.004869480569662133
re-1000-stab_sups,1000,sups,vertical,0.5,0.14046822,0.0,-0.3651402504858223,-0.004667294757431536
re-1000-stab_sups,1000,sups,vertical,0.5,0.14381272,0.0,-0.3690167452828659,-0.004431185672071178
re-1000-stab_sups,1000,sups,vertical,0.5,0.14715719,0.0,-0.37251056034465585,-0.004174587326978433
re-1000-stab_sups,1000,sups,vertical,0.5,0.15050167,0.0,-0.37589695356599606,-0.003913802438545458
re-1000-stab_sups,1000,sups,vertical,0.5,0.15384616,0.0,-0.3782894149871256,-0.0036143539481711113
re-1000-stab_sups,1000,sups,vertical,0.5,0.15719064,0.0,-0.38068186463594805,-0.003314898406481993
re-1000-stab_sups,1000,sups,vertical,0.5,0.16053511,0.0,-0.3825373713846366,-0.0030019636538239037
re-1000-stab_sups,1000,sups,vertical,0.5,0.1638796,0.0,-0.3837819048272868,-0.002673691491646468
re-1000-stab_sups,1000,sups,vertical,0.5,0.16722408,0.0,-0.38502643262534647,-0.002345413359751721
re-1000-stab_sups,1000,sups,vertical,0.5,0.17056856,0.0,-0.3854311027759337,-0.0020074135147031174
re-1000-stab_sups,1000,sups,vertical,0.5,0.17391305,0.0,-0.3855292049258992,-0.001665859775323905
re-1000-stab_sups,1000,sups,vertical,0.5,0.17725752,0.0,-0.38562730756677976,-0.0013243012993959997
re-1000-stab_sups,1000,sups,vertical,0.5,0.18060201,0.0,-0.3847531941800373,-0.0009848963842172182
re-1000-stab_sups,1000,sups,vertical,0.5,0.18394649,0.0,-0.38375987415450336,-0.0006457529917555535
re-1000-stab_sups,1000,sups,vertical,0.5,0.18729097,0.0,-0.3827665559773157,-0.0003066046598391725
re-1000-stab_sups,1000,sups,vertical,0.5,0.19063546,0.0,-0.3808475314849341,1.6876060812356777e-05
re-1000-stab_sups,1000,sups,vertical,0.5,0.19397993,0.0,-0.3788708306325766,0.00033938218603434976
re-1000-stab_sups,1000,sups,vertical,0.5,0.19732441,0.0,-0.3768941323216839,0.0006618918838100247
re-1000-stab_sups,1000,sups,vertical,0.5,0.2006689,0.0,-0.3741842715050809,0.0009598368710975353
re-1000-stab_sups,1000,sups,vertical,0.5,0.20401338,0.0,-0.37137787585526943,0.0012545472676496238
re-1000-stab_sups,1000,sups,vertical,0.5,0.20735785,0.0,-0.36857148312078936,0.001549259926610924
re-1000-stab_sups,1000,sups,vertical,0.5,0.21070234,0.0,-0.36530287941853584,0.0018191600845743829
re-1000-stab_sups,1000,sups,vertical,0.5,0.21404682,0.0,-0.3618521916539867,0.002079283086165742
re-1000-stab_sups,1000,sups,vertical,0.5,0.2173913,0.0,-0.35840150681803645,0.00233940719380262
re-1000-stab_sups,1000,sups,vertical,0.5,0.22073579,0.0,-0.35475351981979814,0.0025834594370160637
re-1000-stab_sups,1000,sups,vertical,0.5,0.22408026,0.0,-0.350857115970007,0.0028072697856265398
re-1000-stab_sups,1000,sups,vertical,0.5,0.22742476,0.0,-0.3469606973622196,0.0030310813088864626
re-1000-stab_sups,1000,sups,vertical,0.5,0.23076923,0.0,-0.343049081069405,0.0032529121525702665
re-1000-stab_sups,1000,sups,vertical,0.5,0.23411371,0.0,-0.33889868879818813,0.0034436770816706273
re-1000-stab_sups,1000,sups,vertical,0.5,0.2374582,0.0,-0.3347482800503962,0.003634442377480155
re-1000-stab_sups,1000,sups,vertical,0.5,0.24080268,0.0,-0.330597891809963,0.0038252063400701624
re-1000-stab_sups,1000,sups,vertical,0.5,0.24414715,0.0,-0.32639788399252945,0.004001353236092079
re-1000-stab_sups,1000,sups,vertical,0.5,0.24749164,0.0,-0.32216045043486,0.004166481052856801
re-1000-stab_sups,1000,sups,vertical,0.5,0.25083613,0.0,-0.31792301816283913,0.004331607995801824
re-1000-stab_sups,1000,sups,vertical,0.5,0.2541806,0.0,-0.3136856060561715,0.00449673332914507
re-1000-stab_sups,1000,sups,vertical,0.5,0.2575251,0.0,-0.30948956596083915,0.004646716261969259
re-1000-stab_sups,1000,sups,vertical,0.5,0.26086956,0.0,-0.30529459602357684,0.004796306698839473
re-1000-stab_sups,1000,sups,vertical,0.5,0.26421404,0.0,-0.30109962662734857,0.004945896110068026
re-1000-stab_sups,1000,sups,vertical,0.5,0.26755852,0.0,-0.29694011513570295,0.005094253164042828
re-1000-stab_sups,1000,sups,vertical,0.5,0.27090302,0.0,-0.29287372884503365,0.005239375283573053
re-1000-stab_sups,1000,sups,vertical,0.5,0.2742475,0.0,-0.2888073786806848,0.005384495116387919
re-1000-stab_sups,1000,sups,vertical,0.5,0.27759197,0.0,-0.28474102840777404,0.0055296139555743055
re-1000-stab_sups,1000,sups,vertical,0.5,0.28093645,0.0,-0.28075675666374333,0.005677542180348313
re-1000-stab_sups,1000,sups,vertical,0.5,0.28428093,0.0,-0.27686312343596053,0.005828573008847609
re-1000-stab_sups,1000,sups,vertical,0.5,0.28762543,0.0,-0.2729694549211008,0.00597960434027756
re-1000-stab_sups,1000,sups,vertical,0.5,0.2909699,0.0,-0.2690758205107529,0.006130633482949059
re-1000-stab_sups,1000,sups,vertical,0.5,0.29431438,0.0,-0.2652868037316967,0.006289925967787359
re-1000-stab_sups,1000,sups,vertical,0.5,0.29765886,0.0,-0.2615746964271792,0.006455293204734264
re-1000-stab_sups,1000,sups,vertical,0.5,0.30100334,0.0,-0.2578625882421125,0.006620659805461536
re-1000-stab_sups,1000,sups,vertical,0.5,0.3043478,0.0,-0.2541504791764381,0.00678602576992676
re-1000-stab_sups,1000,sups,vertical,0.5,0.30769232,0.0,-0.25053447959942826,0.006963096634175425
re-1000-stab_sups,1000,sups,vertical,0.5,0.3110368,0.0,-0.2469874465554449,0.007148557316711798
re-1000-stab_sups,1000,sups,vertical,0.5,0.31438127,0.0,-0.24344041252159704,0.007334017574851888
re-1000-stab_sups,1000,sups,vertical,0.5,0.31772575,0.0,-0.23989337749782394,0.00751947740856965
re-1000-stab_sups,1000,sups,vertical,0.5,0.32107022,0.0,-0.23641306203480655,0.007716399273350578
re-1000-stab_sups,1000,sups,vertical,0.5,0.32441473,0.0,-0.2330001172664897,0.007924902248259669
re-1000-stab_sups,1000,sups,vertical,0.5,0.3277592,0.0,-0.2295872019510921,0.008133403123551132
re-1000-stab_sups,1000,sups,vertical,0.5,0.33110368,0.0,-0.22617428567639591,0.008341903757146538
re-1000-stab_sups,1000,sups,vertical,0.5,0.33444816,0.0,-0.2227933511837679,0.00855806631075811
re-1000-stab_sups,1000,sups,vertical,0.5,0.33779263,0.0,-0.2194785478182653,0.008790072074384581
re-1000-stab_sups,1000,sups,vertical,0.5,0.3411371,0.0,-0.21616374361330226,0.009022077732454531
re-1000-stab_sups,1000,sups,vertical,0.5,0.34448162,0.0,-0.21284890903090695,0.009254085352342697
re-1000-stab_sups,1000,sups,vertical,0.5,0.3478261,0.0,-0.2095387719064441,0.009487703499947207
re-1000-stab_sups,1000,sups,vertical,0.5,0.35117057,0.0,-0.2062879525671054,0.009741811622954165
re-1000-stab_sups,1000,sups,vertical,0.5,0.35451505,0.0,-0.20303713254920794,0.0099959197263254
re-1000-stab_sups,1000,sups,vertical,0.5,0.35785952,0.0,-0.19978631185272017,0.010250027810060184
re-1000-stab_sups,1000,sups,vertical,0.5,0.36120403,0.0,-0.19653546150983536,0.010504138138491093
re-1000-stab_sups,1000,sups,vertical,0.5,0.3645485,0.0,-0.19331127624432912,0.01077278916233902
re-1000-stab_sups,1000,sups,vertical,0.5,0.36789298,0.0,-0.19009625764952107,0.011046445253553314
re-1000-stab_sups,1000,sups,vertical,0.5,0.37123746,0.0,-0.18688123854118266,0.011320101366646358
re-1000-stab_sups,1000,sups,vertical,0.5,0.37458193,0.0,-0.18366621891929263,0.011593757501618836
re-1000-stab_sups,1000,sups,vertical,0.5,0.3779264,0.0,-0.18045640164378748,0.011873105087162548
re-1000-stab_sups,1000,sups,vertical,0.5,0.38127092,0.0,-0.17725643442637304,0.012163261948311785
re-1000-stab_sups,1000,sups,vertical,0.5,0.3846154,0.0,-0.174056495356009,0.012453416253623752
re-1000-stab_sups,1000,sups,vertical,0.5,0.38795987,0.0,-0.17085655591832177,0.012743570588637567
re-1000-stab_sups,1000,sups,vertical,0.5,0.39130434,0.0,-0.16765661611329793,0.013033724953354532
re-1000-stab_sups,1000,sups,vertical,0.5,0.39464882,0.0,-0.1644579925635554,0.013335754320543201
re-1000-stab_sups,1000,sups,vertical,0.5,0.3979933,0.0,-0.16125954405067103,0.013639364727400087
re-1000-stab_sups,1000,sups,vertical,0.5,0.4013378,0.0,-0.15806106678650383,0.013942977855565905
re-1000-stab_sups,1000,sups,vertical,0.5,0.40468228,0.0,-0.15486261777321575,0.014246588294151215
re-1000-stab_sups,1000,sups,vertical,0.5,0.40802675,0.0,-0.15166186054278985,0.014554100973885703
re-1000-stab_sups,1000,sups,vertical,0.5,0.41137123,0.0,-0.14845706096919528,0.014868447974656834
re-1000-stab_sups,1000,sups,vertical,0.5,0.4147157,0.0,-0.14525226123239793,0.015182794966813967
re-1000-stab_sups,1000,sups,vertical,0.5,0.4180602,0.0,-0.1420474327747131,0.015497144751474293
re-1000-stab_sups,1000,sups,vertical,0.5,0.4214047,0.0,-0.13884263271149527,0.015811491726403164
re-1000-stab_sups,1000,sups,vertical,0.5,0.42474917,0.0,-0.13562971876195812,0.016132580985787227
re-1000-stab_sups,1000,sups,vertical,0.5,0.42809364,0.0,-0.1324147140830052,0.016455407464771636
re-1000-stab_sups,1000,sups,vertical,0.5,0.43143812,0.0,-0.12919970930192454,0.016778233908914364
re-1000-stab_sups,1000,sups,vertical,0.5,0.4347826,0.0,-0.1259847044187138,0.017101060318214862
re-1000-stab_sups,1000,sups,vertical,0.5,0.4381271,0.0,-0.12276749728694827,0.017425128484672557
re-1000-stab_sups,1000,sups,vertical,0.5,0.44147158,0.0,-0.11954075450219881,0.01775464542949538
re-1000-stab_sups,1000,sups,vertical,0.5,0.44481605,0.0,-0.11631401165661148,0.0180841623180502
re-1000-stab_sups,1000,sups,vertical,0.5,0.44816053,0.0,-0.11308726875018514,0.018413679150336076
re-1000-stab_sups,1000,sups,vertical,0.5,0.451505,0.0,-0.1098605257829186,0.01874319592635156
re-1000-stab_sups,1000,sups,vertical,0.5,0.4548495,0.0,-0.10662710745781323,0.019075580580393308
re-1000-stab_sups,1000,sups,vertical,0.5,0.458194,0.0,-0.10338809111377158,0.01941038764003469
re-1000-stab_sups,1000,sups,vertical,0.5,0.46153846,0.0,-0.10014907473621264,0.019745194631319542
re-1000-stab_sups,1000,sups,vertical,0.5,0.46488294,0.0,-0.09691005832513606,0.020080001554247013
re-1000-stab_sups,1000,sups,vertical,0.5,0.46822742,0.0,-0.09367104188054123,0.020414808408816043
re-1000-stab_sups,1000,sups,vertical,0.5,0.4715719,0.0,-0.09042093348514159,0.020753243740174586
re-1000-stab_sups,1000,sups,vertical,0.5,0.4749164,0.0,-0.0871691742324539,0.02109221259127657
re-1000-stab_sups,1000,sups,vertical,0.5,0.47826087,0.0,-0.08391744393985574,0.021431178353858247
re-1000-stab_sups,1000,sups,vertical,0.5,0.48160535,0.0,-0.08066571363147514,0.021770144048413126
re-1000-stab_sups,1000,sups,vertical,0.5,0.48494983,0.0,-0.0774114550794227,0.022109699976180487
re-1000-stab_sups,1000,sups,vertical,0.5,0.4882943,0.0,-0.07414614902526198,0.02245183525965868
re-1000-stab_sups,1000,sups,vertical,0.5,0.4916388,0.0,-0.07088081386924724,0.022793973538770277
re-1000-stab_sups,1000,sups,vertical,0.5,0.4949833,0.0,-0.06761550780506687,0.02313610871604401
re-1000-stab_sups,1000,sups,vertical,0.5,0.49832776,0.0,-0.06435020173587666,0.02347824384021511
re-1000-stab_sups,1000,sups,vertical,0.5,0.50167227,0.0,-0.061077457054767546,0.023821467699478436
re-1000-stab_sups,1000,sups,vertical,0.5,0.50501674,0.0,-0.057797074194253215,0.024165811990759716
re-1000-stab_sups,1000,sups,vertical,0.5,0.5083612,0.0,-0.05451669133356387,0.024510156260168312
re-1000-stab_sups,1000,sups,vertical,0.5,0.5117057,0.0,-0.051236308472700075,0.024854500507703704
re-1000-stab_sups,1000,sups,vertical,0.5,0.5150502,0.0,-0.0479559256116612,0.025198844733365786
re-1000-stab_sups,1000,sups,vertical,0.5,0.51839465,0.0,-0.04466181036434931,0.025544137215383587
re-1000-stab_sups,1000,sups,vertical,0.5,0.5217391,0.0,-0.04136418958787507,0.025889671790832316
re-1000-stab_sups,1000,sups,vertical,0.5,0.5250836,0.0,-0.03806656880993049,0.026235206393460324
re-1000-stab_sups,1000,sups,vertical,0.5,0.5284281,0.0,-0.03476894803051598,0.02658074102326771
re-1000-stab_sups,1000,sups,vertical,0.5,0.53177255,0.0,-0.03146912186427117,0.026926281854634117
re-1000-stab_sups,1000,sups,vertical,0.5,0.53511703,0.0,-0.02815152176069969,0.02727187251247212
re-1000-stab_sups,1000,sups,vertical,0.5,0.53846157,0.0,-0.02483386252159143,0.02761746942484738
re-1000-stab_sups,1000,sups,vertical,0.5,0.54180604,0.0,-0.0215162623982745,0.027963060273648734
re-1000-stab_sups,1000,sups,vertical,0.5,0.5451505,0.0,-0.018198662265084774,0.02830865121792985
re-1000-stab_sups,1000,sups,vertical,0.5,0.548495,0.0,-0.014870825778273542,0.02865370340234233
re-1000-stab_sups,1000,sups,vertical,0.5,0.5518395,0.0,-0.011530025245695687,0.028998073302038643
re-1000-stab_sups,1000,sups,vertical,0.5,0.55518395,0.0,-0.008189224686385745,0.029342443386046486
re-1000-stab_sups,1000,sups,vertical,0.5,0.5585284,0.0,-0.004848424100343831,0.029686813654363542
re-1000-stab_sups,1000,sups,vertical,0.5,0.5618729,0.0,-0.0015076234875707997,0.030031184106987647
re-1000-stab_sups,1000,sups,vertical,0.5,0.5652174,0.0,0.00185457634177938,0.030373445810426444
re-1000-stab_sups,1000,sups,vertical,0.5,0.56856185,0.0,0.005222210470418433,0.03071517224116303
re-1000-stab_sups,1000,sups,vertical,0.5,0.5719063,0.0,0.008589844652482238,0.031056898966569275
re-1000-stab_sups,1000,sups,vertical,0.5,0.57525086,0.0,0.01195753890533336,0.031398632076839475
re-1000-stab_sups,1000,sups,vertical,0.5,0.57859534,0.0,0.01533095748688404,0.031739572084945857
re-1000-stab_sups,1000,sups,vertical,0.5,0.5819398,0.0,0.01872945435109595,0.03207709904319864
re-1000-stab_sups,1000,sups,vertical,0.5,0.5852843,0.0,0.022127951306412427,0.032414626428594134
re-1000-stab_sups,1000,sups,vertical,0.5,0.58862877,0.0,0.025526448352831188,0.03275215424112385
re-1000-stab_sups,1000,sups,vertical,0.5,0.59197325,0.0,0.02892494549035059,0.03308968248077894
re-1000-stab_sups,1000,sups,vertical,0.5,0.5953177,0.0,0.032345297696600134,0.033423579327511194
re-1000-stab_sups,1000,sups,vertical,0.5,0.5986622,0.0,0.0357791046291694,0.033755240866659014
re-1000-stab_sups,1000,sups,vertical,0.5,0.6020067,0.0,0.03921291170228118,0.03408690298759763
re-1000-stab_sups,1000,sups,vertical,0.5,0.60535115,0.0,0.04264671891593236,0.03441856569031288
re-1000-stab_sups,1000,sups,vertical,0.5,0.6086956,0.0,0.04608453714985251,0.03474946914959184
re-1000-stab_sups,1000,sups,vertical,0.5,0.61204016,0.0,0.049558613679979706,0.03507352201563222
re-1000-stab_sups,1000,sups,vertical,0.5,0.61538464,0.0,0.053032628498933844,0.0353975698647483
re-1000-stab_sups,1000,sups,vertical,0.5,0.6187291,0.0,0.05650664351996151,0.035721618472019386
re-1000-stab_sups,1000,sups,vertical,0.5,0.6220736,0.0,0.05998065874305672,0.03604566783742294
re-1000-stab_sups,1000,sups,vertical,0.5,0.62541807,0.0,0.06348371168398645,0.03636371982394579
re-1000-stab_sups,1000,sups,vertical,0.5,0.62876254,0.0,0.06700330078602787,0.03667835699061567
re-1000-stab_sups,1000,sups,vertical,0.5,0.632107,0.0,0.07052289016367262,0.03699299511257885
re-1000-stab_sups,1000,sups,vertical,0.5,0.6354515,0.0,0.07404247981691103,0.037307634189802555
re-1000-stab_sups,1000,sups,vertical,0.5,0.638796,0.0,0.0775743035244309,0.03761960294640351
re-1000-stab_sups,1000,sups,vertical,0.5,0.64214045,0.0,0.08114528523209814,0.03792302261776143
re-1000-stab_sups,1000,sups,vertical,0.5,0.6454849,0.0,0.08471626730045417,0.038226443460923874
re-1000-stab_sups,1000,sups,vertical,0.5,0.64882946,0.0,0.08828731337088543,0.03852987088338775
re-1000-stab_sups,1000,sups,vertical,0.5,0.65217394,0.0,0.09185829616058401,0.03883329407004439
re-1000-stab_sups,1000,sups,vertical,0.5,0.6555184,0.0,0.09548161964557875,0.03912489777304527
re-1000-stab_sups,1000,sups,vertical,0.5,0.6588629,0.0,0.09911018594195031,0.03941531892565421
re-1000-stab_sups,1000,sups,vertical,0.5,0.66220737,0.0,0.10273875269506677,0.03970574148426983
re-1000-stab_sups,1000,sups,vertical,0.5,0.66555184,0.0,0.10636731990490775,0.03999616544883107
re-1000-stab_sups,1000,sups,vertical,0.5,0.6688963,0.0,0.11003784615675023,0.04027692374491635
re-1000-stab_sups,1000,sups,vertical,0.5,0.6722408,0.0,0.1137303873192374,0.04055261164093437
re-1000-stab_sups,1000,sups,vertical,0.5,0.67558527,0.0,0.11742292904516591,0.04082830119338698
re-1000-stab_sups,1000,sups,vertical,0.5,0.67892975,0.0,0.12111547133450842,0.041103992402194325
re-1000-stab_sups,1000,sups,vertical,0.5,0.6822742,0.0,0.12484204523213303,0.04137173296086816
re-1000-stab_sups,1000,sups,vertical,0.5,0.68561876,0.0,0.12860491378383795,0.04163101455422392
re-1000-stab_sups,1000,sups,vertical,0.5,0.68896323,0.0,0.1323677159565984,0.04189029344868619
re-1000-stab_sups,1000,sups,vertical,0.5,0.6923077,0.0,0.1361305188103332,0.04214957426492236
re-1000-stab_sups,1000,sups,vertical,0.5,0.6956522,0.0,0.13992367544249135,0.042401644083760605
re-1000-stab_sups,1000,sups,vertical,0.5,0.69899666,0.0,0.14376245975523755,0.042642873528930585
re-1000-stab_sups,1000,sups,vertical,0.5,0.70234114,0.0,0.14760124487866697,0.042884105175996154
re-1000-stab_sups,1000,sups,vertical,0.5,0.7056856,0.0,0.15144003081273225,0.04312533902482974
re-1000-stab_sups,1000,sups,vertical,0.5,0.7090301,0.0,0.1553114874091497,0.04335858707490561
re-1000-stab_sups,1000,sups,vertical,0.5,0.71237457,0.0,0.15923080200099882,0.0435801361527153
re-1000-stab_sups,1000,sups,vertical,0.5,0.71571904,0.0,0.16315011754774167,0.043801687727519516
re-1000-stab_sups,1000,sups,vertical,0.5,0.7190635,0.0,0.16706943404931748,0.04402324179916067
re-1000-stab_sups,1000,sups,vertical,0.5,0.72240806,0.0,0.17103098652628962,0.04423396436254776
re-1000-stab_sups,1000,sups,vertical,0.5,0.72575253,0.0,0.17503346662127375,0.04443414817418076
re-1000-stab_sups,1000,sups,vertical,0.5,0.729097,0.0,0.17903594783347804,0.044634334794407045
re-1000-stab_sups,1000,sups,vertical,0.5,0.7324415,0.0,0.18303843016282612,0.04483452422303482
re-1000-stab_sups,1000,sups,vertical,0.5,0.73578596,0.0,0.1870996424485595,0.045018331127317505
re-1000-stab_sups,1000,sups,vertical,0.5,0.73913044,0.0,0.19118520905485759,0.045195346627966454
re-1000-stab_sups,1000,sups,vertical,0.5,0.7424749,0.0,0.19527077696311124,0.0453723652673447
re-1000-stab_sups,1000,sups,vertical,0.5,0.7458194,0.0,0.1993569976498344,0.045549180824542866
re-1000-stab_sups,1000,sups,vertical,0.5,0.74916387,0.0,0.20352207536142045,0.04570103846537057
re-1000-stab_sups,1000,sups,vertical,0.5,0.75250834,0.0,0.2076871545864311,0.04585289959593923
re-1000-stab_sups,1000,sups,vertical,0.5,0.7558528,0.0,0.21185223532474773,0.04600476421597447
re-1000-stab_sups,1000,sups,vertical,0.5,0.7591973,0.0,0.21604698853002716,0.04614531050101783
re-1000-stab_sups,1000,sups,vertical,0.5,0.76254183,0.0,0.22028392571864489,0.046269795674440124
re-1000-stab_sups,1000,sups,vertical,0.5,0.7658863,0.0,0.22452078915317747,0.0463942824917966
re-1000-stab_sups,1000,sups,vertical,0.5,0.7692308,0.0,0.22875765434203765,0.046518773171242096
re-1000-stab_sups,1000,sups,vertical,0.5,0.77257526,0.0,0.23304947453562277,0.04661565844659005
re-1000-stab_sups,1000,sups,vertical,0.5,0.77591974,0.0,0.237345795607126,0.046710287674017775
re-1000-stab_sups,1000,sups,vertical,0.5,0.7792642,0.0,0.24164211870460095,0.046804921158043265
re-1000-stab_sups,1000,sups,vertical,0.5,0.7826087,0.0,0.2459614336720835,0.046881875140847414
re-1000-stab_sups,1000,sups,vertical,0.5,0.78595316,0.0,0.25030014396806255,0.04694391657463537
re-1000-stab_sups,1000,sups,vertical,0.5,0.78929764,0.0,0.2546388565897116,0.047005962678341805
re-1000-stab_sups,1000,sups,vertical,0.5,0.7926421,0.0,0.2589831483688093,0.047058466673703794
re-1000-stab_sups,1000,sups,vertical,0.5,0.7959866,0.0,0.2633426250882882,0.04708498538732595
re-1000-stab_sups,1000,sups,vertical,0.5,0.7993311,0.0,0.2677021821488482,0.047111509670000974
re-1000-stab_sups,1000,sups,vertical,0.5,0.8026756,0.0,0.27206115765258504,0.04713404446120512
re-1000-stab_sups,1000,sups,vertical,0.5,0.8060201,0.0,0.2764157477031986,0.04712198050729309
re-1000-stab_sups,1000,sups,vertical,0.5,0.80936456,0.0,0.2807703407345258,0.04710992208033822
re-1000-stab_sups,1000,sups,vertical,0.5,0.81270903,0.0,0.2851233503514085,0.04709591074281747
re-1000-stab_sups,1000,sups,vertical,0.5,0.8160535,0.0,0.2894441877958796,0.04704218405292522
re-1000-stab_sups,1000,sups,vertical,0.5,0.819398,0.0,0.29376502855373143,0.04698846331339027
re-1000-stab_sups,1000,sups,vertical,0.5,0.82274246,0.0,0.29807946482252096,0.04693033189944484
re-1000-stab_sups,1000,sups,vertical,0.5,0.82608694,0.0,0.3023355110857511,0.046831958517521886
re-1000-stab_sups,1000,sups,vertical,0.5,0.8294314,0.0,0.30659156097991885,0.046733591488593136
re-1000-stab_sups,1000,sups,vertical,0.5,0.8327759,0.0,0.31082258390945455,0.04662296616222302
re-1000-stab_sups,1000,sups,vertical,0.5,0.8361204,0.0,0.3149818875336515,0.046477165153288764
re-1000-stab_sups,1000,sups,vertical,0.5,0.8394649,0.0,0.31914112095246017,0.046331373463155565
re-1000-stab_sups,1000,sups,vertical,0.5,0.8428094,0.0,0.3232328775027594,0.04615937718795081
re-1000-stab_sups,1000,sups,vertical,0.5,0.84615386,0.0,0.32726355588379824,0.04596366191921304
re-1000-stab_sups,1000,sups,vertical,0.5,0.84949833,0.0,0.3312942384333828,0.045767953688414076
re-1000-stab_sups,1000,sups,vertical,0.5,0.8528428,0.0,0.3351826858749719,0.045525519009356724
re-1000-stab_sups,1000,sups,vertical,0.5,0.8561873,0.0,0.33905475149809344,0.04527770784156989
re-1000-stab_sups,1000,sups,vertical,0.5,0.85953176,0.0,0.3428577705263704,0.04500977763293511
re-1000-stab_sups,1000,sups,vertical,0.5,0.86287624,0.0,0.34654443109155103,0.04470793845186432
re-1000-stab_sups,1000,sups,vertical,0.5,0.8662207,0.0,0.3502310961926146,0.04440610674322969
re-1000-stab_sups,1000,sups,vertical,0.5,0.8695652,0.0,0.35372120670236007,0.044051175109523444
re-1000-stab_sups,1000,sups,vertical,0.5,0.8729097,0.0,0.3572010921053244,0.043693463974894306
re-1000-stab_sups,1000,sups,vertical,0.5,0.8762542,0.0,0.3605427244945273,0.04329934962439566
re-1000-stab_sups,1000,sups,vertical,0.5,0.8795987,0.0,0.3638025743453178,0.04288369034711627
re-1000-stab_sups,1000,sups,vertical,0.5,0.88294315,0.0,0.3669733269534879,0.04244349024533123
re-1000-stab_sups,1000,sups,vertical,0.5,0.8862876,0.0,0.3700126908241646,0.041967097544177004
re-1000-stab_sups,1000,sups,vertical,0.5,0.8896321,0.0,0.3729963082249258,0.041472855720936556
re-1000-stab_sups,1000,sups,vertical,0.5,0.8929766,0.0,0.3758333884906166,0.04093168531388984
re-1000-stab_sups,1000,sups,vertical,0.5,0.89632106,0.0,0.3786326656996854,0.04037354164023287
re-1000-stab_sups,1000,sups,vertical,0.5,0.89966553,0.0,0.38131238206109785,0.03976170515402233
re-1000-stab_sups,1000,sups,vertical,0.5,0.90301,0.0,0.3839695752485157,0.03912657773316664
re-1000-stab_sups,1000,sups,vertical,0.5,0.9063545,0.0,0.3865730571810507,0.03843590591929964
re-1000-stab_sups,1000,sups,vertical,0.5,0.909699,0.0,0.3891989456520786,0.03770600749236636
re-1000-stab_sups,1000,sups,vertical,0.5,0.9130435,0.0,0.39185340032102806,0.03692593738165048
re-1000-stab_sups,1000,sups,vertical,0.5,0.916388,0.0,0.39466310214236056,0.0360778375454885
re-1000-stab_sups,1000,sups,vertical,0.5,0.91973245,0.0,0.3975503003709588,0.03519578304110643
re-1000-stab_sups,1000,sups,vertical,0.5,0.9230769,0.0,0.40090109771458343,0.03420061921336286
re-1000-stab_sups,1000,sups,vertical,0.5,0.9264214,0.0,0.40454775373564805,0.0331553809929706
re-1000-stab_sups,1000,sups,vertical,0.5,0.9297659,0.0,0.40868365872478546,0.03202867524846888
re-1000-stab_sups,1000,sups,vertical,0.5,0.93311036,0.0,0.41376175386144165,0.030784817978348044
re-1000-stab_sups,1000,sups,vertical,0.5,0.93645483,0.0,0.4195977378189796,0.029462357522223388
re-1000-stab_sups,1000,sups,vertical,0.5,0.9397993,0.0,0.42637927097578365,0.028048132461132826
re-1000-stab_sups,1000,sups,vertical,0.5,0.9431438,0.0,0.4350694270613661,0.02648649138923328
re-1000-stab_sups,1000,sups,vertical,0.5,0.9464883,0.0,0.44534488821677776,0.024826876829984697
re-1000-stab_sups,1000,sups,vertical,0.5,0.9498328,0.0,0.45751971062024227,0.023065162535731723
re-1000-stab_sups,1000,sups,vertical,0.5,0.9531773,0.0,0.4719617839329879,0.021201595514587262
re-1000-stab_sups,1000,sups,vertical,0.5,0.95652175,0.0,0.4890663588495288,0.01924330739935219
re-1000-stab_sups,1000,sups,vertical,0.5,0.9598662,0.0,0.509220255814945,0.01720595140557507
re-1000-stab_sups,1000,sups,vertical,0.5,0.9632107,0.0,0.5327616705137572,0.015114235686660501
re-1000-stab_sups,1000,sups,vertical,0.5,0.9665552,0.0,0.5599421519983323,0.013001195670936331
re-1000-stab_sups,1000,sups,vertical,0.5,0.96989965,0.0,0.5908963647229604,0.010906330891968258
re-1000-stab_sups,1000,sups,vertical,0.5,0.97324413,0.0,0.6256234993199262,0.0088729176303357
re-1000-stab_sups,1000,sups,vertical,0.5,0.9765886,0.0,0.6639820388613143,0.006944902437296441
re-1000-stab_sups,1000,sups,vertical,0.5,0.9799331,0.0,0.7056975037027081,0.005163787527655129
re-1000-stab_sups,1000,sups,vertical,0.5,0.9832776,0.0,0.7508511673230831,0.0036062559609609107
re-1000-stab_sups,1000,sups,vertical,0.5,0.9866221,0.0,0.7984596786378592,0.0022812830424337434
re-1000-stab_sups,1000,sups,vertical,0.5,0.9899666,0.0,0.8481447062940889,0.0012622362081140626
re-1000-stab_sups,1000,sups,vertical,0.5,0.99331105,0.0,0.8988826516228791,0.0005431553967799183
re-1000-stab_sups,1000,sups,vertical,0.5,0.9966555,0.0,0.9498110979202036,0.0001309327662122683
re-1000-stab_sups,1000,sups,vertical,0.5,1.0,0.0,1.0,-2.6231335769861913e-20
re-1000-stab_sups,1000,sups,horizontal,0.0,0.5,0.0,-5.913719913971088e-24,-6.580703445611266e-21
re-1000-stab_sups,1000,sups,horizontal,0.0033444816,0.5,0.0,5.0644239851925774e-05,0.02513823450726297
re-1000-stab_sups,1000,sups,horizontal,0.006688963,0.5,0.0,0.00017594661468721195,0.04899821876932038
re-1000-stab_sups,1000,sups,horizontal,0.0100334445,0.5,0.0,0.00034926809659846785,0.07157848660612193
re-1000-stab_sups,1000,sups,horizontal,0.013377926,0.5,0.0,0.000544506278394243,0.09291590584661776
re-1000-stab_sups,1000,sups,horizontal,0.016722407,0.5,0.0,0.0007369544926454294,0.1129158452459399
re-1000-stab_sups,1000,sups,horizontal,0.020066889,0.5,0.0,0.0009062479196470149,0.13174799059852915
re-1000-stab_sups,1000,sups,horizontal,0.02341137,0.5,0.0,0.0010292820904098984,0.1492667282922796
re-1000-stab_sups,1000,sups,horizontal,0.026755853,0.5,0.0,0.0010964644781198709,0.16565952643598525
re-1000-stab_sups,1000,sups,horizontal,0.030100334,0.5,0.0,0.001095126531882491,0.18093195977004906
re-1000-stab_sups,1000,sups,horizontal,0.033444814,0.5,0.0,0.001014844225627256,0.19510549435810437
re-1000-stab_sups,1000,sups,horizontal,0.036789298,0.5,0.0,0.0008476936483644036,0.20821448083474375
re-1000-stab_sups,1000,sups,horizontal,0.040133778,0.5,0.0,0.0005905081289839793,0.22032574925038306
re-1000-stab_sups,1000,sups,horizontal,0.04347826,0.5,0.0,0.00024146724594008854,0.2314971160947175
re-1000-stab_sups,1000,sups,horizontal,0.04682274,0.5,0.0,-0.00019641783823017974,0.2418138903236044
re-1000-stab_sups,1000,sups,horizontal,0.050167225,0.5,0.0,-0.000717600516056472,0.2513644114913155
re-1000-stab_sups,1000,sups,horizontal,0.053511705,0.5,0.0,-0.0013144683218137992,0.26023847635585867
re-1000-stab_sups,1000,sups,horizontal,0.05685619,0.5,0.0,-0.0019784393611355713,0.2685219718181231
re-1000-stab_sups,1000,sups,horizontal,0.06020067,0.5,0.0,-0.0027011499404542894,0.27629244680872006
re-1000-stab_sups,1000,sups,horizontal,0.06354515,0.5,0.0,-0.0034997674245901495,0.2833931118573481
re-1000-stab_sups,1000,sups,horizontal,0.06688963,0.5,0.0,-0.004340568222360355,0.2901037154773094
re-1000-stab_sups,1000,sups,horizontal,0.07023411,0.5,0.0,-0.005214965953571115,0.29649439813676864
re-1000-stab_sups,1000,sups,horizontal,0.073578596,0.5,0.0,-0.006133284763289932,0.30243529950285986
re-1000-stab_sups,1000,sups,horizontal,0.07692308,0.5,0.0,-0.007076732576107017,0.3080640687749327
re-1000-stab_sups,1000,sups,horizontal,0.080267556,0.5,0.0,-0.00803495887254504,0.3135050633572824
re-1000-stab_sups,1000,sups,horizontal,0.08361204,0.5,0.0,-0.009017102780179843,0.3185209582782112
re-1000-stab_sups,1000,sups,horizontal,0.08695652,0.5,0.0,-0.010002928225304332,0.3233975260336714
re-1000-stab_sups,1000,sups,horizontal,0.09030101,0.5,0.0,-0.010995853364854109,0.32800525156349825
re-1000-stab_sups,1000,sups,horizontal,0.09364548,0.5,0.0,-0.011987623227200385,0.33238844936462175
re-1000-stab_sups,1000,sups,horizontal,0.09698997,0.5,0.0,-0.012978521303629772,0.3366011840073918
re-1000-stab_sups,1000,sups,horizontal,0.10033445,0.5,0.0,-0.013959954271896594,0.34053037823881604
re-1000-stab_sups,1000,sups,horizontal,0.10367893,0.5,0.0,-0.014937525545176024,0.34434384173451843
re-1000-stab_sups,1000,sups,horizontal,0.10702341,0.5,0.0,-0.015897563851463695,0.3478372607610112
re-1000-stab_sups,1000,sups,horizontal,0.110367894,0.5,0.0,-0.01685218632971628,0.35123175217132685
re-1000-stab_sups,1000,sups,horizontal,0.11371238,0.5,0.0,-0.017784304503400915,0.35429859490104043
re-1000-stab_sups,1000,sups,horizontal,0.117056854,0.5,0.0,-0.018707971990855145,0.3572423661520778
re-1000-stab_sups,1000,sups,horizontal,0.12040134,0.5,0.0,-0.019609252926361547,0.3598936406591652
re-1000-stab_sups,1000,sups,horizontal,0.12374582,0.5,0.0,-0.020495411393190895,0.36234731407209586
re-1000-stab_sups,1000,sups,horizontal,0.1270903,0.5,0.0,-0.02136567412962352,0.364603452692266
re-1000-stab_sups,1000,sups,horizontal,0.13043478,0.5,0.0,-0.022208985026039303,0.36652473723836004
re-1000-stab_sups,1000,sups,horizontal,0.13377926,0.5,0.0,-0.023050072444917823,0.36841893066959236
re-1000-stab_sups,1000,sups,horizontal,0.13712375,0.5,0.0,-0.023846250313368993,0.36976743584360716
re-1000-stab_sups,1000,sups,horizontal,0.14046822,0.5,0.0,-0.024642431488191133,0.37111593844900626
re-1000-stab_sups,1000,sups,horizontal,0.14381272,0.5,0.0,-0.025407155072971067,0.3720861249931465
re-1000-stab_sups,1000,sups,horizontal,0.14715719,0.5,0.0,-0.026152877012287398,0.3728278222057584
re-1000-stab_sups,1000,sups,horizontal,0.15050167,0.5,0.0,-0.02689345806029125,0.3735080389485612
re-1000-stab_sups,1000,sups,horizontal,0.15384616,0.5,0.0,-0.027586417499289743,0.3736193448151498
re-1000-stab_sups,1000,sups,horizontal,0.15719064,0.5,0.0,-0.02827938035794056,0.373730654140763
re-1000-stab_sups,1000,sups,horizontal,0.16053511,0.5,0.0,-0.028947092799037656,0.37354257204202224
re-1000-stab_sups,1000,sups,horizontal,0.1638796,0.5,0.0,-0.029586075063398557,0.3730138169048679
re-1000-stab_sups,1000,sups,horizontal,0.16722408,0.5,0.0,-0.030225060594752867,0.37248506820813354
re-1000-stab_sups,1000,sups,horizontal,0.17056856,0.5,0.0,-0.030824463080841587,0.3714927437972524
re-1000-stab_sups,1000,sups,horizontal,0.17391305,0.5,0.0,-0.03140942325559582,0.37033120544150044
re-1000-stab_sups,1000,sups,horizontal,0.17725752,0.5,0.0,-0.03199438641286725,0.3691696763593937
re-1000-stab_sups,1000,sups,horizontal,0.18060201,0.5,0.0,-0.032532394929045645,0.3674679645855947
re-1000-stab_sups,1000,sups,horizontal,0.18394649,0.5,0.0,-0.03306464813128675,0.36570003506153015
re-1000-stab_sups,1000,sups,horizontal,0.18729097,0.5,0.0,-0.03359690628817157,0.36393210947553556
re-1000-stab_sups,1000,sups,horizontal,0.19063546,0.5,0.0,-0.03408219253889685,0.36163594560412976
re-1000-stab_sups,1000,sups,horizontal,0.19397993,0.5,0.0,-0.03456455406275058,0.359306886375574
re-1000-stab_sups,1000,sups,horizontal,0.19732441,0.5,0.0,-0.03504691982470986,0.3569778307431562
re-1000-stab_sups,1000,sups,horizontal,0.2006689,0.5,0.0,-0.03548891650898418,0.35420747322271123
re-1000-stab_sups,1000,sups,horizontal,0.20401338,0.5,0.0,-0.03592559868115261,0.35137902783322716
re-1000-stab_sups,1000,sups,horizontal,0.20735785,0.5,0.0,-0.0363622843290042,0.3485505856219974
re-1000-stab_sups,1000,sups,horizontal,0.21070234,0.5,0.0,-0.03677000477758853,0.34541825260969305
re-1000-stab_sups,1000,sups,horizontal,0.21404682,0.5,0.0,-0.03716631351143847,0.342166224943787
re-1000-stab_sups,1000,sups,horizontal,0.2173913,0.5,0.0,-0.03756262496391297,0.338914200028232
re-1000-stab_sups,1000,sups,horizontal,0.22073579,0.5,0.0,-0.037943740569954476,0.3355129134096687
re-1000-stab_sups,1000,sups,horizontal,0.22408026,0.5,0.0,-0.03830571793374474,0.3319237234813805
re-1000-stab_sups,1000,sups,horizontal,0.22742476,0.5,0.0,-0.03866769893284023,0.3283345198267891
re-1000-stab_sups,1000,sups,horizontal,0.23076923,0.5,0.0,-0.039028011035798435,0.324730544485474
re-1000-stab_sups,1000,sups,horizontal,0.23411371,0.5,0.0,-0.039362146611318705,0.32089463368314247
re-1000-stab_sups,1000,sups,horizontal,0.2374582,0.5,0.0,-0.039696285099042515,0.3170587075212079
re-1000-stab_sups,1000,sups,horizontal,0.24080268,0.5,0.0,-0.040030423521636486,0.3132228001812645
re-1000-stab_sups,1000,sups,horizontal,0.24414715,0.5,0.0,-0.04035238545341249,0.3092959181062863
re-1000-stab_sups,1000,sups,horizontal,0.24749164,0.5,0.0,-0.04066517054460149,0.3053004447372213
re-1000-stab_sups,1000,sups,horizontal,0.25083613,0.5,0.0,-0.04097795657809461,0.30130497260100664
re-1000-stab_sups,1000,sups,horizontal,0.2541806,0.5,0.0,-0.04129074216036984,0.29730951949930556
re-1000-stab_sups,1000,sups,horizontal,0.2575251,0.5,0.0,-0.04158851987651065,0.2932348194598212
re-1000-stab_sups,1000,sups,horizontal,0.26086956,0.5,0.0,-0.04188591074076708,0.28915807446770225
re-1000-stab_sups,1000,sups,horizontal,0.26421404,0.5,0.0,-0.0421833021972872,0.2850813302887369
re-1000-stab_sups,1000,sups,horizontal,0.26755852,0.5,0.0,-0.042477855130214376,0.2810000428336687
re-1000-stab_sups,1000,sups,horizontal,0.27090302,0.5,0.0,-0.04276495300954232,0.27690678265641827
re-1000-stab_sups,1000,sups,horizontal,0.2742475,0.5,0.0,-0.043052048699707135,0.27281355943496566
re-1000-stab_sups,1000,sups,horizontal,0.27759197,0.5,0.0,-0.043339144759015666,0.26872033669500256
re-1000-stab_sups,1000,sups,horizontal,0.28093645,0.5,0.0,-0.043623268130811424,0.26464229277680934
re-1000-stab_sups,1000,sups,horizontal,0.28428093,0.5,0.0,-0.043904109199122084,0.2605810077503552
re-1000-stab_sups,1000,sups,horizontal,0.28762543,0.5,0.0,-0.044184953023431534,0.25651968677711723
re-1000-stab_sups,1000,sups,horizontal,0.2909699,0.5,0.0,-0.044465794598655364,0.252458402236589
re-1000-stab_sups,1000,sups,horizontal,0.29431438,0.5,0.0,-0.04474471645523906,0.24843360712446952
re-1000-stab_sups,1000,sups,horizontal,0.29765886,0.5,0.0,-0.045022227309461746,0.244435632603899
re-1000-stab_sups,1000,sups,horizontal,0.30100334,0.5,0.0,-0.04529973838160367,0.24043765817334145
re-1000-stab_sups,1000,sups,horizontal,0.3043478,0.5,0.0,-0.04557724967167958,0.23643968383280292
re-1000-stab_sups,1000,sups,horizontal,0.30769232,0.5,0.0,-0.045853939898613486,0.2324877097285364
re-1000-stab_sups,1000,sups,horizontal,0.3110368,0.5,0.0,-0.04613003735672861,0.22856877296074588
re-1000-stab_sups,1000,sups,horizontal,0.31438127,0.5,0.0,-0.04640613504677794,0.22464983619792248
re-1000-stab_sups,1000,sups,horizontal,0.31772575,0.5,0.0,-0.04668223296877571,0.2207308994400665
re-1000-stab_sups,1000,sups,horizontal,0.32107022,0.5,0.0,-0.04695819280697182,0.21685277080623877
re-1000-stab_sups,1000,sups,horizontal,0.32441473,0.5,0.0,-0.0472340156560957,0.21301582598019927
re-1000-stab_sups,1000,sups,horizontal,0.3277592,0.5,0.0,-0.04750983631444195,0.2091789153109762
re-1000-stab_sups,1000,sups,horizontal,0.33110368,0.5,0.0,-0.047785657239834745,0.20534200460820728
re-1000-stab_sups,1000,sups,horizontal,0.33444816,0.5,0.0,-0.04806159804408857,0.2015298658645413
re-1000-stab_sups,1000,sups,horizontal,0.33779263,0.5,0.0,-0.048337786417665604,0.19776893954093075
re-1000-stab_sups,1000,sups,horizontal,0.3411371,0.5,0.0,-0.048613975092109664,0.19400801317135463
re-1000-stab_sups,1000,sups,horizontal,0.34448162,0.5,0.0,-0.04889016652853205,0.1902470532425383
re-1000-stab_sups,1000,sups,horizontal,0.3478261,0.5,0.0,-0.04916641527144163,0.1864908488694971
re-1000-stab_sups,1000,sups,horizontal,0.35117057,0.5,0.0,-0.049443419431140105,0.1827946053846601
re-1000-stab_sups,1000,sups,horizontal,0.35451505,0.5,0.0,-0.04972042390993907,0.17909836185147232
re-1000-stab_sups,1000,sups,horizontal,0.35785952,0.5,0.0,-0.049997428707853266,0.17540211826993155
re-1000-stab_sups,1000,sups,horizontal,0.36120403,0.5,0.0,-0.05027443629326634,0.17170584170314562
re-1000-stab_sups,1000,sups,horizontal,0.3645485,0.5,0.0,-0.050552419479543725,0.16804781279791758
re-1000-stab_sups,1000,sups,horizontal,0.36789298,0.5,0.0,-0.05083073941343445,0.16440293307378007
re-1000-stab_sups,1000,sups,horizontal,0.37123746,0.5,0.0,-0.05110905966273774,0.16075805329884074
re-1000-stab_sups,1000,sups,horizontal,0.37458193,0.5,0.0,-0.05138738022746684,0.15711317347309744
re-1000-stab_sups,1000,sups,horizontal,0.3779264,0.5,0.0,-0.05166640463339233,0.1534815395916695
re-1000-stab_sups,1000,sups,horizontal,0.38127092,0.5,0.0,-0.05194676745425863,0.1498750205629725
re-1000-stab_sups,1000,sups,horizontal,0.3846154,0.5,0.0,-0.05222712806687007,0.14626853361373246
re-1000-stab_sups,1000,sups,horizontal,0.38795987,0.5,0.0,-0.05250748896950124,0.14266204660687187
re-1000-stab_sups,1000,sups,horizontal,0.39130434,0.5,0.0,-0.05278785016216277,0.13905555954238893
re-1000-stab_sups,1000,sups,horizontal,0.39464882,0.5,0.0,-0.05307092696756312,0.13547304952594313
re-1000-stab_sups,1000,sups,horizontal,0.3979933,0.5,0.0,-0.053354365424906694,0.13189373072760863
re-1000-stab_sups,1000,sups,horizontal,0.4013378,0.5,0.0,-0.05363780665550205,0.12831437996566306
re-1000-stab_sups,1000,sups,horizontal,0.40468228,0.5,0.0,-0.05392124560796407,0.12473506103007184
re-1000-stab_sups,1000,sups,horizontal,0.40802675,0.5,0.0,-0.05420629686260624,0.12116237011157958
re-1000-stab_sups,1000,sups,horizontal,0.41137123,0.5,0.0,-0.05449417130601429,0.11760128600226638
re-1000-stab_sups,1000,sups,horizontal,0.4147157,0.5,0.0,-0.05478204594428672,0.1140402018119989
re-1000-stab_sups,1000,sups,horizontal,0.4180602,0.5,0.0,-0.05506992334265627,0.11047908580827787
re-1000-stab_sups,1000,sups,horizontal,0.4214047,0.5,0.0,-0.055357798370675296,0.10691800145609472
re-1000-stab_sups,1000,sups,horizontal,0.42474917,0.5,0.0,-0.0556504927865034,0.10336607464820122
re-1000-stab_sups,1000,sups,horizontal,0.42809364,0.5,0.0,-0.05594442888359569,0.09981650696820164
re-1000-stab_sups,1000,sups,horizontal,0.43143812,0.5,0.0,-0.056238365119868974,0.09626693919746585
re-1000-stab_sups,1000,sups,horizontal,0.4347826,0.5,0.0,-0.056532301495326474,0.09271737133599142
re-1000-stab_sups,1000,sups,horizontal,0.4381271,0.5,0.0,-0.05682769645286843,0.0891689905875766
re-1000-stab_sups,1000,sups,horizontal,0.44147158,0.5,0.0,-0.05712949411585156,0.08562600390305636
re-1000-stab_sups,1000,sups,horizontal,0.44481605,0.5,0.0,-0.057431291865776626,0.08208301712417165
re-1000-stab_sups,1000,sups,horizontal,0.44816053,0.5,0.0,-0.05773308970264503,0.07854003025092055
re-1000-stab_sups,1000,sups,horizontal,0.451505,0.5,0.0,-0.058034887626458274,0.07499704328330142
re-1000-stab_sups,1000,sups,horizontal,0.4548495,0.5,0.0,-0.058341954714185115,0.0714555790273434
re-1000-stab_sups,1000,sups,horizontal,0.458194,0.5,0.0,-0.05865347716312519,0.06791546203257942
re-1000-stab_sups,1000,sups,horizontal,0.46153846,0.5,0.0,-0.058964999655335776,0.06437534494857736
re-1000-stab_sups,1000,sups,horizontal,0.46488294,0.5,0.0,-0.059276522190817346,0.06083522777533618
re-1000-stab_sups,1000,sups,horizontal,0.46822742,0.5,0.0,-0.059588044769570324,0.05729511051285443
re-1000-stab_sups,1000,sups,horizontal,0.4715719,0.5,0.0,-0.05990963422784051,0.05375487274394927
re-1000-stab_sups,1000,sups,horizontal,0.4749164,0.5,0.0,-0.06023269835249338,0.050214585748118865
re-1000-stab_sups,1000,sups,horizontal,0.47826087,0.5,0.0,-0.0605557596102747,0.046674330225137214
re-1000-stab_sups,1000,sups,horizontal,0.48160535,0.5,0.0,-0.060878820879953374,0.04313407462811066
re-1000-stab_sups,1000,sups,horizontal,0.48494983,0.5,0.0,-0.06120434173871357,0.03959328939460341
re-1000-stab_sups,1000,sups,horizontal,0.4882943,0.5,0.0,-0.06154060929437479,0.03605019027107014
re-1000-stab_sups,1000,sups,horizontal,0.4916388,0.5,0.0,-0.061876879841884114,0.03250705952653129
re-1000-stab_sups,1000,sups,horizontal,0.4949833,0.5,0.0,-0.06221314738834256,0.028963960305453066
re-1000-stab_sups,1000,sups,horizontal,0.49832776,0.5,0.0,-0.06254941493019978,0.025420861035602385
re-1000-stab_sups,1000,sups,horizontal,0.50167227,0.5,0.0,-0.06289288785960538,0.021875020905806442
re-1000-stab_sups,1000,sups,horizontal,0.50501674,0.5,0.0,-0.06324381051423504,0.018326408922218918
re-1000-stab_sups,1000,sups,horizontal,0.5083612,0.5,0.0,-0.06359473316436454,0.014777796924066208
re-1000-stab_sups,1000,sups,horizontal,0.5117057,0.5,0.0,-0.06394565580999359,0.01122918491134867
re-1000-stab_sups,1000,sups,horizontal,0.5150502,0.5,0.0,-0.0642965784511223,0.007680572884066168
re-1000-stab_sups,1000,sups,horizontal,0.51839465,0.5,0.0,-0.064660116885609,0.004125340231739268
re-1000-stab_sups,1000,sups,horizontal,0.5217391,0.5,0.0,-0.06502687574668614,0.000568417568807736
re-1000-stab_sups,1000,sups,horizontal,0.5250836,0.5,0.0,-0.06539363462110534,-0.002988505067632217
re-1000-stab_sups,1000,sups,horizontal,0.5284281,0.5,0.0,-0.0657603935088666,-0.006545427677580921
re-1000-stab_sups,1000,sups,horizontal,0.53177255,0.5,0.0,-0.06612899639392847,-0.010103600883331463
re-1000-stab_sups,1000,sups,horizontal,0.53511703,0.5,0.0,-0.06651246058658666,-0.013671853214544696
re-1000-stab_sups,1000,sups,horizontal,0.53846157,0.5,0.0,-0.06689593166299973,-0.017240169066956156
re-1000-stab_sups,1000,sups,horizontal,0.54180604,0.5,0.0,-0.06727939595510796,-0.020808421255085544
re-1000-stab_sups,1000,sups,horizontal,0.5451505,0.5,0.0,-0.0676628602969403,-0.02437667337167446
re-1000-stab_sups,1000,sups,horizontal,0.548495,0.5,0.0,-0.06805391381365535,-0.0279513599099198
re-1000-stab_sups,1000,sups,horizontal,0.5518395,0.5,0.0,-0.06845457896600105,-0.031534195560649445
re-1000-stab_sups,1000,sups,horizontal,0.55518395,0.5,0.0,-0.06885524422372137,-0.035117031094385937
re-1000-stab_sups,1000,sups,horizontal,0.5585284,0.5,0.0,-0.06925590958681528,-0.038699866511130686
re-1000-stab_sups,1000,sups,horizontal,0.5618729,0.5,0.0,-0.06965657505528135,-0.04228270181088515
re-1000-stab_sups,1000,sups,horizontal,0.5652174,0.5,0.0,-0.07007098782140277,-0.04587987641468233
re-1000-stab_sups,1000,sups,horizontal,0.56856185,0.5,0.0,-0.07048889197168487,-0.049480692476175134
re-1000-stab_sups,1000,sups,horizontal,0.5719063,0.5,0.0,-0.07090679630317823,-0.053081508379267145
re-1000-stab_sups,1000,sups,horizontal,0.57525086,0.5,0.0,-0.07132470826369951,-0.05668238829704017
re-1000-stab_sups,1000,sups,horizontal,0.57859534,0.5,0.0,-0.07174574744963495,-0.06028719902883389
re-1000-stab_sups,1000,sups,horizontal,0.5819398,0.5,0.0,-0.07218037766072358,-0.06390933206098752
re-1000-stab_sups,1000,sups,horizontal,0.5852843,0.5,0.0,-0.07261500815030675,-0.06753146490281028
re-1000-stab_sups,1000,sups,horizontal,0.58862877,0.5,0.0,-0.07304963891837911,-0.07115359755430622
re-1000-stab_sups,1000,sups,horizontal,0.59197325,0.5,0.0,-0.07348426996493468,-0.0747757300154792
re-1000-stab_sups,1000,sups,horizontal,0.5953177,0.5,0.0,-0.07392854156313398,-0.07841290035158181
re-1000-stab_sups,1000,sups,horizontal,0.5986622,0.5,0.0,-0.07437874874599604,-0.08205932894168863
re-1000-stab_sups,1000,sups,horizontal,0.6020067,0.5,0.0,-0.07482895632761476,-0.08570575732545099
re-1000-stab_sups,1000,sups,horizontal,0.60535115,0.5,0.0,-0.0752791643079801,-0.08935218550287406
re-1000-stab_sups,1000,sups,horizontal,0.6086956,0.5,0.0,-0.07573074120815532,-0.09300126240967105
re-1000-stab_sups,1000,sups,horizontal,0.61204016,0.5,0.0,-0.07619467949587667,-0.0966743145829427
re-1000-stab_sups,1000,sups,horizontal,0.61538464,0.5,0.0,-0.07665861005908914,-0.1003473010976047
re-1000-stab_sups,1000,sups,horizontal,0.6187291,0.5,0.0,-0.07712254116584794,-0.10402028741296326
re-1000-stab_sups,1000,sups,horizontal,0.6220736,0.5,0.0,-0.07758647281613718,-0.10769327352902437
re-1000-stab_sups,1000,sups,horizontal,0.62541807,0.5,0.0,-0.07805749230355466,-0.1113839192041507
re-1000-stab_sups,1000,sups,horizontal,0.62876254,0.5,0.0,-0.0785325488107649,-0.11508462224950189
re-1000-stab_sups,1000,sups,horizontal,0.632107,0.5,0.0,-0.07900760603186455,-0.11878532513274581
re-1000-stab_sups,1000,sups,horizontal,0.6354515,0.5,0.0,-0.07948266396682924,-0.12248602785388774
re-1000-stab_sups,1000,sups,horizontal,0.638796,0.5,0.0,-0.0799595772195237,-0.12619325239754287
re-1000-stab_sups,1000,sups,horizontal,0.64214045,0.5,0.0,-0.08044242825522376,-0.12992135496689577
re-1000-stab_sups,1000,sups,horizontal,0.6454849,0.5,0.0,-0.0809252802002395,-0.13364945744714032
re-1000-stab_sups,1000,sups,horizontal,0.64882946,0.5,0.0,-0.08140814165985927,-0.13737762627983968
re-1000-stab_sups,1000,sups,horizontal,0.65217394,0.5,0.0,-0.08189099542341735,-0.14110572858187645
re-1000-stab_sups,1000,sups,horizontal,0.6555184,0.5,0.0,-0.08237731504376085,-0.14485684948699118
re-1000-stab_sups,1000,sups,horizontal,0.6588629,0.5,0.0,-0.0828639829348573,-0.14861027665823323
re-1000-stab_sups,1000,sups,horizontal,0.66220737,0.5,0.0,-0.08335065195241814,-0.15236370385096804
re-1000-stab_sups,1000,sups,horizontal,0.66555184,0.5,0.0,-0.0838373220963945,-0.15611713106519484
re-1000-stab_sups,1000,sups,horizontal,0.6688963,0.5,0.0,-0.08432359473454379,-0.15988460049515013
re-1000-stab_sups,1000,sups,horizontal,0.6722408,0.5,0.0,-0.08480965951451469,-0.1636594384805742
re-1000-stab_sups,1000,sups,horizontal,0.67558527,0.5,0.0,-0.08529572565185328,-0.16743427663011173
re-1000-stab_sups,1000,sups,horizontal,0.67892975,0.5,0.0,-0.08578179314649415,-0.17120911494375457
re-1000-stab_sups,1000,sups,horizontal,0.6822742,0.5,0.0,-0.08626539635815408,-0.17499167151500677
re-1000-stab_sups,1000,sups,horizontal,0.68561876,0.5,0.0,-0.08674638461759512,-0.17878251301883327
re-1000-stab_sups,1000,sups,horizontal,0.68896323,0.5,0.0,-0.08722736589204014,-0.1825732872852749
re-1000-stab_sups,1000,sups,horizontal,0.6923077,0.5,0.0,-0.08770834875332302,-0.18636406187279284
re-1000-stab_sups,1000,sups,horizontal,0.6956522,0.5,0.0,-0.08818572320011683,-0.19015872504234183
re-1000-stab_sups,1000,sups,horizontal,0.69899666,0.5,0.0,-0.08865767210097403,-0.19395923423930217
re-1000-stab_sups,1000,sups,horizontal,0.70234114,0.5,0.0,-0.08912962279254646,-0.19775974389343653
re-1000-stab_sups,1000,sups,horizontal,0.7056856,0.5,0.0,-0.08960157527473003,-0.2015602540047183
re-1000-stab_sups,1000,sups,horizontal,0.7090301,0.5,0.0,-0.09006882961726162,-0.20536255727771485
re-1000-stab_sups,1000,sups,horizontal,0.71237457,0.5,0.0,-0.09052920014487485,-0.20916748747779898
re-1000-stab_sups,1000,sups,horizontal,0.71571904,0.5,0.0,-0.09098957260584209,-0.21297241819215468
re-1000-stab_sups,1000,sups,horizontal,0.7190635,0.5,0.0,-0.09144994700004118,-0.21677734942074986
re-1000-stab_sups,1000,sups,horizontal,0.72240806,0.5,0.0,-0.09190444951366641,-0.22058365786706263
re-1000-stab_sups,1000,sups,horizontal,0.72575253,0.5,0.0,-0.09235322605901275,-0.22439117171538786
re-1000-stab_sups,1000,sups,horizontal,0.729097,0.5,0.0,-0.0928020045730404,-0.22819868597235737
re-1000-stab_sups,1000,sups,horizontal,0.7324415,0.5,0.0,-0.093250785055615,-0.23200620063794328
re-1000-stab_sups,1000,sups,horizontal,0.73578596,0.5,0.0,-0.09369410300537129,-0.23581929953348996
re-1000-stab_sups,1000,sups,horizontal,0.73913044,0.5,0.0,-0.09413515649701328,-0.23963471432386899
re-1000-stab_sups,1000,sups,horizontal,0.7424749,0.5,0.0,-0.09457621183203746,-0.24345012914797687
re-1000-stab_sups,1000,sups,horizontal,0.7458194,0.5,0.0,-0.09501728088721242,-0.24726574843713528
re-1000-stab_sups,1000,sups,horizontal,0.74916387,0.5,0.0,-0.09545979497373525,-0.2511062111945835
re-1000-stab_sups,1000,sups,horizontal,0.75250834,0.5,0.0,-0.09590231056589617,-0.25494667322477255
re-1000-stab_sups,1000,sups,horizontal,0.7558528,0.5,0.0,-0.09634482766357681,-0.25878713452775953
re-1000-stab_sups,1000,sups,horizontal,0.7591973,0.5,0.0,-0.09679444821900846,-0.262652095418632
re-1000-stab_sups,1000,sups,horizontal,0.76254183,0.5,0.0,-0.09725415792804314,-0.2665518977356916
re-1000-stab_sups,1000,sups,horizontal,0.7658863,0.5,0.0,-0.09771386036330607,-0.27045162857747884
re-1000-stab_sups,1000,sups,horizontal,0.7692308,0.5,0.0,-0.09817356371742877,-0.2743513574445028
re-1000-stab_sups,1000,sups,horizontal,0.77257526,0.5,0.0,-0.09867029343959732,-0.27835784957130516
re-1000-stab_sups,1000,sups,horizontal,0.77591974,0.5,0.0,-0.0991700557506596,-0.28237308234693337
re-1000-stab_sups,1000,sups,horizontal,0.7792642,0.5,0.0,-0.09966981814389347,-0.28638831137000725
re-1000-stab_sups,1000,sups,horizontal,0.7826087,0.5,0.0,-0.10020730725772177,-0.2905103728987784
re-1000-stab_sups,1000,sups,horizontal,0.78595316,0.5,0.0,-0.10077662358919309,-0.29472256093891236
re-1000-stab_sups,1000,sups,horizontal,0.78929764,0.5,0.0,-0.10134593897056841,-0.2989347429847404
re-1000-stab_sups,1000,sups,horizontal,0.7926421,0.5,0.0,-0.10194304616880209,-0.3032283887298625
re-1000-stab_sups,1000,sups,horizontal,0.7959866,0.5,0.0,-0.10261582506104377,-0.3077438502351776
re-1000-stab_sups,1000,sups,horizontal,0.7993311,0.5,0.0,-0.10328861389220513,-0.31225938374200235
re-1000-stab_sups,1000,sups,horizontal,0.8026756,0.5,0.0,-0.10397561520167131,-0.31681916577773117
re-1000-stab_sups,1000,sups,horizontal,0.8060201,0.5,0.0,-0.1047859005991719,-0.32176316555221657
re-1000-stab_sups,1000,sups,horizontal,0.80936456,0.5,0.0,-0.10559618297833198,-0.326707154564286
re-1000-stab_sups,1000,sups,horizontal,0.81270903,0.5,0.0,-0.10641422497056127,-0.33167741919235605
re-1000-stab_sups,1000,sups,horizontal,0.8160535,0.5,0.0,-0.1073897786860463,-0.3371810609865209
re-1000-stab_sups,1000,sups,horizontal,0.819398,0.5,0.0,-0.10836532881220241,-0.3426846905257538
re-1000-stab_sups,1000,sups,horizontal,0.82274246,0.5,0.0,-0.1093585380073249,-0.34825511508426504
re-1000-stab_sups,1000,sups,horizontal,0.82608694,0.5,0.0,-0.11051273311321552,-0.3544344541948576
re-1000-stab_sups,1000,sups,horizontal,0.8294314,0.5,0.0,-0.11166692473690265,-0.3606137810867446
re-1000-stab_sups,1000,sups,horizontal,0.8327759,0.5,0.0,-0.11286477196252355,-0.366986751289961
re-1000-stab_sups,1000,sups,horizontal,0.8361204,0.5,0.0,-0.1141878801187112,-0.37391535328268044
re-1000-stab_sups,1000,sups,horizontal,0.8394649,0.5,0.0,-0.11551096223977217,-0.3808438218630478
re-1000-stab_sups,1000,sups,horizontal,0.8428094,0.5,0.0,-0.11690136343498428,-0.3881653844560653
re-1000-stab_sups,1000,sups,horizontal,0.84615386,0.5,0.0,-0.1183527045599608,-0.39584278655453187
re-1000-stab_sups,1000,sups,horizontal,0.84949833,0.5,0.0,-0.11980404530962212,-0.40352018378116516
re-1000-stab_sups,1000,sups,horizontal,0.8528428,0.5,0.0,-0.12130189765678016,-0.4117765925836747
re-1000-stab_sups,1000,sups,horizontal,0.8561873,0.5,0.0,-0.12280511125738802,-0.420099713117801
re-1000-stab_sups,1000,sups,horizontal,0.85953176,0.5,0.0,-0.12428579924316685,-0.4285786181301631
re-1000-stab_sups,1000,sups,horizontal,0.86287624,0.5,0.0,-0.1257285277525267,-0.43732005708214416
re-1000-stab_sups,1000,sups,horizontal,0.8662207,0.5,0.0,-0.1271712628870974,-0.4460615097286273
re-1000-stab_sups,1000,sups,horizontal,0.8695652,0.5,0.0,-0.12842084431070006,-0.4548599025940959
re-1000-stab_sups,1000,sups,horizontal,0.8729097,0.5,0.0,-0.12966034458970005,-0.4636614586860686
re-1000-stab_sups,1000,sups,horizontal,0.8762542,0.5,0.0,-0.1306704391481395,-0.4722005932726765
re-1000-stab_sups,1000,sups,horizontal,0.8795987,0.5,0.0,-0.13154478830608363,-0.4805845358684967
re-1000-stab_sups,1000,sups,horizontal,0.88294315,0.5,0.0,-0.13220483929336796,-0.48857153023702327
re-1000-stab_sups,1000,sups,horizontal,0.8862876,0.5,0.0,-0.13254887861176487,-0.49597316905825206
re-1000-stab_sups,1000,sups,horizontal,0.8896321,0.5,0.0,-0.13270524185081484,-0.5029375050406942
re-1000-stab_sups,1000,sups,horizontal,0.8929766,0.5,0.0,-0.13236828875436654,-0.5087523592032143
re-1000-stab_sups,1000,sups,horizontal,0.89632106,0.5,0.0,-0.13183904740618746,-0.5140449175100794
re-1000-stab_sups,1000,sups,horizontal,0.89966553,0.5,0.0,-0.13070169250266467,-0.5176857086299317
re-1000-stab_sups,1000,sups,horizontal,0.90301,0.5,0.0,-0.12930558886450302,-0.5205323500200054
re-1000-stab_sups,1000,sups,horizontal,0.9063545,0.5,0.0,-0.12729253138204188,-0.5214854491006132
re-1000-stab_sups,1000,sups,horizontal,0.909699,0.5,0.0,-0.12488462164455638,-0.5210870651277387
re-1000-stab_sups,1000,sups,horizontal,0.9130435,0.5,0.0,-0.12197152691180697,-0.5189592416102282
re-1000-stab_sups,1000,sups,horizontal,0.916388,0.5,0.0,-0.1184759375944352,-0.5146143478427812
re-1000-stab_sups,1000,sups,horizontal,0.91973245,0.5,0.0,-0.1146896194269383,-0.509162884403752
re-1000-stab_sups,1000,sups,horizontal,0.9230769,0.5,0.0,-0.1101199600629109,-0.5003812004665629
re-1000-stab_sups,1000,sups,horizontal,0.9264214,0.5,0.0,-0.10527716886605168,-0.4902957927252517
re-1000-stab_sups,1000,sups,horizontal,0.9297659,0.5,0.0,-0.09999647795569612,-0.4781043686717215
re-1000-stab_sups,1000,sups,horizontal,0.93311036,0.5,0.0,-0.09424621110053522,-0.46329421282668637
re-1000-stab_sups,1000,sups,horizontal,0.93645483,0.5,0.0,-0.08824599031892197,-0.4469011992465333
re-1000-stab_sups,1000,sups,horizontal,0.9397993,0.5,0.0,-0.08198543874492473,-0.4287445373480586
re-1000-stab_sups,1000,sups,horizontal,0.9431438,0.5,0.0,-0.07545512486714481,-0.40814847529145976
re-1000-stab_sups,1000,sups,horizontal,0.9464883,0.5,0.0,-0.06883155914284629,-0.3861442362716605
re-1000-stab_sups,1000,sups,horizontal,0.9498328,0.5,0.0,-0.06215854828185527,-0.36277365775844916
re-1000-stab_sups,1000,sups,horizontal,0.9531773,0.5,0.0,-0.055498546994075956,-0.3381598965281991
re-1000-stab_sups,1000,sups,horizontal,0.95652175,0.5,0.0,-0.04892428877402688,-0.3124991861980149
re-1000-stab_sups,1000,sups,horizontal,0.9598662,0.5,0.0,-0.042511055003590176,-0.28604387587196733
re-1000-stab_sups,1000,sups,horizontal,0.9632107,0.5,0.0,-0.036333961750047224,-0.25908303955667916
re-1000-stab_sups,1000,sups,horizontal,0.9665552,0.5,0.0,-0.030468357340507197,-0.23191947097400137
re-1000-stab_sups,1000,sups,horizontal,0.96989965,0.5,0.0,-0.024987736898445342,-0.20484385662383833
re-1000-stab_sups,1000,sups,horizontal,0.97324413,0.5,0.0,-0.01995632673278331,-0.17811305619092166
re-1000-stab_sups,1000,sups,horizontal,0.9765886,0.5,0.0,-0.015420398182392273,-0.15194013114832844
re-1000-stab_sups,1000,sups,horizontal,0.9799331,0.5,0.0,-0.011403398015291433,-0.12649617843598165
re-1000-stab_sups,1000,sups,horizontal,0.9832776,0.5,0.0,-0.008004319392945887,-0.10210394662307251
re-1000-stab_sups,1000,sups,horizontal,0.9866221,0.5,0.0,-0.00514716198782279,-0.07877768779127212
re-1000-stab_sups,1000,sups,horizontal,0.9899666,0.5,0.0,-0.002931669734642004,-0.05685117659445015
re-1000-stab_sups,1000,sups,horizontal,0.99331105,0.5,0.0,-0.0013190496310335987,-0.036336767155718444
re-1000-stab_sups,1000,sups,horizontal,0.9966555,0.5,0.0,-0.00033787562909813406,-0.017365063790671015
re-1000-stab_sups,1000,sups,horizontal,1.0,0.5,0.0,-7.880322078444621e-18,-9.316633532892055e-16


==> data/ldcGhia/q2q1/re-10000-stab_sups_centerlines.csv <==
case,Re,stab,line,x,y,z,ux,uy
re-10000-stab_sups,10000,sups,vertical,0.5,0.0,0.0,1.2486048022956642e-20,-4.935797856072002e-23
re-10000-stab_sups,10000,sups,vertical,0.5,0.0033444816,0.0,-0.07224838808922654,0.00041277551189861236
re-10000-stab_sups,10000,sups,vertical,0.5,0.006688963,0.0,-0.1324688098388757,0.0010528016129379523
re-10000-stab_sups,10000,sups,vertical,0.5,0.0100334445,0.0,-0.18098280298748234,0.0013936376874381987
re-10000-stab_sups,10000,sups,vertical,0.5,0.013377926,0.0,-0.2201103239689521,0.001233591253148579
re-10000-stab_sups,10000,sups,vertical,0.5,0.016722407,0.0,-0.2524509847197031,0.0006063866200553695
re-10000-stab_sups,10000,sups,vertical,0.5,0.020066889,0.0,-0.2813317286239594,-0.00025462265927894895
re-10000-stab_sups,10000,sups,vertical,0.5,0.02341137,0.0,-0.3077736046766126,-0.0012070863334492814
re-10000-stab_sups,10000,sups,vertical,0.5,0.026755853,0.0,-0.33246512835514047,-0.002141575467027771
re-10000-stab_sups,10000,sups,vertical,0.5,0.030100334,0.0,-0.35515940915016886,-0.0030162638814284883
re-10000-stab_sups,10000,sups,vertical,0.5,0.033444814,0.0,-0.3754013504230199,-0.003813053502768081
re-10000-stab_sups,10000,sups,vertical,0.5,0.036789298,0.0,-0.3927026203720826,-0.004526413020394493
re-10000-stab_sups,10000,sups,vertical,0.5,0.040133778,0.0,-0.4067376552759303,-0.0051591871480337675
re-10000-stab_sups,10000,sups,vertical,0.5,0.04347826,0.0,-0.41729339816968997,-0.005716652434049208
re-10000-stab_sups,10000,sups,vertical,0.5,0.04682274,0.0,-0.4244423391350055,-0.006208430563755384
re-10000-stab_sups,10000,sups,vertical,0.5,0.050167225,0.0,-0.42845721318663577,-0.0066456587478943615
re-10000-stab_sups,10000,sups,vertical,0.5,0.053511705,0.0,-0.4297594542111103,-0.007038924246820675
re-10000-stab_sups,10000,sups,vertical,0.5,0.05685619,0.0,-0.42882147820510946,-0.007397977298558122
re-10000-stab_sups,10000,sups,vertical,0.5,0.06020067,0.0,-0.4260680741171207,-0.00773071396950513
re-10000-stab_sups,10000,sups,vertical,0.5,0.06354515,0.0,-0.42139483204338285,-0.008035929761210097
re-10000-stab_sups,10000,sups,vertical,0.5,0.06688963,0.0,-0.41597799761113247,-0.008328652290136313
re-10000-stab_sups,10000,sups,vertical,0.5,0.07023411,0.0,-0.4100608051104343,-0.008612071777030769
re-10000-stab_sups,10000,sups,vertical,0.5,0.073578596,0.0,-0.4037996320687459,-0.008885505005173157
re-10000-stab_sups,10000,sups,vertical,0.5,0.07692308,0.0,-0.39763787519113397,-0.009151262185476832
re-10000-stab_sups,10000,sups,vertical,0.5,0.080267556,0.0,-0.39154821961067054,-0.009412322001873087
re-10000-stab_sups,10000,sups,vertical,0.5,0.08361204,0.0,-0.3859689390933345,-0.00966050255903613
re-10000-stab_sups,10000,sups,vertical,0.5,0.08695652,0.0,-0.38062444970326764,-0.009903642194697344
re-10000-stab_sups,10000,sups,vertical,0.5,0.09030101,0.0,-0.37573297532989414,-0.010137055542419391
re-10000-stab_sups,10000,sups,vertical,0.5,0.09364548,0.0,-0.37119635711599924,-0.010357241910568093
re-10000-stab_sups,10000,sups,vertical,0.5,0.09698997,0.0,-0.3669291399731957,-0.010567386572358927
re-10000-stab_sups,10000,sups,vertical,0.5,0.10033445,0.0,-0.36300449106807575,-0.010758422247675625
re-10000-stab_sups,10000,sups,vertical,0.5,0.10367893,0.0,-0.35921965315622106,-0.010941658697127847
re-10000-stab_sups,10000,sups,vertical,0.5,0.10702341,0.0,-0.35568208235768567,-0.011104622028105492
re-10000-stab_sups,10000,sups,vertical,0.5,0.110367894,0.0,-0.3522209366242856,-0.01126131879328918
re-10000-stab_sups,10000,sups,vertical,0.5,0.11371238,0.0,-0.3488576517801191,-0.011394010284980055
re-10000-stab_sups,10000,sups,vertical,0.5,0.117056854,0.0,-0.3455311280450174,-0.011517685257160593
re-10000-stab_sups,10000,sups,vertical,0.5,0.12040134,0.0,-0.34222539285724124,-0.01162231142699172
re-10000-stab_sups,10000,sups,vertical,0.5,0.12374582,0.0,-0.3389337055844122,-0.011714069462460766
re-10000-stab_sups,10000,sups,vertical,0.5,0.1270903,0.0,-0.3356482546717892,-0.011796628644965368
re-10000-stab_sups,10000,sups,vertical,0.5,0.13043478,0.0,-0.332373382019981,-0.011863595484536808
re-10000-stab_sups,10000,sups,vertical,0.5,0.13377926,0.0,-0.3290974186138166,-0.011929186794020457
re-10000-stab_sups,10000,sups,vertical,0.5,0.13712375,0.0,-0.3257995155013527,-0.011967088619208428
re-10000-stab_sups,10000,sups,vertical,0.5,0.14046822,0.0,-0.3225016257387906,-0.012004990026662015
re-10000-stab_sups,10000,sups,vertical,0.5,0.14381272,0.0,-0.31918988803211096,-0.012025226476884825
re-10000-stab_sups,10000,sups,vertical,0.5,0.14715719,0.0,-0.31586981087375426,-0.01203479440212552
re-10000-stab_sups,10000,sups,vertical,0.5,0.15050167,0.0,-0.3125524368077676,-0.012042653433517583
re-10000-stab_sups,10000,sups,vertical,0.5,0.15384616,0.0,-0.3092600627224337,-0.012034699867906885
re-10000-stab_sups,10000,sups,vertical,0.5,0.15719064,0.0,-0.3059677016222403,-0.012026746364552364
re-10000-stab_sups,10000,sups,vertical,0.5,0.16053511,0.0,-0.30268697171394215,-0.012008996528871014
re-10000-stab_sups,10000,sups,vertical,0.5,0.1638796,0.0,-0.2994194624522918,-0.011980099556925307
re-10000-stab_sups,10000,sups,vertical,0.5,0.16722408,0.0,-0.2961519660694647,-0.011951202882934518
re-10000-stab_sups,10000,sups,vertical,0.5,0.17056856,0.0,-0.2928903957704584,-0.01190296121392961
re-10000-stab_sups,10000,sups,vertical,0.5,0.17391305,0.0,-0.2896309741971272,-0.011847658332447723
re-10000-stab_sups,10000,sups,vertical,0.5,0.17725752,0.0,-0.2863715667868601,-0.011792356257389051
re-10000-stab_sups,10000,sups,vertical,0.5,0.18060201,0.0,-0.28314058634826195,-0.011724976290260682
re-10000-stab_sups,10000,sups,vertical,0.5,0.18394649,0.0,-0.2799131072283939,-0.011656116103026547
re-10000-stab_sups,10000,sups,vertical,0.5,0.18729097,0.0,-0.27668562750676107,-0.011587256409499262
re-10000-stab_sups,10000,sups,vertical,0.5,0.19063546,0.0,-0.27349811750914926,-0.011507820919903083
re-10000-stab_sups,10000,sups,vertical,0.5,0.19397993,0.0,-0.27031311236002414,-0.011427727089815596
re-10000-stab_sups,10000,sups,vertical,0.5,0.19732441,0.0,-0.26712810610054266,-0.01134763362925631
re-10000-stab_sups,10000,sups,vertical,0.5,0.2006689,0.0,-0.2639673761817115,-0.011246488740456768
re-10000-stab_sups,10000,sups,vertical,0.5,0.20401338,0.0,-0.26080985867899054,-0.011142572806124237
re-10000-stab_sups,10000,sups,vertical,0.5,0.20735785,0.0,-0.25765234055710956,-0.011038657678438873
re-10000-stab_sups,10000,sups,vertical,0.5,0.21070234,0.0,-0.2545121517783443,-0.010923772174799845
re-10000-stab_sups,10000,sups,vertical,0.5,0.21404682,0.0,-0.25137881017814484,-0.010804565773987388
re-10000-stab_sups,10000,sups,vertical,0.5,0.2173913,0.0,-0.2482454685132797,-0.010685360308461879
re-10000-stab_sups,10000,sups,vertical,0.5,0.22073579,0.0,-0.24512805834171725,-0.010565233788045256
re-10000-stab_sups,10000,sups,vertical,0.5,0.22408026,0.0,-0.24203074131950447,-0.010443948109700774
re-10000-stab_sups,10000,sups,vertical,0.5,0.22742476,0.0,-0.23893341047951308,-0.010322662428436644
re-10000-stab_sups,10000,sups,vertical,0.5,0.23076923,0.0,-0.2358399871345305,-0.010200492144679317
re-10000-stab_sups,10000,sups,vertical,0.5,0.23411371,0.0,-0.23280765841941747,-0.010064425383887778
re-10000-stab_sups,10000,sups,vertical,0.5,0.2374582,0.0,-0.2297753140437111,-0.009928358722765466
re-10000-stab_sups,10000,sups,vertical,0.5,0.24080268,0.0,-0.226742981028038,-0.009792293373849147
re-10000-stab_sups,10000,sups,vertical,0.5,0.24414715,0.0,-0.22374960259503954,-0.009643666677308095
re-10000-stab_sups,10000,sups,vertical,0.5,0.24749164,0.0,-0.2207855752064946,-0.009485570158748464
re-10000-stab_sups,10000,sups,vertical,0.5,0.25083613,0.0,-0.21782154315929275,-0.009327474792398538
re-10000-stab_sups,10000,sups,vertical,0.5,0.2541806,0.0,-0.21485751965911112,-0.009169381282734024
re-10000-stab_sups,10000,sups,vertical,0.5,0.2575251,0.0,-0.21189921648081833,-0.00900850810510855
re-10000-stab_sups,10000,sups,vertical,0.5,0.26086956,0.0,-0.20894105941992389,-0.00884756396976353
re-10000-stab_sups,10000,sups,vertical,0.5,0.26421404,0.0,-0.2059829004966202,-0.008686620769972711
re-10000-stab_sups,10000,sups,vertical,0.5,0.26755852,0.0,-0.20301981332172653,-0.008525819007995452
re-10000-stab_sups,10000,sups,vertical,0.5,0.27090302,0.0,-0.20004375726844992,-0.00836538569486597
re-10000-stab_sups,10000,sups,vertical,0.5,0.2742475,0.0,-0.1970677308664564,-0.008204954409690267
re-10000-stab_sups,10000,sups,vertical,0.5,0.27759197,0.0,-0.19409170759684477,-0.008044523722917514
re-10000-stab_sups,10000,sups,vertical,0.5,0.28093645,0.0,-0.1911398044836223,-0.007878153921843085
re-10000-stab_sups,10000,sups,vertical,0.5,0.28428093,0.0,-0.18821453638717786,-0.0077052256202595525
re-10000-stab_sups,10000,sups,vertical,0.5,0.28762543,0.0,-0.18528924480021833,-0.007532296501832579
re-10000-stab_sups,10000,sups,vertical,0.5,0.2909699,0.0,-0.18236398185647643,-0.007359369648497671
re-10000-stab_sups,10000,sups,vertical,0.5,0.29431438,0.0,-0.17949049159688193,-0.007179558432810172
re-10000-stab_sups,10000,sups,vertical,0.5,0.29765886,0.0,-0.17665506009879253,-0.006994686444040695
re-10000-stab_sups,10000,sups,vertical,0.5,0.30100334,0.0,-0.17381962773593404,-0.006809815290843719
re-10000-stab_sups,10000,sups,vertical,0.5,0.3043478,0.0,-0.17098419450824884,-0.006624944973274886
re-10000-stab_sups,10000,sups,vertical,0.5,0.30769232,0.0,-0.16817989174749892,-0.006437657308369525
re-10000-stab_sups,10000,sups,vertical,0.5,0.3110368,0.0,-0.16539795214732977,-0.006248639403712198
re-10000-stab_sups,10000,sups,vertical,0.5,0.31438127,0.0,-0.16261601119905078,-0.006059622236779189
re-10000-stab_sups,10000,sups,vertical,0.5,0.31772575,0.0,-0.15983406890257926,-0.005870605807615767
re-10000-stab_sups,10000,sups,vertical,0.5,0.32107022,0.0,-0.15706796524669378,-0.005679219842973994
re-10000-stab_sups,10000,sups,vertical,0.5,0.32441473,0.0,-0.1543178383253322,-0.005485438332608225
re-10000-stab_sups,10000,sups,vertical,0.5,0.3277592,0.0,-0.15156773563122883,-0.005291659190507183
re-10000-stab_sups,10000,sups,vertical,0.5,0.33110368,0.0,-0.14881763265845765,-0.0050978806899503815
re-10000-stab_sups,10000,sups,vertical,0.5,0.33444816,0.0,-0.14608161914570542,-0.004902030822007878
re-10000-stab_sups,10000,sups,vertical,0.5,0.33779263,0.0,-0.14337473940721246,-0.004701897185373244
re-10000-stab_sups,10000,sups,vertical,0.5,0.3411371,0.0,-0.14066785958733818,-0.004501764139658198
re-10000-stab_sups,10000,sups,vertical,0.5,0.34448162,0.0,-0.13796095556531837,-0.004301629901533366
re-10000-stab_sups,10000,sups,vertical,0.5,0.3478261,0.0,-0.1352575482753245,-0.004101105275567319
re-10000-stab_sups,10000,sups,vertical,0.5,0.35117057,0.0,-0.13259826284225987,-0.0038955910053173185
re-10000-stab_sups,10000,sups,vertical,0.5,0.35451505,0.0,-0.12993897719559824,-0.003690077274220223
re-10000-stab_sups,10000,sups,vertical,0.5,0.35785952,0.0,-0.12727969133532957,-0.003484564082300819
re-10000-stab_sups,10000,sups,vertical,0.5,0.36120403,0.0,-0.12462038156478769,-0.0032790495982820953
re-10000-stab_sups,10000,sups,vertical,0.5,0.3645485,0.0,-0.12199362751277566,-0.0030698679865680156
re-10000-stab_sups,10000,sups,vertical,0.5,0.36789298,0.0,-0.11937806942637541,-0.0028594239821638895
re-10000-stab_sups,10000,sups,vertical,0.5,0.37123746,0.0,-0.11676251115098199,-0.00264898045645873
re-10000-stab_sups,10000,sups,vertical,0.5,0.37458193,0.0,-0.11414695268658748,-0.0024385374094724973
re-10000-stab_sups,10000,sups,vertical,0.5,0.3779264,0.0,-0.11154562530807181,-0.002226414754001899
re-10000-stab_sups,10000,sups,vertical,0.5,0.38127092,0.0,-0.10897129661726795,-0.002011100533657511
re-10000-stab_sups,10000,sups,vertical,0.5,0.3846154,0.0,-0.10639699071573995,-0.0017957886499258306
re-10000-stab_sups,10000,sups,vertical,0.5,0.38795987,0.0,-0.10382268466407932,-0.0015804771841920826
re-10000-stab_sups,10000,sups,vertical,0.5,0.39130434,0.0,-0.10124837846228062,-0.001365166136471384
re-10000-stab_sups,10000,sups,vertical,0.5,0.39464882,0.0,-0.09870827976799425,-0.001145683942220402
re-10000-stab_sups,10000,sups,vertical,0.5,0.3979933,0.0,-0.09617273531681664,-0.0009256467137105253
re-10000-stab_sups,10000,sups,vertical,0.5,0.4013378,0.0,-0.09363716813960982,-0.00070560788513705
re-10000-stab_sups,10000,sups,vertical,0.5,0.40468228,0.0,-0.09110162342438226,-0.00048557137796865287
re-10000-stab_sups,10000,sups,vertical,0.5,0.40802675,0.0,-0.08857887334992318,-0.0002638536798113099
re-10000-stab_sups,10000,sups,vertical,0.5,0.41137123,0.0,-0.08607853180387248,-3.919125052750335e-05
re-10000-stab_sups,10000,sups,vertical,0.5,0.4147157,0.0,-0.0835781901430549,0.00018547087308507906
re-10000-stab_sups,10000,sups,vertical,0.5,0.4180602,0.0,-0.08107782608714934,0.0004101346929578398
re-10000-stab_sups,10000,sups,vertical,0.5,0.4214047,0.0,-0.07857748419678753,0.0006347962052006459
re-10000-stab_sups,10000,sups,vertical,0.5,0.42474917,0.0,-0.07610163230326526,0.000863076244156928
re-10000-stab_sups,10000,sups,vertical,0.5,0.42809364,0.0,-0.07363209055354863,0.0010922884700562444
re-10000-stab_sups,10000,sups,vertical,0.5,0.43143812,0.0,-0.07116254870943464,0.0013215004424229858
re-10000-stab_sups,10000,sups,vertical,0.5,0.4347826,0.0,-0.06869300677092124,0.001550712161251558
re-10000-stab_sups,10000,sups,vertical,0.5,0.4381271,0.0,-0.06622819308324607,0.001780759851290184
re-10000-stab_sups,10000,sups,vertical,0.5,0.44147158,0.0,-0.06378430468696956,0.0020144759965517287
re-10000-stab_sups,10000,sups,vertical,0.5,0.44481605,0.0,-0.061340416218565764,0.0022481919377489046
re-10000-stab_sups,10000,sups,vertical,0.5,0.44816053,0.0,-0.05889652767803332,0.002481907674878031
re-10000-stab_sups,10000,sups,vertical,0.5,0.451505,0.0,-0.05645263906537084,0.002715623207935089
re-10000-stab_sups,10000,sups,vertical,0.5,0.4548495,0.0,-0.054019423622167044,0.0029517735374965832
re-10000-stab_sups,10000,sups,vertical,0.5,0.458194,0.0,-0.05159528393123984,0.0031899812406585
re-10000-stab_sups,10000,sups,vertical,0.5,0.46153846,0.0,-0.04917114419003239,0.003428188787382958
re-10000-stab_sups,10000,sups,vertical,0.5,0.46488294,0.0,-0.04674700439854411,0.0036663961776678593
re-10000-stab_sups,10000,sups,vertical,0.5,0.46822742,0.0,-0.04432286455677418,0.003904603411510953
re-10000-stab_sups,10000,sups,vertical,0.5,0.4715719,0.0,-0.041909947458074116,0.0041467561278279805
re-10000-stab_sups,10000,sups,vertical,0.5,0.4749164,0.0,-0.03949864984239358,0.004389487827388133
re-10000-stab_sups,10000,sups,vertical,0.5,0.47826087,0.0,-0.037087373683077504,0.004632217254425405
re-10000-stab_sups,10000,sups,vertical,0.5,0.48160535,0.0,-0.03467609749346412,0.00487494657188017
re-10000-stab_sups,10000,sups,vertical,0.5,0.48494983,0.0,-0.032265682655281264,0.005118514738883452
re-10000-stab_sups,10000,sups,vertical,0.5,0.4882943,0.0,-0.02985903174039385,0.005365748788673662
re-10000-stab_sups,10000,sups,vertical,0.5,0.4916388,0.0,-0.02745235936582212,0.005612984978140813
re-10000-stab_sups,10000,sups,vertical,0.5,0.4949833,0.0,-0.02504570842245945,0.005860218901126047
re-10000-stab_sups,10000,sups,vertical,0.5,0.49832776,0.0,-0.022639057464859103,0.006107452760708406
re-10000-stab_sups,10000,sups,vertical,0.5,0.50167227,0.0,-0.020229998644868206,0.0063566422005829105
re-10000-stab_sups,10000,sups,vertical,0.5,0.50501674,0.0,-0.017818491842251698,0.006607850803894999
re-10000-stab_sups,10000,sups,vertical,0.5,0.5083612,0.0,-0.015406985036033657,0.006859059387098705
re-10000-stab_sups,10000,sups,vertical,0.5,0.5117057,0.0,-0.012995478226214502,0.007110267950193665
re-10000-stab_sups,10000,sups,vertical,0.5,0.5150502,0.0,-0.01058397141279376,0.007361476493179786
re-10000-stab_sups,10000,sups,vertical,0.5,0.51839465,0.0,-0.008162473650256494,0.007614778589942346
re-10000-stab_sups,10000,sups,vertical,0.5,0.5217391,0.0,-0.005738425456470814,0.007868615139666814
re-10000-stab_sups,10000,sups,vertical,0.5,0.5250836,0.0,-0.00331437726559506,0.008122451710548134
re-10000-stab_sups,10000,sups,vertical,0.5,0.5284281,0.0,-0.0008903290776295271,0.008376288302586368
re-10000-stab_sups,10000,sups,vertical,0.5,0.53177255,0.0,0.0015353251149649034,0.00863035945813094
re-10000-stab_sups,10000,sups,vertical,0.5,0.53511703,0.0,0.00397392264961065,0.008886320915723096
re-10000-stab_sups,10000,sups,vertical,0.5,0.53846157,0.0,0.0064125636383191124,0.009142287003722915
re-10000-stab_sups,10000,sups,vertical,0.5,0.54180604,0.0,0.008851161160609721,0.009398248598730816
re-10000-stab_sups,10000,sups,vertical,0.5,0.5451505,0.0,0.01128975867672309,0.009654210262445218
re-10000-stab_sups,10000,sups,vertical,0.5,0.548495,0.0,0.01373609239868811,0.009911435993508955
re-10000-stab_sups,10000,sups,vertical,0.5,0.5518395,0.0,0.016192223795901045,0.010170262645149055
re-10000-stab_sups,10000,sups,vertical,0.5,0.55518395,0.0,0.018648355186743275,0.010429089414516693
re-10000-stab_sups,10000,sups,vertical,0.5,0.5585284,0.0,0.02110448657121503,0.010687916301610381
re-10000-stab_sups,10000,sups,vertical,0.5,0.5618729,0.0,0.023560617949315976,0.010946743306428737
re-10000-stab_sups,10000,sups,vertical,0.5,0.5652174,0.0,0.026038117575270883,0.011207595187430131
re-10000-stab_sups,10000,sups,vertical,0.5,0.56856185,0.0,0.028521043589170784,0.011468961407047831
re-10000-stab_sups,10000,sups,vertical,0.5,0.5719063,0.0,0.031003969598637125,0.011730327789610332
re-10000-stab_sups,10000,sups,vertical,0.5,0.57525086,0.0,0.03348693985392422,0.01199169899314322
re-10000-stab_sups,10000,sups,vertical,0.5,0.57859534,0.0,0.03597685692935176,0.01225333781696951
re-10000-stab_sups,10000,sups,vertical,0.5,0.5819398,0.0,0.038497084300392614,0.012516156608594498
re-10000-stab_sups,10000,sups,vertical,0.5,0.5852843,0.0,0.041017311674187706,0.012778975612887601
re-10000-stab_sups,10000,sups,vertical,0.5,0.58862877,0.0,0.04353753905073666,0.013041794829844614
re-10000-stab_sups,10000,sups,vertical,0.5,0.59197325,0.0,0.046057766430039566,0.013304614259461134
re-10000-stab_sups,10000,sups,vertical,0.5,0.5953177,0.0,0.04860674803527173,0.01356759666907019
re-10000-stab_sups,10000,sups,vertical,0.5,0.5986622,0.0,0.05117343163887505,0.0138306795441299
re-10000-stab_sups,10000,sups,vertical,0.5,0.6020067,0.0,0.05374011526135757,0.014093762691415228
re-10000-stab_sups,10000,sups,vertical,0.5,0.60535115,0.0,0.056306798902719085,0.014356846110919606
re-10000-stab_sups,10000,sups,vertical,0.5,0.6086956,0.0,0.058878913123562644,0.014619827030201007
re-10000-stab_sups,10000,sups,vertical,0.5,0.61204016,0.0,0.06150008221861194,0.01488188546040988
re-10000-stab_sups,10000,sups,vertical,0.5,0.61538464,0.0,0.06412120464652919,0.015143939563305639
re-10000-stab_sups,10000,sups,vertical,0.5,0.6187291,0.0,0.06674232712047726,0.01540599400914961
re-10000-stab_sups,10000,sups,vertical,0.5,0.6220736,0.0,0.06936344964045472,0.015668048797931496
re-10000-stab_sups,10000,sups,vertical,0.5,0.62541807,0.0,0.07202386561353037,0.015928569361288072
re-10000-stab_sups,10000,sups,vertical,0.5,0.62876254,0.0,0.07470665795314496,0.016188216452492295
re-10000-stab_sups,10000,sups,vertical,0.5,0.632107,0.0,0.07738945037897182,0.01644786397276886
re-10000-stab_sups,10000,sups,vertical,0.5,0.6354515,0.0,0.08007224289100776,0.016707511922102933
re-10000-stab_sups,10000,sups,vertical,0.5,0.638796,0.0,0.08277139904481426,0.016966233723602918
re-10000-stab_sups,10000,sups,vertical,0.5,0.64214045,0.0,0.08552293152249843,0.017221990247142188
re-10000-stab_sups,10000,sups,vertical,0.5,0.6454849,0.0,0.08827446416048025,0.017477747304054343
re-10000-stab_sups,10000,sups,vertical,0.5,0.64882946,0.0,0.09102604599607034,0.017733509452388583
re-10000-stab_sups,10000,sups,vertical,0.5,0.65217394,0.0,0.09377757895463198,0.017989267575994193
re-10000-stab_sups,10000,sups,vertical,0.5,0.6555184,0.0,0.0965973534639177,0.018239397542094374
re-10000-stab_sups,10000,sups,vertical,0.5,0.6588629,0.0,0.099423963228299,0.018488964362241293
re-10000-stab_sups,10000,sups,vertical,0.5,0.66220737,0.0,0.10225057325870691,0.018738531804880294
re-10000-stab_sups,10000,sups,vertical,0.5,0.66555184,0.0,0.10507718355512953,0.01898809986998429
re-10000-stab_sups,10000,sups,vertical,0.5,0.6688963,0.0,0.10795421676567017,0.019232568223933426
re-10000-stab_sups,10000,sups,vertical,0.5,0.6722408,0.0,0.1108577053703965,0.01947436133006624
re-10000-stab_sups,10000,sups,vertical,0.5,0.67558527,0.0,0.11376119415892876,0.01971615519902045
re-10000-stab_sups,10000,sups,vertical,0.5,0.67892975,0.0,0.11666468313125801,0.01995794983075926
re-10000-stab_sups,10000,sups,vertical,0.5,0.6822742,0.0,0.1196048760729138,0.020196185412036174
re-10000-stab_sups,10000,sups,vertical,0.5,0.68561876,0.0,0.12258419409105363,0.020430636664825814
re-10000-stab_sups,10000,sups,vertical,0.5,0.68896323,0.0,0.12556345872627936,0.02066508483267946
re-10000-stab_sups,10000,sups,vertical,0.5,0.6923077,0.0,0.1285427230745242,0.020899534093802026
re-10000-stab_sups,10000,sups,vertical,0.5,0.6956522,0.0,0.13155490844425924,0.021129832477303625
re-10000-stab_sups,10000,sups,vertical,0.5,0.69899666,0.0,0.1346165807175253,0.021353890878045945
re-10000-stab_sups,10000,sups,vertical,0.5,0.70234114,0.0,0.13767825232613817,0.02157795063595526
re-10000-stab_sups,10000,sups,vertical,0.5,0.7056856,0.0,0.1407399232701362,0.02180201175095298
re-10000-stab_sups,10000,sups,vertical,0.5,0.7090301,0.0,0.14384106070052138,0.022019411588696445
re-10000-stab_sups,10000,sups,vertical,0.5,0.71237457,0.0,0.14700001200037033,0.02222705288646929
re-10000-stab_sups,10000,sups,vertical,0.5,0.71571904,0.0,0.1501589630503309,0.022434695534929393
re-10000-stab_sups,10000,sups,vertical,0.5,0.7190635,0.0,0.15331791385041846,0.02264233953399153
re-10000-stab_sups,10000,sups,vertical,0.5,0.72240806,0.0,0.15653186963601923,0.02284077626124764
re-10000-stab_sups,10000,sups,vertical,0.5,0.72575253,0.0,0.15979919548333785,0.023030253725236788
re-10000-stab_sups,10000,sups,vertical,0.5,0.729097,0.0,0.1630665221536377,0.02321973260916454
re-10000-stab_sups,10000,sups,vertical,0.5,0.7324415,0.0,0.16633384964686262,0.023409212912933925
re-10000-stab_sups,10000,sups,vertical,0.5,0.73578596,0.0,0.16967951489332278,0.023585529120816576
re-10000-stab_sups,10000,sups,vertical,0.5,0.73913044,0.0,0.17305766580774776,0.02375638759239569
re-10000-stab_sups,10000,sups,vertical,0.5,0.7424749,0.0,0.17643581863043237,0.02392724769320237
re-10000-stab_sups,10000,sups,vertical,0.5,0.7458194,0.0,0.17981485619888993,0.0240979330682035
re-10000-stab_sups,10000,sups,vertical,0.5,0.74916387,0.0,0.1833007559076466,0.024247273901080293
re-10000-stab_sups,10000,sups,vertical,0.5,0.75250834,0.0,0.18678665823841267,0.024396616497500148
re-10000-stab_sups,10000,sups,vertical,0.5,0.7558528,0.0,0.1902725631909823,0.02454596085732439
re-10000-stab_sups,10000,sups,vertical,0.5,0.7591973,0.0,0.19380048486160123,0.024685908163108478
re-10000-stab_sups,10000,sups,vertical,0.5,0.76254183,0.0,0.1973880964662642,0.02481252156476165
re-10000-stab_sups,10000,sups,vertical,0.5,0.7658863,0.0,0.20097564692985362,0.024939134717028584
re-10000-stab_sups,10000,sups,vertical,0.5,0.7692308,0.0,0.20456320018873006,0.02506574987616417
re-10000-stab_sups,10000,sups,vertical,0.5,0.77257526,0.0,0.20823907396898342,0.025171294541446277
re-10000-stab_sups,10000,sups,vertical,0.5,0.77591974,0.0,0.21192218047313033,0.025275116487712954
re-10000-stab_sups,10000,sups,vertical,0.5,0.7792642,0.0,0.21560528937159953,0.025378940875257928
re-10000-stab_sups,10000,sups,vertical,0.5,0.7826087,0.0,0.21933956535865315,0.02546921024407505
re-10000-stab_sups,10000,sups,vertical,0.5,0.78595316,0.0,0.2231170032231353,0.02554804595545419
re-10000-stab_sups,10000,sups,vertical,0.5,0.78929764,0.0,0.22689444287413849,0.02562688448342216
re-10000-stab_sups,10000,sups,vertical,0.5,0.7926421,0.0,0.23069857554803316,0.025698293579395164
re-10000-stab_sups,10000,sups,vertical,0.5,0.7959866,0.0,0.23457537429845618,0.02574947204394479
re-10000-stab_sups,10000,sups,vertical,0.5,0.7993311,0.0,0.2384522437068596,0.02580065449352636
re-10000-stab_sups,10000,sups,vertical,0.5,0.8026756,0.0,0.2423398829233823,0.025848792855551302
re-10000-stab_sups,10000,sups,vertical,0.5,0.8060201,0.0,0.24632141599140625,0.025870542421703432
re-10000-stab_sups,10000,sups,vertical,0.5,0.80936456,0.0,0.2503029508997008,0.025892295268291603
re-10000-stab_sups,10000,sups,vertical,0.5,0.81270903,0.0,0.2542895243267507,0.02591265357437589
re-10000-stab_sups,10000,sups,vertical,0.5,0.8160535,0.0,0.258378253978008,0.025904664643626164
re-10000-stab_sups,10000,sups,vertical,0.5,0.819398,0.0,0.2624669859565335,0.025896679259161146
re-10000-stab_sups,10000,sups,vertical,0.5,0.82274246,0.0,0.2665659458933477,0.02588566989953503
re-10000-stab_sups,10000,sups,vertical,0.5,0.82608694,0.0,0.2707580931774427,0.02584707479215481
re-10000-stab_sups,10000,sups,vertical,0.5,0.8294314,0.0,0.2749502430259463,0.025808483457100587
re-10000-stab_sups,10000,sups,vertical,0.5,0.8327759,0.0,0.27916800816223997,0.025761940703390815
re-10000-stab_sups,10000,sups,vertical,0.5,0.8361204,0.0,0.2834593193772789,0.025692582134986
re-10000-stab_sups,10000,sups,vertical,0.5,0.8394649,0.0,0.2877505567242306,0.02562322881909185
re-10000-stab_sups,10000,sups,vertical,0.5,0.8428094,0.0,0.2920917983902266,0.02553752555498053
re-10000-stab_sups,10000,sups,vertical,0.5,0.84615386,0.0,0.29647830322366425,0.025437023179695647
re-10000-stab_sups,10000,sups,vertical,0.5,0.84949833,0.0,0.3008648106609768,0.025336525028370683
re-10000-stab_sups,10000,sups,vertical,0.5,0.8528428,0.0,0.3053334452895949,0.025207152512324606
re-10000-stab_sups,10000,sups,vertical,0.5,0.8561873,0.0,0.3098115432415516,0.02507445744747333
re-10000-stab_sups,10000,sups,vertical,0.5,0.85953176,0.0,0.3143251343478961,0.024930458621927987
re-10000-stab_sups,10000,sups,vertical,0.5,0.86287624,0.0,0.3188985360835981,0.024767408153327005
re-10000-stab_sups,10000,sups,vertical,0.5,0.8662207,0.0,0.32347194044700345,0.024604362177919906
re-10000-stab_sups,10000,sups,vertical,0.5,0.8695652,0.0,0.32813158097264966,0.02441153787403415
re-10000-stab_sups,10000,sups,vertical,0.5,0.8729097,0.0,0.332795822207838,0.024217155177523104
re-10000-stab_sups,10000,sups,vertical,0.5,0.8762542,0.0,0.3375193674164722,0.024004402304681777
re-10000-stab_sups,10000,sups,vertical,0.5,0.8795987,0.0,0.34227806024132884,0.023780777381034058
re-10000-stab_sups,10000,sups,vertical,0.5,0.88294315,0.0,0.34707646996730035,0.023545749669311587
re-10000-stab_sups,10000,sups,vertical,0.5,0.8862876,0.0,0.35193344676685384,0.02329390476487498
re-10000-stab_sups,10000,sups,vertical,0.5,0.8896321,0.0,0.35681705756930726,0.023034246453436255
re-10000-stab_sups,10000,sups,vertical,0.5,0.8929766,0.0,0.3617706714247693,0.02275404313608349
re-10000-stab_sups,10000,sups,vertical,0.5,0.89632106,0.0,0.366752144119977,0.02246803318041746
re-10000-stab_sups,10000,sups,vertical,0.5,0.89966553,0.0,0.37182171466729813,0.022163650554308578
re-10000-stab_sups,10000,sups,vertical,0.5,0.90301,0.0,0.3769221733623296,0.021851713359550235
re-10000-stab_sups,10000,sups,vertical,0.5,0.9063545,0.0,0.3820962776518375,0.021521756932336197
re-10000-stab_sups,10000,sups,vertical,0.5,0.909699,0.0,0.38731976859163086,0.02118236523795519
re-10000-stab_sups,10000,sups,vertical,0.5,0.9130435,0.0,0.3926062481772491,0.020830911572114134
re-10000-stab_sups,10000,sups,vertical,0.5,0.916388,0.0,0.3979522260542419,0.02046506452252935
re-10000-stab_sups,10000,sups,vertical,0.5,0.91973245,0.0,0.40332790365574084,0.020092034817190192
re-10000-stab_sups,10000,sups,vertical,0.5,0.9230769,0.0,0.40874887996513826,0.01969782870969096
re-10000-stab_sups,10000,sups,vertical,0.5,0.9264214,0.0,0.4141739076643611,0.01929599273707348
re-10000-stab_sups,10000,sups,vertical,0.5,0.9297659,0.0,0.4196041244045808,0.018881894377836838
re-10000-stab_sups,10000,sups,vertical,0.5,0.93311036,0.0,0.4249553506925896,0.01844841025213304
re-10000-stab_sups,10000,sups,vertical,0.5,0.93645483,0.0,0.4302287829915353,0.018003281330037934
re-10000-stab_sups,10000,sups,vertical,0.5,0.9397993,0.0,0.43539941058406717,0.01754521542156959
re-10000-stab_sups,10000,sups,vertical,0.5,0.9431438,0.0,0.44026889036475564,0.017062523839148698
re-10000-stab_sups,10000,sups,vertical,0.5,0.9464883,0.0,0.44485059439061614,0.016562942328889777
re-10000-stab_sups,10000,sups,vertical,0.5,0.9498328,0.0,0.4490545236214809,0.016043902112504584
re-10000-stab_sups,10000,sups,vertical,0.5,0.9531773,0.0,0.45276141004273546,0.015502392685940884
re-10000-stab_sups,10000,sups,vertical,0.5,0.95652175,0.0,0.4558238175277654,0.014935128804463649
re-10000-stab_sups,10000,sups,vertical,0.5,0.9598662,0.0,0.4580905787658023,0.014339245889297417
re-10000-stab_sups,10000,sups,vertical,0.5,0.9632107,0.0,0.4593963294345729,0.013709260690174902
re-10000-stab_sups,10000,sups,vertical,0.5,0.9665552,0.0,0.45965251978667365,0.013038073725266086
re-10000-stab_sups,10000,sups,vertical,0.5,0.96989965,0.0,0.45895892910620095,0.012310598769612538
re-10000-stab_sups,10000,sups,vertical,0.5,0.97324413,0.0,0.4578850574965304,0.011497996836975612
re-10000-stab_sups,10000,sups,vertical,0.5,0.9765886,0.0,0.45791280124571904,0.010550476063903884
re-10000-stab_sups,10000,sups,vertical,0.5,0.9799331,0.0,0.46198143617591403,0.00939748027036623
re-10000-stab_sups,10000,sups,vertical,0.5,0.9832776,0.0,0.47786856755166285,0.007900096703306653
re-10000-stab_sups,10000,sups,vertical,0.5,0.9866221,0.0,0.5128484096422108,0.006060786837974993
re-10000-stab_sups,10000,sups,vertical,0.5,0.9899666,0.0,0.5823520274476149,0.0039418022089760295
re-10000-stab_sups,10000,sups,vertical,0.5,0.99331105,0.0,0.6914461632108663,0.001898821747477423
re-10000-stab_sups,10000,sups,vertical,0.5,0.9966555,0.0,0.8374922757507135,0.00048341970498253016
re-10000-stab_sups,10000,sups,vertical,0.5,1.0,0.0,1.0000000000000002,-1.138124154417535e-19
re-10000-stab_sups,10000,sups,horizontal,0.0,0.5,0.0,-4.879289409107598e-23,-1.98780204739792e-20
re-10000-stab_sups,10000,sups,horizontal,0.0033444816,0.5,0.0,0.0005638894573125369,0.07572881411689032
re-10000-stab_sups,10000,sups,horizontal,0.006688963,0.5,0.0,0.002659706509765389,0.1457278585049836
re-10000-stab_sups,10000,sups,horizontal,0.0100334445,0.5,0.0,0.005323914474599823,0.20563771541460976
re-10000-stab_sups,10000,sups,horizontal,0.013377926,0.5,0.0,0.007572290014058912,0.2536440108024596
re-10000-stab_sups,10000,sups,horizontal,0.016722407,0.5,0.0,0.009251010377407966,0.2902056632757685
re-10000-stab_sups,10000,sups,horizontal,0.020066889,0.5,0.0,0.010445044040075636,0.3188386912243017
re-10000-stab_sups,10000,sups,horizontal,0.02341137,0.5,0.0,0.011189321962595165,0.3411000487393254
re-10000-stab_sups,10000,sups,horizontal,0.026755853,0.5,0.0,0.011678032667163675,0.35974917069843015
re-10000-stab_sups,10000,sups,horizontal,0.030100334,0.5,0.0,0.012008126582569046,0.3757571081418951
re-10000-stab_sups,10000,sups,horizontal,0.033444814,0.5,0.0,0.012239491186620521,0.38956118963937836
re-10000-stab_sups,10000,sups,horizontal,0.036789298,0.5,0.0,0.012401642385907815,0.4013163260045542
re-10000-stab_sups,10000,sups,horizontal,0.040133778,0.5,0.0,0.012497729585117587,0.41086226865405534
re-10000-stab_sups,10000,sups,horizontal,0.04347826,0.5,0.0,0.012529062817135436,0.4182270355657045
re-10000-stab_sups,10000,sups,horizontal,0.04682274,0.5,0.0,0.012498584597697869,0.42364570822058534
re-10000-stab_sups,10000,sups,horizontal,0.050167225,0.5,0.0,0.012390793397412187,0.4267981381606095
re-10000-stab_sups,10000,sups,horizontal,0.053511705,0.5,0.0,0.012223300581155214,0.42827982088932326
re-10000-stab_sups,10000,sups,horizontal,0.05685619,0.5,0.0,0.012002036326374633,0.4284138772429557
re-10000-stab_sups,10000,sups,horizontal,0.06020067,0.5,0.0,0.011728075933998064,0.42735523028352496
re-10000-stab_sups,10000,sups,horizontal,0.06354515,0.5,0.0,0.011378173370795571,0.4245855588833774
re-10000-stab_sups,10000,sups,horizontal,0.06688963,0.5,0.0,0.011017786896087244,0.4216631612008812
re-10000-stab_sups,10000,sups,horizontal,0.07023411,0.5,0.0,0.010643170588671811,0.418495963243958
re-10000-stab_sups,10000,sups,horizontal,0.073578596,0.5,0.0,0.010230087406909774,0.41459259703423323
re-10000-stab_sups,10000,sups,horizontal,0.07692308,0.5,0.0,0.009814669048230295,0.4104738347510245
re-10000-stab_sups,10000,sups,horizontal,0.080267556,0.5,0.0,0.009398368550475118,0.4062436154284148
re-10000-stab_sups,10000,sups,horizontal,0.08361204,0.5,0.0,0.008994839862916285,0.40227281366899015
re-10000-stab_sups,10000,sups,horizontal,0.08695652,0.5,0.0,0.008581160524430795,0.3980071721315993
re-10000-stab_sups,10000,sups,horizontal,0.09030101,0.5,0.0,0.008147896455694328,0.39317263875606134
re-10000-stab_sups,10000,sups,horizontal,0.09364548,0.5,0.0,0.007725177162185709,0.38853368403384303
re-10000-stab_sups,10000,sups,horizontal,0.09698997,0.5,0.0,0.007310462129574894,0.3840432021856406
re-10000-stab_sups,10000,sups,horizontal,0.10033445,0.5,0.0,0.006901062290804943,0.37979411882112185
re-10000-stab_sups,10000,sups,horizontal,0.10367893,0.5,0.0,0.00649383220853909,0.37564355828098234
re-10000-stab_sups,10000,sups,horizontal,0.10702341,0.5,0.0,0.006070928019069563,0.3709870288968281
re-10000-stab_sups,10000,sups,horizontal,0.110367894,0.5,0.0,0.005643177711126262,0.36617413053050907
re-10000-stab_sups,10000,sups,horizontal,0.11371238,0.5,0.0,0.005255797239653166,0.3620678162853031
re-10000-stab_sups,10000,sups,horizontal,0.117056854,0.5,0.0,0.004883579998574932,0.3582268918458241
re-10000-stab_sups,10000,sups,horizontal,0.12040134,0.5,0.0,0.004496441747446329,0.35452066344442806
re-10000-stab_sups,10000,sups,horizontal,0.12374582,0.5,0.0,0.004099224508775477,0.3509054218534349
re-10000-stab_sups,10000,sups,horizontal,0.1270903,0.5,0.0,0.0037182348845336897,0.3469460389301125
re-10000-stab_sups,10000,sups,horizontal,0.13043478,0.5,0.0,0.003364751935944905,0.34240336274844085
re-10000-stab_sups,10000,sups,horizontal,0.13377926,0.5,0.0,0.0030107454269699017,0.33789309724867517
re-10000-stab_sups,10000,sups,horizontal,0.13712375,0.5,0.0,0.002646262559837162,0.33403471592454254
re-10000-stab_sups,10000,sups,horizontal,0.14046822,0.5,0.0,0.00228177855829069,0.3301763492466978
re-10000-stab_sups,10000,sups,horizontal,0.14381272,0.5,0.0,0.0019296286165597736,0.32709517363080315
re-10000-stab_sups,10000,sups,horizontal,0.14715719,0.5,0.0,0.0015849359843755043,0.3244833482626902
re-10000-stab_sups,10000,sups,horizontal,0.15050167,0.5,0.0,0.0012368520594737895,0.32180521974165716
re-10000-stab_sups,10000,sups,horizontal,0.15384616,0.5,0.0,0.000857335756147977,0.31851416941061783
re-10000-stab_sups,10000,sups,horizontal,0.15719064,0.5,0.0,0.0004778170283847689,0.31522308898274426
re-10000-stab_sups,10000,sups,horizontal,0.16053511,0.5,0.0,0.00018394898847487286,0.31193948474131517
re-10000-stab_sups,10000,sups,horizontal,0.1638796,0.5,0.0,-1.2463857999829299e-05,0.308664402250099
re-10000-stab_sups,10000,sups,horizontal,0.16722408,0.5,0.0,-0.00020888585555392284,0.30538932119702933
re-10000-stab_sups,10000,sups,horizontal,0.17056856,0.5,0.0,-0.0005344034108549789,0.3016806400417928
re-10000-stab_sups,10000,sups,horizontal,0.17391305,0.5,0.0,-0.0009070406313585166,0.2978136800424366
re-10000-stab_sups,10000,sups,horizontal,0.17725752,0.5,0.0,-0.001279674700292575,0.2939467432927407
re-10000-stab_sups,10000,sups,horizontal,0.18060201,0.5,0.0,-0.001572444445108035,0.28954942869268757
re-10000-stab_sups,10000,sups,horizontal,0.18394649,0.5,0.0,-0.001855412954852675,0.2850871796557962
re-10000-stab_sups,10000,sups,horizontal,0.18729097,0.5,0.0,-0.0021383729836402595,0.280625006310435
re-10000-stab_sups,10000,sups,horizontal,0.19063546,0.5,0.0,-0.0024488619151216973,0.27620738281393153
re-10000-stab_sups,10000,sups,horizontal,0.19397993,0.5,0.0,-0.00276106597614919,0.27179261344354033
re-10000-stab_sups,10000,sups,horizontal,0.19732441,0.5,0.0,-0.0030732713261314866,0.26737790612858575
re-10000-stab_sups,10000,sups,horizontal,0.2006689,0.5,0.0,-0.003309419100731065,0.26387769431558705
re-10000-stab_sups,10000,sups,horizontal,0.20401338,0.5,0.0,-0.00353555567677892,0.26049789654687916
re-10000-stab_sups,10000,sups,horizontal,0.20735785,0.5,0.0,-0.0037616968218838285,0.25711809109093015
re-10000-stab_sups,10000,sups,horizontal,0.21070234,0.5,0.0,-0.0040145493927128476,0.25385664484666753
re-10000-stab_sups,10000,sups,horizontal,0.21404682,0.5,0.0,-0.004277921045865463,0.2506418311359681
re-10000-stab_sups,10000,sups,horizontal,0.2173913,0.5,0.0,-0.004541291565648066,0.24742699826437706
re-10000-stab_sups,10000,sups,horizontal,0.22073579,0.5,0.0,-0.004798266925723301,0.2441261195640742
re-10000-stab_sups,10000,sups,horizontal,0.22408026,0.5,0.0,-0.005047188026847461,0.24071695303243507
re-10000-stab_sups,10000,sups,horizontal,0.22742476,0.5,0.0,-0.0052961094159544786,0.23730777280503135
re-10000-stab_sups,10000,sups,horizontal,0.23076923,0.5,0.0,-0.00554375270070783,0.23390061280151403
re-10000-stab_sups,10000,sups,horizontal,0.23411371,0.5,0.0,-0.005771382806513528,0.23052487507876837
re-10000-stab_sups,10000,sups,horizontal,0.2374582,0.5,0.0,-0.005999014499572515,0.22714912579309027
re-10000-stab_sups,10000,sups,horizontal,0.24080268,0.5,0.0,-0.006226645751541455,0.22377339502565816
re-10000-stab_sups,10000,sups,horizontal,0.24414715,0.5,0.0,-0.006450206093073875,0.2204546248107419
re-10000-stab_sups,10000,sups,horizontal,0.24749164,0.5,0.0,-0.006670698533994073,0.21717877299258234
re-10000-stab_sups,10000,sups,horizontal,0.25083613,0.5,0.0,-0.006891190890451759,0.2139029212035457
re-10000-stab_sups,10000,sups,horizontal,0.2541806,0.5,0.0,-0.007111682180051028,0.21062708403897762
re-10000-stab_sups,10000,sups,horizontal,0.2575251,0.5,0.0,-0.007323221744399279,0.20740221170042278
re-10000-stab_sups,10000,sups,horizontal,0.26086956,0.5,0.0,-0.007534530014286665,0.20417865542402158
re-10000-stab_sups,10000,sups,horizontal,0.26421404,0.5,0.0,-0.007745838072382938,0.20095509957174484
re-10000-stab_sups,10000,sups,horizontal,0.26755852,0.5,0.0,-0.007954452107252798,0.19774759416586127
re-10000-stab_sups,10000,sups,horizontal,0.27090302,0.5,0.0,-0.008155991409739593,0.19458222276928114
re-10000-stab_sups,10000,sups,horizontal,0.2742475,0.5,0.0,-0.008357528776036337,0.1914168800880032
re-10000-stab_sups,10000,sups,horizontal,0.27759197,0.5,0.0,-0.008559066002015161,0.18825153791597987
re-10000-stab_sups,10000,sups,horizontal,0.28093645,0.5,0.0,-0.008757071171951934,0.18511538736148755
re-10000-stab_sups,10000,sups,horizontal,0.28428093,0.5,0.0,-0.008951176512777704,0.18201146743643104
re-10000-stab_sups,10000,sups,horizontal,0.28762543,0.5,0.0,-0.009145283363489434,0.1789075201856259
re-10000-stab_sups,10000,sups,horizontal,0.2909699,0.5,0.0,-0.009339388264765507,0.1758036009265842
re-10000-stab_sups,10000,sups,horizontal,0.29431438,0.5,0.0,-0.009529589742959081,0.17273435573883564
re-10000-stab_sups,10000,sups,horizontal,0.29765886,0.5,0.0,-0.009716922043051506,0.16969059691957827
re-10000-stab_sups,10000,sups,horizontal,0.30100334,0.5,0.0,-0.009904254116093662,0.16664683838979438
re-10000-stab_sups,10000,sups,horizontal,0.3043478,0.5,0.0,-0.010091585962070652,0.16360308014950323
re-10000-stab_sups,10000,sups,horizontal,0.30769232,0.5,0.0,-0.010275782788808651,0.16059440022185859
re-10000-stab_sups,10000,sups,horizontal,0.3110368,0.5,0.0,-0.01045772927697841,0.15761091349068668
re-10000-stab_sups,10000,sups,horizontal,0.31438127,0.5,0.0,-0.010639675531223688,0.154627426972996
re-10000-stab_sups,10000,sups,horizontal,0.31772575,0.5,0.0,-0.010821621551530136,0.15164394066879958
re-10000-stab_sups,10000,sups,horizontal,0.32107022,0.5,0.0,-0.011001570016916326,0.14869005313995576
re-10000-stab_sups,10000,sups,horizontal,0.32441473,0.5,0.0,-0.011179502452162829,0.14576603558525447
re-10000-stab_sups,10000,sups,horizontal,0.3277592,0.5,0.0,-0.01135743307009876,0.14284204422903254
re-10000-stab_sups,10000,sups,horizontal,0.33110368,0.5,0.0,-0.011535363456237667,0.139918053015876
re-10000-stab_sups,10000,sups,horizontal,0.33444816,0.5,0.0,-0.011712454342643796,0.13701304421398577
re-10000-stab_sups,10000,sups,horizontal,0.33779263,0.5,0.0,-0.011887809942380027,0.13414727856607994
re-10000-stab_sups,10000,sups,horizontal,0.3411371,0.5,0.0,-0.012063165323101265,0.1312815129938164
re-10000-stab_sups,10000,sups,horizontal,0.34448162,0.5,0.0,-0.012238522047369011,0.1284157219606246
re-10000-stab_sups,10000,sups,horizontal,0.3478261,0.5,0.0,-0.01241380373348101,0.12555405907506118
re-10000-stab_sups,10000,sups,horizontal,0.35117057,0.5,0.0,-0.012588155000099176,0.12274449010325025
re-10000-stab_sups,10000,sups,horizontal,0.35451505,0.5,0.0,-0.012762506064264809,0.11993492114864672
re-10000-stab_sups,10000,sups,horizontal,0.35785952,0.5,0.0,-0.012936856925968547,0.1171253522112514
re-10000-stab_sups,10000,sups,horizontal,0.36120403,0.5,0.0,-0.013111209138823052,0.11431575825525293
re-10000-stab_sups,10000,sups,horizontal,0.3645485,0.5,0.0,-0.013286015497961729,0.11154600766925504
re-10000-stab_sups,10000,sups,horizontal,0.36789298,0.5,0.0,-0.013460978543037416,0.10878995805160915
re-10000-stab_sups,10000,sups,horizontal,0.37123746,0.5,0.0,-0.013635941406307948,0.10603390840517227
re-10000-stab_sups,10000,sups,horizontal,0.37458193,0.5,0.0,-0.01381090408776597,0.10327785872994323
re-10000-stab_sups,10000,sups,horizontal,0.3779264,0.5,0.0,-0.013986655593556177,0.1005391093820349
re-10000-stab_sups,10000,sups,horizontal,0.38127092,0.5,0.0,-0.014163906411273592,0.09783317997233293
re-10000-stab_sups,10000,sups,horizontal,0.3846154,0.5,0.0,-0.014341155489279929,0.09512727460932988
re-10000-stab_sups,10000,sups,horizontal,0.38795987,0.5,0.0,-0.014518404407021849,0.09242136918094836
re-10000-stab_sups,10000,sups,horizontal,0.39130434,0.5,0.0,-0.014695653164493519,0.08971546368718632
re-10000-stab_sups,10000,sups,horizontal,0.39464882,0.5,0.0,-0.01487640519038131,0.08705023482600517
re-10000-stab_sups,10000,sups,horizontal,0.3979933,0.5,0.0,-0.015057623374526239,0.08439041982858178
re-10000-stab_sups,10000,sups,horizontal,0.4013378,0.5,0.0,-0.01523884303649171,0.08173058103651692
re-10000-stab_sups,10000,sups,horizontal,0.40468228,0.5,0.0,-0.015420060946638297,0.07907076585254677
re-10000-stab_sups,10000,sups,horizontal,0.40802675,0.5,0.0,-0.01560333429627855,0.0764259752581771
re-10000-stab_sups,10000,sups,horizontal,0.41137123,0.5,0.0,-0.015790207182732618,0.07380749528964144
re-10000-stab_sups,10000,sups,horizontal,0.4147157,0.5,0.0,-0.015977079955230292,0.0711890152095431
re-10000-stab_sups,10000,sups,horizontal,0.4180602,0.5,0.0,-0.016163954278973325,0.06857051168484074
re-10000-stab_sups,10000,sups,horizontal,0.4214047,0.5,0.0,-0.016350826823548024,0.06595203138160716
re-10000-stab_sups,10000,sups,horizontal,0.42474917,0.5,0.0,-0.016543547962023494,0.06336199043897943
re-10000-stab_sups,10000,sups,horizontal,0.42809364,0.5,0.0,-0.016737775770252768,0.060779276048314526
re-10000-stab_sups,10000,sups,horizontal,0.43143812,0.5,0.0,-0.0169320034871358,0.05819656153815632
re-10000-stab_sups,10000,sups,horizontal,0.4347826,0.5,0.0,-0.01712623111267059,0.05561384690850179
re-10000-stab_sups,10000,sups,horizontal,0.4381271,0.5,0.0,-0.017322140615691563,0.05303656067152553
re-10000-stab_sups,10000,sups,horizontal,0.44147158,0.5,0.0,-0.017525440886938543,0.05048328252090924
re-10000-stab_sups,10000,sups,horizontal,0.44481605,0.5,0.0,-0.01772874108906506,0.047930004252952685
re-10000-stab_sups,10000,sups,horizontal,0.44816053,0.5,0.0,-0.017932041222069695,0.04537672586765358
re-10000-stab_sups,10000,sups,horizontal,0.451505,0.5,0.0,-0.018135341285951144,0.04282344736500988
re-10000-stab_sups,10000,sups,horizontal,0.4548495,0.5,0.0,-0.01834459210939309,0.04028201752370433
re-10000-stab_sups,10000,sups,horizontal,0.458194,0.5,0.0,-0.01855887691322476,0.037750659576342306
re-10000-stab_sups,10000,sups,horizontal,0.46153846,0.5,0.0,-0.01877316167136193,0.035219301522485896
re-10000-stab_sups,10000,sups,horizontal,0.46488294,0.5,0.0,-0.018987446383803876,0.03268794336213376
re-10000-stab_sups,10000,sups,horizontal,0.46822742,0.5,0.0,-0.019201731050549814,0.030156585095284256
re-10000-stab_sups,10000,sups,horizontal,0.4715719,0.5,0.0,-0.019427749463718298,0.02763617203909617
re-10000-stab_sups,10000,sups,horizontal,0.4749164,0.5,0.0,-0.01965548536666984,0.025117336657320143
re-10000-stab_sups,10000,sups,horizontal,0.47826087,0.5,0.0,-0.01988321921931073,0.022598523633184056
re-10000-stab_sups,10000,sups,horizontal,0.48160535,0.5,0.0,-0.020110953050956337,0.020079710521775193
re-10000-stab_sups,10000,sups,horizontal,0.48494983,0.5,0.0,-0.020341557900246447,0.017561090270929502
re-10000-stab_sups,10000,sups,horizontal,0.4882943,0.5,0.0,-0.020584707237306737,0.015043313002054366
re-10000-stab_sups,10000,sups,horizontal,0.4916388,0.5,0.0,-0.02082785872797174,0.012525513239262626
re-10000-stab_sups,10000,sups,horizontal,0.4949833,0.5,0.0,-0.0210710080388785,0.010007735853921739
re-10000-stab_sups,10000,sups,horizontal,0.49832776,0.5,0.0,-0.021314157336708557,0.007489958410347914
re-10000-stab_sups,10000,sups,horizontal,0.50167227,0.5,0.0,-0.021563103622868923,0.004970070017868991
re-10000-stab_sups,10000,sups,horizontal,0.50501674,0.5,0.0,-0.021818043977827186,0.0024480429924629023
re-10000-stab_sups,10000,sups,horizontal,0.5083612,0.5,0.0,-0.022072984326827125,-7.398404810775869e-05
re-10000-stab_sups,10000,sups,horizontal,0.5117057,0.5,0.0,-0.02232792466986851,-0.002596011103842737
re-10000-stab_sups,10000,sups,horizontal,0.5150502,0.5,0.0,-0.022582865006951423,-0.0051180381747421375
re-10000-stab_sups,10000,sups,horizontal,0.51839465,0.5,0.0,-0.02284774917918158,-0.007642099290620839
re-10000-stab_sups,10000,sups,horizontal,0.5217391,0.5,0.0,-0.023115171708390496,-0.010166679608221636
re-10000-stab_sups,10000,sups,horizontal,0.5250836,0.5,0.0,-0.023382594247349946,-0.012691259899727619
re-10000-stab_sups,10000,sups,horizontal,0.5284281,0.5,0.0,-0.023650016796059953,-0.015215840165139046
re-10000-stab_sups,10000,sups,horizontal,0.53177255,0.5,0.0,-0.023919296921657045,-0.017741467313765934
re-10000-stab_sups,10000,sups,horizontal,0.53511703,0.5,0.0,-0.024203547808727053,-0.02027553179761047
re-10000-stab_sups,10000,sups,horizontal,0.53846157,0.5,0.0,-0.024487803782874983,-0.022809641370833758
re-10000-stab_sups,10000,sups,horizontal,0.54180604,0.5,0.0,-0.024772054712365155,-0.02534370571016961
re-10000-stab_sups,10000,sups,horizontal,0.5451505,0.5,0.0,-0.02505630566306504,-0.027877769977252588
re-10000-stab_sups,10000,sups,horizontal,0.548495,0.5,0.0,-0.025348542472069264,-0.030420866334094042
re-10000-stab_sups,10000,sups,horizontal,0.5518395,0.5,0.0,-0.025650893286828277,-0.032975401719576386
re-10000-stab_sups,10000,sups,horizontal,0.55518395,0.5,0.0,-0.025953244132954544,-0.03552993698334671
re-10000-stab_sups,10000,sups,horizontal,0.5585284,0.5,0.0,-0.026255595010447844,-0.03808447212540642
re-10000-stab_sups,10000,sups,horizontal,0.5618729,0.5,0.0,-0.026557945919307664,-0.04063900714575705
re-10000-stab_sups,10000,sups,horizontal,0.5652174,0.5,0.0,-0.026874381445623555,-0.04321762908068793
re-10000-stab_sups,10000,sups,horizontal,0.56856185,0.5,0.0,-0.027194393909169542,-0.045802367947698944
re-10000-stab_sups,10000,sups,horizontal,0.5719063,0.5,0.0,-0.02751440641671253,-0.04838710664424618
re-10000-stab_sups,10000,sups,horizontal,0.57525086,0.5,0.0,-0.027834424671457518,-0.05097189123506889
re-10000-stab_sups,10000,sups,horizontal,0.57859534,0.5,0.0,-0.0281576227789777,-0.053563819601882216
re-10000-stab_sups,10000,sups,horizontal,0.5819398,0.5,0.0,-0.028494632942957662,-0.05618692280825444
re-10000-stab_sups,10000,sups,horizontal,0.5852843,0.5,0.0,-0.02883164316740129,-0.05881002579878608
re-10000-stab_sups,10000,sups,horizontal,0.58862877,0.5,0.0,-0.0291686534523076,-0.06143312857348166
re-10000-stab_sups,10000,sups,horizontal,0.59197325,0.5,0.0,-0.02950566379767513,-0.06405623113234554
re-10000-stab_sups,10000,sups,horizontal,0.5953177,0.5,0.0,-0.029852772312373165,-0.06670750918646254
re-10000-stab_sups,10000,sups,horizontal,0.5986622,0.5,0.0,-0.030206097988420985,-0.06937613387984766
re-10000-stab_sups,10000,sups,horizontal,0.6020067,0.5,0.0,-0.030559423746209978,-0.07204475831805218
re-10000-stab_sups,10000,sups,horizontal,0.60535115,0.5,0.0,-0.030912749585737996,-0.07471338250108243
re-10000-stab_sups,10000,sups,horizontal,0.6086956,0.5,0.0,-0.031267619411996954,-0.07738718676679732
re-10000-stab_sups,10000,sups,horizontal,0.61204016,0.5,0.0,-0.031636431611102696,-0.08010779837565485
re-10000-stab_sups,10000,sups,horizontal,0.61538464,0.5,0.0,-0.032005237345639814,-0.08282836121367242
re-10000-stab_sups,10000,sups,horizontal,0.6187291,0.5,0.0,-0.032374043188390614,-0.08554892376624022
re-10000-stab_sups,10000,sups,horizontal,0.6220736,0.5,0.0,-0.03274284913935197,-0.08826948603336673
re-10000-stab_sups,10000,sups,horizontal,0.62541807,0.5,0.0,-0.03312084145545564,-0.09102679546320011
re-10000-stab_sups,10000,sups,horizontal,0.62876254,0.5,0.0,-0.03350406563945488,-0.09380503290190154
re-10000-stab_sups,10000,sups,horizontal,0.632107,0.5,0.0,-0.03388728996442877,-0.09658327003610911
re-10000-stab_sups,10000,sups,horizontal,0.6354515,0.5,0.0,-0.034270514430372406,-0.09936150686583306
re-10000-stab_sups,10000,sups,horizontal,0.638796,0.5,0.0,-0.03465685494282571,-0.10215468098126519
re-10000-stab_sups,10000,sups,horizontal,0.64214045,0.5,0.0,-0.035053170241329104,-0.10499567292449741
re-10000-stab_sups,10000,sups,horizontal,0.6454849,0.5,0.0,-0.03544948572077309,-0.10783666455945415
re-10000-stab_sups,10000,sups,horizontal,0.64882946,0.5,0.0,-0.03584580844421757,-0.11067770651777362
re-10000-stab_sups,10000,sups,horizontal,0.65217394,0.5,0.0,-0.03624212428552501,-0.11351869753620981
re-10000-stab_sups,10000,sups,horizontal,0.6555184,0.5,0.0,-0.03664884160280841,-0.11642069820904656
re-10000-stab_sups,10000,sups,horizontal,0.6588629,0.5,0.0,-0.03705660125401976,-0.119328811193041
re-10000-stab_sups,10000,sups,horizontal,0.66220737,0.5,0.0,-0.037464361132385604,-0.1222369238823777
re-10000-stab_sups,10000,sups,horizontal,0.66555184,0.5,0.0,-0.03787212123789604,-0.12514503627706947
re-10000-stab_sups,10000,sups,horizontal,0.6688963,0.5,0.0,-0.03828616751259115,-0.12809954448699384
re-10000-stab_sups,10000,sups,horizontal,0.6722408,0.5,0.0,-0.0387035125078756,-0.13107839804293983
re-10000-stab_sups,10000,sups,horizontal,0.67558527,0.5,0.0,-0.03912085778623523,-0.13405725133709387
re-10000-stab_sups,10000,sups,horizontal,0.67892975,0.5,0.0,-0.03953820334765636,-0.1370361043694684
re-10000-stab_sups,10000,sups,horizontal,0.6822742,0.5,0.0,-0.03995915216582147,-0.14005065912081108
re-10000-stab_sups,10000,sups,horizontal,0.68561876,0.5,0.0,-0.04038394480063053,-0.14310327828531344
re-10000-stab_sups,10000,sups,horizontal,0.68896323,0.5,0.0,-0.04080873020925901,-0.14615584284277142
re-10000-stab_sups,10000,sups,horizontal,0.6923077,0.5,0.0,-0.041233515962127515,-0.14920840719544962
re-10000-stab_sups,10000,sups,horizontal,0.6956522,0.5,0.0,-0.04166029596983345,-0.1522912636615091
re-10000-stab_sups,10000,sups,horizontal,0.69899666,0.5,0.0,-0.04209007401615891,-0.15541966144377134
re-10000-stab_sups,10000,sups,horizontal,0.70234114,0.5,0.0,-0.042519852477300946,-0.1585480590975162
re-10000-stab_sups,10000,sups,horizontal,0.7056856,0.5,0.0,-0.04294963135323535,-0.16167645662275118
re-10000-stab_sups,10000,sups,horizontal,0.7090301,0.5,0.0,-0.04338045924734071,-0.16483617640828965
re-10000-stab_sups,10000,sups,horizontal,0.71237457,0.5,0.0,-0.0438128238833983,-0.16804178549438653
re-10000-stab_sups,10000,sups,horizontal,0.71571904,0.5,0.0,-0.044245189011660135,-0.17124739455944799
re-10000-stab_sups,10000,sups,horizontal,0.7190635,0.5,0.0,-0.0446775546320951,-0.17445300360347565
re-10000-stab_sups,10000,sups,horizontal,0.72240806,0.5,0.0,-0.04510975941961158,-0.17769851915279097
re-10000-stab_sups,10000,sups,horizontal,0.72575253,0.5,0.0,-0.04554179268422756,-0.1809827275334823
re-10000-stab_sups,10000,sups,horizontal,0.729097,0.5,0.0,-0.04597382651697046,-0.18426693602368854
re-10000-stab_sups,10000,sups,horizontal,0.7324415,0.5,0.0,-0.046405860917801564,-0.18755114462340214
re-10000-stab_sups,10000,sups,horizontal,0.73578596,0.5,0.0,-0.04683560292189612,-0.19089020284218286
re-10000-stab_sups,10000,sups,horizontal,0.73913044,0.5,0.0,-0.047264394605625815,-0.1942520093001872
re-10000-stab_sups,10000,sups,horizontal,0.7424749,0.5,0.0,-0.047693186956185143,-0.19761381600636996
re-10000-stab_sups,10000,sups,horizontal,0.7458194,0.5,0.0,-0.04812193399082622,-0.20097626187629344
re-10000-stab_sups,10000,sups,horizontal,0.74916387,0.5,0.0,-0.04854509361000905,-0.20441635325566979
re-10000-stab_sups,10000,sups,horizontal,0.75250834,0.5,0.0,-0.04896825396152622,-0.20785644508763318
re-10000-stab_sups,10000,sups,horizontal,0.7558528,0.5,0.0,-0.049391415045320144,-0.21129653737214804
re-10000-stab_sups,10000,sups,horizontal,0.7591973,0.5,0.0,-0.04981040007509942,-0.21476904464157145
re-10000-stab_sups,10000,sups,horizontal,0.76254183,0.5,0.0,-0.05022346512747765,-0.21828762145245867
re-10000-stab_sups,10000,sups,horizontal,0.7658863,0.5,0.0,-0.05063652366687425,-0.2218061361824996
re-10000-stab_sups,10000,sups,horizontal,0.7692308,0.5,0.0,-0.05104958305464952,-0.22532465153795217
re-10000-stab_sups,10000,sups,horizontal,0.77257526,0.5,0.0,-0.05145261894920194,-0.22890886025137752
re-10000-stab_sups,10000,sups,horizontal,0.77591974,0.5,0.0,-0.0518548347265541,-0.232498450184502
re-10000-stab_sups,10000,sups,horizontal,0.7792642,0.5,0.0,-0.05225705140684205,-0.23608804094924057
re-10000-stab_sups,10000,sups,horizontal,0.7826087,0.5,0.0,-0.05265003326794694,-0.23972230001227743
re-10000-stab_sups,10000,sups,horizontal,0.78595316,0.5,0.0,-0.05303522443663834,-0.24339424368718254
re-10000-stab_sups,10000,sups,horizontal,0.78929764,0.5,0.0,-0.053420416619201064,-0.24706618851242015
re-10000-stab_sups,10000,sups,horizontal,0.7926421,0.5,0.0,-0.05380107548144029,-0.25075397332418464
re-10000-stab_sups,10000,sups,horizontal,0.7959866,0.5,0.0,-0.05416938943698821,-0.2544848848609933
re-10000-stab_sups,10000,sups,horizontal,0.7993311,0.5,0.0,-0.054537711022976026,-0.25821586411685793
re-10000-stab_sups,10000,sups,horizontal,0.8026756,0.5,0.0,-0.05490364750606004,-0.26195533965690343
re-10000-stab_sups,10000,sups,horizontal,0.8060201,0.5,0.0,-0.05524896350245227,-0.26576901087413957
re-10000-stab_sups,10000,sups,horizontal,0.80936456,0.5,0.0,-0.055594280651530034,-0.26958268382150274
re-10000-stab_sups,10000,sups,horizontal,0.81270903,0.5,0.0,-0.055938487002733864,-0.2733987511501492
re-10000-stab_sups,10000,sups,horizontal,0.8160535,0.5,0.0,-0.05626013143903852,-0.277263370552008
re-10000-stab_sups,10000,sups,horizontal,0.819398,0.5,0.0,-0.05658177706465301,-0.28112799164263474
re-10000-stab_sups,10000,sups,horizontal,0.82274246,0.5,0.0,-0.0569006626271847,-0.2850000502357437
re-10000-stab_sups,10000,sups,horizontal,0.82608694,0.5,0.0,-0.05719438147814358,-0.28893988583843705
re-10000-stab_sups,10000,sups,horizontal,0.8294314,0.5,0.0,-0.05748810156333377,-0.2928797236228253
re-10000-stab_sups,10000,sups,horizontal,0.8327759,0.5,0.0,-0.05777426864464389,-0.29683302048139215
re-10000-stab_sups,10000,sups,horizontal,0.8361204,0.5,0.0,-0.058038771658228794,-0.3008249930343866
re-10000-stab_sups,10000,sups,horizontal,0.8394649,0.5,0.0,-0.058303271233719686,-0.30481689663843103
re-10000-stab_sups,10000,sups,horizontal,0.8428094,0.5,0.0,-0.058551026334887284,-0.3088435669814802
re-10000-stab_sups,10000,sups,horizontal,0.84615386,0.5,0.0,-0.05878362412776805,-0.3129017093068534
re-10000-stab_sups,10000,sups,horizontal,0.84949833,0.5,0.0,-0.05901622320265374,-0.31695985412032024
re-10000-stab_sups,10000,sups,horizontal,0.8528428,0.5,0.0,-0.05921804778104037,-0.3210668143535849
re-10000-stab_sups,10000,sups,horizontal,0.8561873,0.5,0.0,-0.059416327885072034,-0.3251794007472781
re-10000-stab_sups,10000,sups,horizontal,0.85953176,0.5,0.0,-0.05960163185771745,-0.3293147907290907
re-10000-stab_sups,10000,sups,horizontal,0.86287624,0.5,0.0,-0.05976506757152959,-0.33348860795087015
re-10000-stab_sups,10000,sups,horizontal,0.8662207,0.5,0.0,-0.05992850455491393,-0.3376624277441067
re-10000-stab_sups,10000,sups,horizontal,0.8695652,0.5,0.0,-0.06005585922107824,-0.3418917951974603
re-10000-stab_sups,10000,sups,horizontal,0.8729097,0.5,0.0,-0.0601813280313644,-0.3461241494585334
re-10000-stab_sups,10000,sups,horizontal,0.8762542,0.5,0.0,-0.060279740889464986,-0.3503864332952143
re-10000-stab_sups,10000,sups,horizontal,0.8795987,0.5,0.0,-0.060362143341399735,-0.35466647626262143
re-10000-stab_sups,10000,sups,horizontal,0.88294315,0.5,0.0,-0.060425254506929614,-0.35895704186327787
re-10000-stab_sups,10000,sups,horizontal,0.8862876,0.5,0.0,-0.060459917948124525,-0.3632631230638161
re-10000-stab_sups,10000,sups,horizontal,0.8896321,0.5,0.0,-0.060479604236906015,-0.36756571032553587
re-10000-stab_sups,10000,sups,horizontal,0.8929766,0.5,0.0,-0.06045992262179907,-0.3718591078538678
re-10000-stab_sups,10000,sups,horizontal,0.89632106,0.5,0.0,-0.06042453785488855,-0.3761364194066114
re-10000-stab_sups,10000,sups,horizontal,0.89966553,0.5,0.0,-0.06033949257027446,-0.380362852335004
re-10000-stab_sups,10000,sups,horizontal,0.90301,0.5,0.0,-0.060233122282555604,-0.38455011263844097
re-10000-stab_sups,10000,sups,horizontal,0.9063545,0.5,0.0,-0.06007590548397219,-0.38864396850868793
re-10000-stab_sups,10000,sups,horizontal,0.909699,0.5,0.0,-0.05988203682149424,-0.3926665920400485
re-10000-stab_sups,10000,sups,horizontal,0.9130435,0.5,0.0,-0.05964127400328816,-0.39659789647793464
re-10000-stab_sups,10000,sups,horizontal,0.916388,0.5,0.0,-0.05936396796098772,-0.400415249320158
re-10000-stab_sups,10000,sups,horizontal,0.91973245,0.5,0.0,-0.05906842213764716,-0.40417572796286466
re-10000-stab_sups,10000,sups,horizontal,0.9230769,0.5,0.0,-0.0587124430151816,-0.4080234714163211
re-10000-stab_sups,10000,sups,horizontal,0.9264214,0.5,0.0,-0.0583929071460894,-0.4119810240154932
re-10000-stab_sups,10000,sups,horizontal,0.9297659,0.5,0.0,-0.058138184941172684,-0.41612344485060965
re-10000-stab_sups,10000,sups,horizontal,0.93311036,0.5,0.0,-0.0579017128833534,-0.4214358028584775
re-10000-stab_sups,10000,sups,horizontal,0.93645483,0.5,0.0,-0.05785487730791328,-0.4274902864693064
re-10000-stab_sups,10000,sups,horizontal,0.9397993,0.5,0.0,-0.058115160304291626,-0.4343904300811454
re-10000-stab_sups,10000,sups,horizontal,0.9431438,0.5,0.0,-0.058318745423775714,-0.445034445682372
re-10000-stab_sups,10000,sups,horizontal,0.9464883,0.5,0.0,-0.05916831147430185,-0.4561975054492275
re-10000-stab_sups,10000,sups,horizontal,0.9498328,0.5,0.0,-0.059952450425479434,-0.46955141428882224
re-10000-stab_sups,10000,sups,horizontal,0.9531773,0.5,0.0,-0.060546888509064686,-0.4842578433992739
re-10000-stab_sups,10000,sups,horizontal,0.95652175,0.5,0.0,-0.06201808782105002,-0.4946951841081642
re-10000-stab_sups,10000,sups,horizontal,0.9598662,0.5,0.0,-0.06104055964914585,-0.5077924083961907
re-10000-stab_sups,10000,sups,horizontal,0.9632107,0.5,0.0,-0.06301445065078039,-0.5017534235990521
re-10000-stab_sups,10000,sups,horizontal,0.9665552,0.5,0.0,-0.06151759252374585,-0.5002223728051816
re-10000-stab_sups,10000,sups,horizontal,0.96989965,0.5,0.0,-0.06879419775411959,-0.5137719572941991
re-10000-stab_sups,10000,sups,horizontal,0.97324413,0.5,0.0,-0.05842187092198324,-0.5359537433713251
re-10000-stab_sups,10000,sups,horizontal,0.9765886,0.5,0.0,-0.050075049855173456,-0.45712699841321297
re-10000-stab_sups,10000,sups,horizontal,0.9799331,0.5,0.0,-0.040943863924220725,-0.40883981559468163
re-10000-stab_sups,10000,sups,horizontal,0.9832776,0.5,0.0,-0.03277577739833364,-0.35556040173710934
re-10000-stab_sups,10000,sups,horizontal,0.9866221,0.5,0.0,-0.023366264707147887,-0.2808605304712921
re-10000-stab_sups,10000,sups,horizontal,0.9899666,0.5,0.0,-0.014255155841847375,-0.19656891927207715
re-10000-stab_sups,10000,sups,horizontal,0.99331105,0.5,0.0,-0.0067365759391242,-0.11585574869624235
re-10000-stab_sups,10000,sups,horizontal,0.9966555,0.5,0.0,-0.0017926358254009224,-0.04824244709618536
re-10000-stab_sups,10000,sups,horizontal,1.0,0.5,0.0,-4.222106036088333e-17,-2.309117859941431e-15


==> data/ldcGhia/q2q1/re-5000-stab_sups_centerlines.csv <==
Re,x,y,z,ux,uy
5000,0.5,0.0,0.0,7.674960904385636e-21,-6.531627341077453e-23
5000,0.5,0.0033444816,0.0,-0.045184117381085284,0.0001945680846546557
5000,0.5,0.006688963,0.0,-0.08560298479356611,0.00036767359122494823
5000,0.5,0.0100334445,0.0,-0.12131823873763878,0.0004610768514539144
5000,0.5,0.013377926,0.0,-0.15280376570652954,0.00033974257430521404
5000,0.5,0.016722407,0.0,-0.1804126339085461,-7.715006322643853e-05
5000,0.5,0.020066889,0.0,-0.20537485371401487,-0.0007394768299412845
5000,0.5,0.02341137,0.0,-0.22816962718600248,-0.001619036327858584
5000,0.5,0.026755853,0.0,-0.24970694180390676,-0.0026172415006155154
5000,0.5,0.030100334,0.0,-0.2703510318447618,-0.003673625910277244
5000,0.5,0.033444814,0.0,-0.2902911801636125,-0.0047357787694535195
5000,0.5,0.036789298,0.0,-0.3095390685290288,-0.005764545475075662
5000,0.5,0.040133778,0.0,-0.32798391151209666,-0.006735594849695169
5000,0.5,0.04347826,0.0,-0.345418582824684,-0.007634214193721139
5000,0.5,0.04682274,0.0,-0.3616298374442143,-0.008454089260503925
5000,0.5,0.050167225,0.0,-0.37642932609603713,-0.00919360366335543
5000,0.5,0.053511705,0.0,-0.38968977548972017,-0.009854692917609958
5000,0.5,0.05685619,0.0,-0.4013619119180765,-0.010441899762277204
5000,0.5,0.06020067,0.0,-0.41146932219740046,-0.010961170404140496
5000,0.5,0.06354515,0.0,-0.4191145008301946,-0.011385057888801477
5000,0.5,0.06688963,0.0,-0.4250839467119972,-0.011751067404634724
5000,0.5,0.07023411,0.0,-0.42963268998339527,-0.012069717158121558
5000,0.5,0.073578596,0.0,-0.4320324857080186,-0.012322157151782356
5000,0.5,0.07692308,0.0,-0.43288334781845106,-0.012532113106765799
5000,0.5,0.080267556,0.0,-0.4328063762504262,-0.012716822081867765
5000,0.5,0.08361204,0.0,-0.430738863269076,-0.012853125671323322
5000,0.5,0.08695652,0.0,-0.42813371133704897,-0.012977859534763426
5000,0.5,0.09030101,0.0,-0.42449121887529556,-0.013080272625817985
5000,0.5,0.09364548,0.0,-0.42026326087057425,-0.013171319020205338
5000,0.5,0.09698997,0.0,-0.41559078083616363,-0.013253736147018625
5000,0.5,0.10033445,0.0,-0.41056601581436986,-0.013328976785785736
5000,0.5,0.10367893,0.0,-0.405397493571411,-0.013401288863784156
5000,0.5,0.10702341,0.0,-0.4001941252612821,-0.013469659698387131
5000,0.5,0.110367894,0.0,-0.3949799903357808,-0.013536812845923963
5000,0.5,0.11371238,0.0,-0.38996203493320614,-0.013600337762579772
5000,0.5,0.117056854,0.0,-0.3850177707578671,-0.013662500296140618
5000,0.5,0.12040134,0.0,-0.3803313847842884,-0.013719663445812103
5000,0.5,0.12374582,0.0,-0.3758192075067768,-0.013773449414882387
5000,0.5,0.1270903,0.0,-0.3714767534646783,-0.013822227042929538
5000,0.5,0.13043478,0.0,-0.36742199958713667,-0.013862514604171008
5000,0.5,0.13377926,0.0,-0.36338555740245515,-0.013901924480321784
5000,0.5,0.13712375,0.0,-0.3597178686918716,-0.013923655319020165
5000,0.5,0.14046822,0.0,-0.35605019481204914,-0.013945386041655568
5000,0.5,0.14381272,0.0,-0.3525518323659675,-0.013953250568921684
5000,0.5,0.14715719,0.0,-0.3491557477175436,-0.01395274055451255
5000,0.5,0.15050167,0.0,-0.3457747591499434,-0.013949890451656802
5000,0.5,0.15384616,0.0,-0.3425334511360718,-0.013925389540897948
5000,0.5,0.15719064,0.0,-0.33929215604596463,-0.013900888410530369
5000,0.5,0.16053511,0.0,-0.33608087846852247,-0.013865183855902295
5000,0.5,0.1638796,0.0,-0.3329037435456098,-0.013816730915131867
5000,0.5,0.16722408,0.0,-0.3297266213920804,-0.013768277865152315
5000,0.5,0.17056856,0.0,-0.3265563485927741,-0.01370323683905087
5000,0.5,0.17391305,0.0,-0.3233885611209292,-0.013632140329430996
5000,0.5,0.17725752,0.0,-0.3202207865314748,-0.01356104389241462
5000,0.5,0.18060201,0.0,-0.3170408560509479,-0.013471514199281946
5000,0.5,0.18394649,0.0,-0.3138594499796267,-0.013379724575255804
5000,0.5,0.18729097,0.0,-0.3106780428188383,-0.013287934826743956
5000,0.5,0.19063546,0.0,-0.30748218393427806,-0.013178594168413932
5000,0.5,0.19397993,0.0,-0.30428543867167995,-0.013068160300980606
5000,0.5,0.19732441,0.0,-0.3010886924378028,-0.01295772643442142
5000,0.5,0.2006689,0.0,-0.29788599527037946,-0.012832462033709297
5000,0.5,0.20401338,0.0,-0.2946825298120645,-0.012705245317134555
5000,0.5,0.20735785,0.0,-0.2914790634774474,-0.012578028710508532
5000,0.5,0.21070234,0.0,-0.28827861001418625,-0.012439905359103505
5000,0.5,0.21404682,0.0,-0.28507936300242404,-0.012297485863297986
5000,0.5,0.2173913,0.0,-0.28188011519139994,-0.01215506656017928
5000,0.5,0.22073579,0.0,-0.27868668014869513,-0.012006482613717851
5000,0.5,0.22408026,0.0,-0.2755005972311557,-0.0118501373324093
5000,0.5,0.22742476,0.0,-0.272314499387478,-0.011693791604441063
5000,0.5,0.23076923,0.0,-0.2691295439668338,-0.011536676223299472
5000,0.5,0.23411371,0.0,-0.2659623022002823,-0.01136746972451506
5000,0.5,0.2374582,0.0,-0.2627950456595985,-0.011198262758181586
5000,0.5,0.24080268,0.0,-0.2596278025677301,-0.011029056832106266
5000,0.5,0.24414715,0.0,-0.2564729628926794,-0.010853066964964193
5000,0.5,0.24749164,0.0,-0.25332745967599857,-0.010671962157332862
5000,0.5,0.25083613,0.0,-0.25018195586528674,-0.010490857655935496
5000,0.5,0.2541806,0.0,-0.24703646547508243,-0.010309754267695684
5000,0.5,0.2575251,0.0,-0.24391343933123577,-0.010117883821637893
5000,0.5,0.26086956,0.0,-0.2407909934629168,-0.009925735308972974
5000,0.5,0.26421404,0.0,-0.23766854705998344,-0.009733587111602323
5000,0.5,0.26755852,0.0,-0.23455259919502622,-0.009538603719652929
5000,0.5,0.27090302,0.0,-0.231453698990377,-0.009336168771370272
5000,0.5,0.2742475,0.0,-0.22835482591093798,-0.009133735944597975
5000,0.5,0.27759197,0.0,-0.22525595234290283,-0.008931303435495475
5000,0.5,0.28093645,0.0,-0.22216832020883429,-0.008724340047996004
5000,0.5,0.28428093,0.0,-0.2190931020156229,-0.008512373200678597
5000,0.5,0.28762543,0.0,-0.21601785598114734,-0.008300404778215873
5000,0.5,0.2909699,0.0,-0.2129426369113614,-0.008088438558259073
5000,0.5,0.29431438,0.0,-0.20988104582032732,-0.007871382937086112
5000,0.5,0.29765886,0.0,-0.20682947329688928,-0.007650585908279303
5000,0.5,0.30100334,0.0,-0.20377790039611618,-0.00742978918390477
5000,0.5,0.3043478,0.0,-0.2007263271179827,-0.007208992763982845
5000,0.5,0.30769232,0.0,-0.19768865205313926,-0.006983395651570025
5000,0.5,0.3110368,0.0,-0.1946609885668281,-0.006754359918702306
5000,0.5,0.31438127,0.0,-0.1916333247530903,-0.006525324477980645
5000,0.5,0.31772575,0.0,-0.18860566061190578,-0.006296289329422977
5000,0.5,0.32107022,0.0,-0.18559002518001527,-0.0060634153747012405
5000,0.5,0.32441473,0.0,-0.18258651458902578,-0.005826661278382682
5000,0.5,0.3277592,0.0,-0.17958303046598076,-0.005589909569317164
5000,0.5,0.33110368,0.0,-0.17657954604709455,-0.005353158137844011
5000,0.5,0.33444816,0.0,-0.17358389076699543,-0.005114047925714223
5000,0.5,0.33779263,0.0,-0.17060442444824755,-0.004870060060269259
5000,0.5,0.3411371,0.0,-0.16762495786195702,-0.004626072456130962
5000,0.5,0.34448162,0.0,-0.16464546445835182,-0.004382082939164664
5000,0.5,0.3478261,0.0,-0.161667708215823,-0.004137597946474672
5000,0.5,0.35117057,0.0,-0.1587116891520882,-0.003886787036428338
5000,0.5,0.35451505,0.0,-0.15575566985091657,-0.0036359763708648392
5000,0.5,0.35785952,0.0,-0.15279965031229703,-0.0033851659497953182
5000,0.5,0.36120403,0.0,-0.14984360419539525,-0.00313435353828575
5000,0.5,0.3645485,0.0,-0.14690435757754677,-0.0028787310874402996
5000,0.5,0.36789298,0.0,-0.14397088340813283,-0.0026214526104115124
5000,0.5,0.37123746,0.0,-0.141037409029196,-0.0023641743613815503
5000,0.5,0.37458193,0.0,-0.13810393444072755,-0.002106896340360035
5000,0.5,0.3779264,0.0,-0.135177782842266,-0.0018474963162693715
5000,0.5,0.38127092,0.0,-0.1322655101065597,-0.0015840645526601818
5000,0.5,0.3846154,0.0,-0.12935326313771578,-0.0013206353488769836
5000,0.5,0.38795987,0.0,-0.1264410159849629,-0.0010572063575312034
5000,0.5,0.39130434,0.0,-0.1235287686482945,-0.0007937775786304159
5000,0.5,0.39464882,0.0,-0.12063366720937262,-0.0005251759170387518
5000,0.5,0.3979933,0.0,-0.11774084842392754,-0.0002558857131751778
5000,0.5,0.4013378,0.0,-0.11484800370219321,1.3406692273309966e-05
5000,0.5,0.40468228,0.0,-0.11195518459945568,0.00028269650006272753
5000,0.5,0.40802675,0.0,-0.10906859942184512,0.0005540154158717515
5000,0.5,0.41137123,0.0,-0.10619293242090154,0.0008288882509535985
5000,0.5,0.4147157,0.0,-0.10331726528727811,0.0011037609013927682
5000,0.5,0.4180602,0.0,-0.10044157239616192,0.0013786358165470245
5000,0.5,0.4214047,0.0,-0.09756590499716664,0.0016535080976845492
5000,0.5,0.42474917,0.0,-0.09470168077810692,0.0019325906591663152
5000,0.5,0.42809364,0.0,-0.09184040499012887,0.0022127579364750118
5000,0.5,0.43143812,0.0,-0.08897912909691395,0.002492925042227437
5000,0.5,0.4347826,0.0,-0.08611785309845987,0.00277309197641989
5000,0.5,0.4381271,0.0,-0.08325861513666492,0.0030541816461614373
5000,0.5,0.44147158,0.0,-0.08040848338423937,0.0033393188158348484
5000,0.5,0.44481605,0.0,-0.07755835155578154,0.0036244558283118934
5000,0.5,0.44816053,0.0,-0.07470821965129004,0.003909592683589756
5000,0.5,0.451505,0.0,-0.07185808767076338,0.004194729381665218
5000,0.5,0.4548495,0.0,-0.06901193510184019,0.004482351082220923
5000,0.5,0.458194,0.0,-0.06616919827318514,0.0047720717975992906
5000,0.5,0.46153846,0.0,-0.06332646139836832,0.005061792374238918
5000,0.5,0.46488294,0.0,-0.06048372447738922,0.005351512812137966
5000,0.5,0.46822742,0.0,-0.05764098751024707,0.005641233111294417
5000,0.5,0.4715719,0.0,-0.05480088688129709,0.005934574649063137
5000,0.5,0.4749164,0.0,-0.05196114642010817,0.006228448211204705
5000,0.5,0.47826087,0.0,-0.04912143124412684,0.0065223190429036255
5000,0.5,0.48160535,0.0,-0.046281716048910286,0.006816189762816704
5000,0.5,0.48494983,0.0,-0.04344151955742564,0.007110776879351697
5000,0.5,0.4882943,0.0,-0.04059922004062185,0.007408494804850935
5000,0.5,0.4916388,0.0,-0.03775689519437065,0.0077062153113332645
5000,0.5,0.4949833,0.0,-0.03491459567361511,0.008003933092925604
5000,0.5,0.49832776,0.0,-0.03207229615088368,0.008301650802564044
5000,0.5,0.50167227,0.0,-0.029224290454913187,0.008601319743416866
5000,0.5,0.50501674,0.0,-0.026370431615704952,0.008903002436550815
5000,0.5,0.5083612,0.0,-0.023516572777680128,0.00920468510677128
5000,0.5,0.5117057,0.0,-0.02066271394083922,0.009506367754077838
5000,0.5,0.5150502,0.0,-0.017808855105181678,0.009808050378470379
5000,0.5,0.51839465,0.0,-0.0149351115273664,0.0101117216776523
5000,0.5,0.5217391,0.0,-0.012056291880492388,0.010415900659452844
5000,0.5,0.5250836,0.0,-0.009177472231934273,0.0107200796648097
5000,0.5,0.5284281,0.0,-0.006298652581692417,0.011024258693722956
5000,0.5,0.53177255,0.0,-0.0034172887514539087,0.011328115723206715
5000,0.5,0.53511703,0.0,-0.000515420537543128,0.011629377523526071
5000,0.5,0.53846157,0.0,0.002386499405714436,0.01193064478343722
5000,0.5,0.54180604,0.0,0.005288367645186323,0.012231906764870796
5000,0.5,0.5451505,0.0,0.008190235897438754,0.012533168836859667
5000,0.5,0.548495,0.0,0.011095231661245486,0.01283411230934994
5000,0.5,0.5518395,0.0,0.014004188328567438,0.013134652317174958
5000,0.5,0.55518395,0.0,0.01691314501826021,0.013435192493567354
5000,0.5,0.5585284,0.0,0.01982210173032373,0.01373573283852502
5000,0.5,0.5618729,0.0,0.022731058464757252,0.014036273352045974
5000,0.5,0.5652174,0.0,0.02565339127292431,0.01433807862272129
5000,0.5,0.56856185,0.0,0.028579120909650944,0.014640205254734143
5000,0.5,0.5719063,0.0,0.03150485057460061,0.014942332116475578
5000,0.5,0.57525086,0.0,0.03443063240959392,0.015244464592397687
5000,0.5,0.57859534,0.0,0.037362155530649255,0.01554648628491271
5000,0.5,0.5819398,0.0,0.04031879637965839,0.015848050292165183
5000,0.5,0.5852843,0.0,0.04327543727160107,0.01614961460587124
5000,0.5,0.58862877,0.0,0.04623207820647604,0.016451179226024775
5000,0.5,0.59197325,0.0,0.0491887191842826,0.01675274415261946
5000,0.5,0.5953177,0.0,0.05216981673983357,0.01705272581905571
5000,0.5,0.5986622,0.0,0.05516597055445997,0.01735173298013417
5000,0.5,0.6020067,0.0,0.05816212443978482,0.017650740546985823
5000,0.5,0.60535115,0.0,0.06115827839580667,0.017949748519600815
5000,0.5,0.6086956,0.0,0.06415898894649623,0.01824834146517965
5000,0.5,0.61204016,0.0,0.06720087417998172,0.018543191060853458
5000,0.5,0.61538464,0.0,0.0702427053146867,0.018838035926571243
5000,0.5,0.6187291,0.0,0.07328453656156407,0.019132881316975166
5000,0.5,0.6220736,0.0,0.07632636792061048,0.019427727232049555
5000,0.5,0.62541807,0.0,0.07940072488007788,0.019718910428730505
5000,0.5,0.62876254,0.0,0.08249360418082148,0.02000800816766066
5000,0.5,0.632107,0.0,0.0855864836499452,0.020297106568777437
5000,0.5,0.6354515,0.0,0.08867936328744297,0.02058620563205808
5000,0.5,0.638796,0.0,0.09178558328100726,0.02087353698487423
5000,0.5,0.64214045,0.0,0.09493450253457489,0.0211552089194959
5000,0.5,0.6454849,0.0,0.09808342202846806,0.02143688167259273
5000,0.5,0.64882946,0.0,0.10123239788215249,0.021718560264075332
5000,0.5,0.65217394,0.0,0.10438131785667347,0.022000234654042227
5000,0.5,0.6555184,0.0,0.10758545123997038,0.022273510158758926
5000,0.5,0.6588629,0.0,0.1107951150475218,0.022545945343068398
5000,0.5,0.66220737,0.0,0.1140047791840106,0.022818381521389538
5000,0.5,0.66555184,0.0,0.117214443649422,0.023090818693679155
5000,0.5,0.6688963,0.0,0.12046683103989882,0.023355933793887576
5000,0.5,0.6722408,0.0,0.12374163406404523,0.02361720786485555
5000,0.5,0.67558527,0.0,0.12701643752151026,0.02387848312531186
5000,0.5,0.67892975,0.0,0.13029124141227288,0.02413975957519916
5000,0.5,0.6822742,0.0,0.13359956228143083,0.02439465651821561
5000,0.5,0.68561876,0.0,0.13694362251314077,0.024642766813372696
5000,0.5,0.68896323,0.0,0.14028762370085238,0.024890874092053327
5000,0.5,0.6923077,0.0,0.14363162544070013,0.02513898277586766
5000,0.5,0.6956522,0.0,0.1470047780975012,0.025381001710811625
5000,0.5,0.69899666,0.0,0.1504217503566529,0.02561386596608385
5000,0.5,0.70234114,0.0,0.1538387233027405,0.025846731861422334
5000,0.5,0.7056856,0.0,0.1572556969357239,0.026079599396732083
5000,0.5,0.7090301,0.0,0.16070369350655286,0.026305427231753307
5000,0.5,0.71237457,0.0,0.16419713443575001,0.02652094223612311
5000,0.5,0.71571904,0.0,0.16769057620677677,0.026736459132026696
5000,0.5,0.7190635,0.0,0.1711840188195796,0.026951977919344717
5000,0.5,0.72240806,0.0,0.17471789859773487,0.027157643951709626
5000,0.5,0.72575253,0.0,0.17829097202062175,0.02735372301681311
5000,0.5,0.729097,0.0,0.18186404645984827,0.02754980424001571
5000,0.5,0.7324415,0.0,0.18543712191534506,0.02774588762117002
5000,0.5,0.73578596,0.0,0.18906840844108594,0.02792680638824985
5000,0.5,0.73913044,0.0,0.19272383406352234,0.028101438358286993
5000,0.5,0.7424749,0.0,0.19637926088859436,0.02827607276667677
5000,0.5,0.7458194,0.0,0.20003538219252748,0.028450518133500597
5000,0.5,0.74916387,0.0,0.20377541990368295,0.02860178911705433
5000,0.5,0.75250834,0.0,0.2075154590061909,0.028753062830600234
5000,0.5,0.7558528,0.0,0.21125549949994213,0.028904339273923687
5000,0.5,0.7591973,0.0,0.21503126135277367,0.029045216596369425
5000,0.5,0.76254183,0.0,0.21885778401971115,0.029171337581505714
5000,0.5,0.7658863,0.0,0.2226842400681956,0.029297459346969458
5000,0.5,0.7692308,0.0,0.22651069769245386,0.02942358414014541
5000,0.5,0.77257526,0.0,0.23041827978146165,0.029524938753713034
5000,0.5,0.77591974,0.0,0.23433250491229615,0.029624268574746183
5000,0.5,0.7792642,0.0,0.23824673179767034,0.029723601724449523
5000,0.5,0.7826087,0.0,0.24220902931490634,0.029807595338411277
5000,0.5,0.78595316,0.0,0.24621187719585255,0.029878650045003174
5000,0.5,0.78929764,0.0,0.25021472700266845,0.02994970837720449
5000,0.5,0.7926421,0.0,0.25424149256024325,0.030012828564629498
5000,0.5,0.7959866,0.0,0.25833336333129936,0.030054331824447448
5000,0.5,0.7993311,0.0,0.2624253091175611,0.030095839738551625
5000,0.5,0.8026756,0.0,0.26652639625492447,0.03013417828842491
5000,0.5,0.8060201,0.0,0.2707072977936039,0.03014503476629771
5000,0.5,0.80936456,0.0,0.27488820157236604,0.030155895430126176
5000,0.5,0.81270903,0.0,0.2790732949402364,0.030165282451641535
5000,0.5,0.8160535,0.0,0.2833433186112159,0.030144700424719933
5000,0.5,0.819398,0.0,0.2876133446542552,0.030124122836293857
5000,0.5,0.82274246,0.0,0.2918922462130879,0.030100383686462943
5000,0.5,0.82608694,0.0,0.2962520100402349,0.03004779774170768
5000,0.5,0.8294314,0.0,0.3006117763355267,0.029995216455099154
5000,0.5,0.8327759,0.0,0.304995275231925,0.029934320974182662
5000,0.5,0.8361204,0.0,0.3094469229935663,0.0298495671343274
5000,0.5,0.8394649,0.0,0.3138984939475464,0.029764819648525606
5000,0.5,0.8428094,0.0,0.3184003456321056,0.029663289306359614
5000,0.5,0.84615386,0.0,0.3229477106958739,0.029546568021831386
5000,0.5,0.84949833,0.0,0.3274950783040618,0.029429851723101356
5000,0.5,0.8528428,0.0,0.3321334521945662,0.02928493002773547
5000,0.5,0.8561873,0.0,0.3367823123635702,0.02913676352486961
5000,0.5,0.85953176,0.0,0.3414715486335051,0.028977262433235538
5000,0.5,0.86287624,0.0,0.3462288239375083,0.028798657135892917
5000,0.5,0.8662207,0.0,0.3509861016982843,0.028620056964542666
5000,0.5,0.8695652,0.0,0.3558509039016374,0.028413479850115227
5000,0.5,0.8729097,0.0,0.3607214250931795,0.028205439013100617
5000,0.5,0.8762542,0.0,0.36566315937887534,0.02797970485102371
5000,0.5,0.8795987,0.0,0.370647091456211,0.027743499245406436
5000,0.5,0.88294315,0.0,0.37567307847903214,0.02749628508600707
5000,0.5,0.8862876,0.0,0.38076108038006073,0.027232834783242663
5000,0.5,0.8896321,0.0,0.38587145676242546,0.026962033198297042
5000,0.5,0.8929766,0.0,0.39104064066719924,0.026671900601216127
5000,0.5,0.89632106,0.0,0.3962200087465846,0.02637539194310152
5000,0.5,0.89966553,0.0,0.40143157894223075,0.026058708702155327
5000,0.5,0.90301,0.0,0.40663857816872206,0.025733969327007014
5000,0.5,0.9063545,0.0,0.4118346754302792,0.025390014317483844
5000,0.5,0.909699,0.0,0.4169918012600464,0.0250336320911291
5000,0.5,0.9130435,0.0,0.42209884439681244,0.024661359558743642
5000,0.5,0.916388,0.0,0.4270870819168438,0.024269018680212136
5000,0.5,0.91973245,0.0,0.4320160181877814,0.023866662763376085
5000,0.5,0.9230769,0.0,0.4366748568078641,0.02343301885246684
5000,0.5,0.9264214,0.0,0.4411879924072669,0.022986123748909997
5000,0.5,0.9297659,0.0,0.4454618009635932,0.022517720465581315
5000,0.5,0.93311036,0.0,0.4493337022364635,0.0220191778293381
5000,0.5,0.93645483,0.0,0.45290963649588345,0.021500437518181297
5000,0.5,0.9397993,0.0,0.4561273350761715,0.020958128431180542
5000,0.5,0.9431438,0.0,0.4586951580129962,0.02037652962913552
5000,0.5,0.9464883,0.0,0.46077797150134203,0.019766374374304722
5000,0.5,0.9498328,0.0,0.46232284905813303,0.019123330525049012
5000,0.5,0.9531773,0.0,0.4632947310586036,0.018441696236948312
5000,0.5,0.95652175,0.0,0.46371144268066444,0.017713089785951545
5000,0.5,0.9598662,0.0,0.4637115195919012,0.016923905934857653
5000,0.5,0.9632107,0.0,0.46366988877618337,0.016051960897194573
5000,0.5,0.9665552,0.0,0.46436048020886045,0.015064039478651136
5000,0.5,0.96989965,0.0,0.4671292542976095,0.013917193578084663
5000,0.5,0.97324413,0.0,0.4740051276127784,0.012566251148729767
5000,0.5,0.9765886,0.0,0.48766495825854195,0.010977565457210558
5000,0.5,0.9799331,0.0,0.511198406799412,0.009145705010681023
5000,0.5,0.9832776,0.0,0.5506334656312721,0.007085009058153311
5000,0.5,0.9866221,0.0,0.6070150658014837,0.004941269972209885
5000,0.5,0.9899666,0.0,0.6848046198170272,0.002931186518350775
5000,0.5,0.99331105,0.0,0.7804645760345161,0.0013122225499461425
5000,0.5,0.9966555,0.0,0.888634133774272,0.00031505633423951836
5000,0.5,1.0,0.0,1.0,-6.155393568134811e-20
5000,0.0,0.5,0.0,-5.06939687574882e-23,-1.5095546055178826e-20
5000,0.0033444816,0.5,0.0,0.00044574084606869213,0.057262996598720424
5000,0.006688963,0.5,0.0,0.0015934371371183766,0.11004431550393377
5000,0.0100334445,0.5,0.0,0.0031666593257441535,0.15761130258971046
5000,0.013377926,0.5,0.0,0.004821844146758172,0.19943705865477462
5000,0.016722407,0.5,0.0,0.006287747676638468,0.23479640041928845
5000,0.020066889,0.5,0.0,0.007478465834376181,0.26477862024530485
5000,0.02341137,0.5,0.0,0.008323480921281727,0.2893952050366848
5000,0.026755853,0.5,0.0,0.008879873242789946,0.31018791954720704
5000,0.030100334,0.5,0.0,0.009184796179032704,0.327907431549637
5000,0.033444814,0.5,0.0,0.009294257675860422,0.34327618414516414
5000,0.036789298,0.5,0.0,0.009267603782917825,0.35687652767757966
5000,0.040133778,0.5,0.0,0.009156423075495074,0.3691246829210917
5000,0.04347826,0.5,0.0,0.008995171361743937,0.38022550911254915
5000,0.04682274,0.5,0.0,0.008804844422409482,0.3902764615764172
5000,0.050167225,0.5,0.0,0.00859526548160788,0.3993028292485243
5000,0.053511705,0.5,0.0,0.008370475763853712,0.4073178415337826
5000,0.05685619,0.5,0.0,0.0081320373762013,0.4143490579381859
5000,0.06020067,0.5,0.0,0.007880816541004915,0.42044517063233056
5000,0.06354515,0.5,0.0,0.0076089196572121974,0.425115329099502
5000,0.06688963,0.5,0.0,0.007322228935578194,0.42883956586732064
5000,0.07023411,0.5,0.0,0.0070226092589481415,0.4317586059610855
5000,0.073578596,0.5,0.0,0.006702215857760485,0.43344946809099816
5000,0.07692308,0.5,0.0,0.006365489729659653,0.43420975448194465
5000,0.080267556,0.5,0.0,0.0060188804470265094,0.43441073024327653
5000,0.08361204,0.5,0.0,0.005648261396463291,0.4333588077502195
5000,0.08695652,0.5,0.0,0.005269591459145143,0.4319086944170243
5000,0.09030101,0.5,0.0,0.004875389560965078,0.4296902403026119
5000,0.09364548,0.5,0.0,0.004470206708199229,0.4269355701781864
5000,0.09698997,0.5,0.0,0.004056684188027809,0.4237737482030668
5000,0.10033445,0.5,0.0,0.003631768624946772,0.4201533540244532
5000,0.10367893,0.5,0.0,0.0032022031192366985,0.4163458072459001
5000,0.10702341,0.5,0.0,0.0027649984904901358,0.4121657637898539
5000,0.110367894,0.5,0.0,0.002325431779558785,0.4078705848080614
5000,0.11371238,0.5,0.0,0.0018839652264495644,0.4034311615598817
5000,0.117056854,0.5,0.0,0.0014417851596757372,0.39893756992225277
5000,0.12040134,0.5,0.0,0.0009991530458621507,0.39446024227284715
5000,0.12374582,0.5,0.0,0.0005562160809034555,0.3899939063933505
5000,0.1270903,0.5,0.0,0.00011707361093781422,0.38552760722299817
5000,0.13043478,0.5,0.0,-0.0003156352542189295,0.3810613854715228
5000,0.13377926,0.5,0.0,-0.0007477165474750153,0.37660279872785685
5000,0.13712375,0.5,0.0,-0.001167131750400246,0.3722979097935163
5000,0.14046822,0.5,0.0,-0.0015865467961175017,0.36799304302778335
5000,0.14381272,0.5,0.0,-0.0020028600106885724,0.36387646682999175
5000,0.14715719,0.5,0.0,-0.0024172966270939057,0.3598736319977061
5000,0.15050167,0.5,0.0,-0.0028299646635356144,0.35588453824498845
5000,0.15384616,0.5,0.0,-0.0032262656580828155,0.35202262345755336
5000,0.15719064,0.5,0.0,-0.0036225661304964286,0.34816071919584446
5000,0.16053511,0.5,0.0,-0.0040044254056174535,0.34432474106682914
5000,0.1638796,0.5,0.0,-0.004369855035013363,0.340518250788532
5000,0.16722408,0.5,0.0,-0.004735285895383474,0.3367117751107026
5000,0.17056856,0.5,0.0,-0.0050989366120638095,0.33291591946520377
5000,0.17391305,0.5,0.0,-0.005461939614663982,0.3291239259763607
5000,0.17725752,0.5,0.0,-0.005824942277212133,0.32533195175048585
5000,0.18060201,0.5,0.0,-0.006183371818186914,0.32149840354169906
5000,0.18394649,0.5,0.0,-0.0065412385802814405,0.31765978656973587
5000,0.18729097,0.5,0.0,-0.006899105123864674,0.31382117959307015
5000,0.19063546,0.5,0.0,-0.007233646664072426,0.3100302119605676
5000,0.19397993,0.5,0.0,-0.0075667345328416305,0.3062422384964959
5000,0.19732441,0.5,0.0,-0.007899823501448707,0.30245427388651547
5000,0.2006689,0.5,0.0,-0.008215817358623959,0.29878856130168774
5000,0.20401338,0.5,0.0,-0.00852956017750159,0.29513896336382794
5000,0.20735785,0.5,0.0,-0.00884330457333305,0.29148936579642504
5000,0.21070234,0.5,0.0,-0.009151855864779769,0.2878789969731214
5000,0.21404682,0.5,0.0,-0.009458359667418044,0.28428410300896556
5000,0.2173913,0.5,0.0,-0.009764864184277126,0.28068920746020254
5000,0.22073579,0.5,0.0,-0.01006570696137386,0.27709668468097165
5000,0.22408026,0.5,0.0,-0.010359417724861378,0.27350718773951116
5000,0.22742476,0.5,0.0,-0.0106531304235691,0.26991767557198415
5000,0.23076923,0.5,0.0,-0.010946013241416377,0.2663302414212974
5000,0.23411371,0.5,0.0,-0.011225893159700549,0.2627751330183601
5000,0.2374582,0.5,0.0,-0.011505775060758935,0.25922000978859594
5000,0.24080268,0.5,0.0,-0.011785656450668397,0.2556649034113353
5000,0.24414715,0.5,0.0,-0.012059447271859251,0.2521352820510931
5000,0.24749164,0.5,0.0,-0.012328648484034088,0.24862485464714756
5000,0.25083613,0.5,0.0,-0.0125978502601619,0.24511442780500822
5000,0.2541806,0.5,0.0,-0.01286705140087714,0.2416040171651971
5000,0.2575251,0.5,0.0,-0.013126098490644441,0.23813314452243953
5000,0.26086956,0.5,0.0,-0.013384883921291894,0.23466329305827122
5000,0.26421404,0.5,0.0,-0.013643669830539117,0.23119344212367823
5000,0.26755852,0.5,0.0,-0.013899814175748317,0.22773498495885391
5000,0.27090302,0.5,0.0,-0.014149020812035614,0.2243064265846772
5000,0.2742475,0.5,0.0,-0.014398225647976293,0.220877899223903
5000,0.27759197,0.5,0.0,-0.0146474309042385,0.21744937232526598
5000,0.28093645,0.5,0.0,-0.014892702506362715,0.21404054252459448
5000,0.28428093,0.5,0.0,-0.015133630818062403,0.21065346041119087
5000,0.28762543,0.5,0.0,-0.015374561626139992,0.20726634848985492
5000,0.2909699,0.5,0.0,-0.015615490636834093,0.20387926712456586
5000,0.29431438,0.5,0.0,-0.015852329450038224,0.2005157741026027
5000,0.29765886,0.5,0.0,-0.01608616191374436,0.1971696191455288
5000,0.30100334,0.5,0.0,-0.016319994671076827,0.19382346448653628
5000,0.3043478,0.5,0.0,-0.016553827722055374,0.19047731012564512
5000,0.30769232,0.5,0.0,-0.016784345527168266,0.1871546630502613
5000,0.3110368,0.5,0.0,-0.01701248319469862,0.18384891887206675
5000,0.31438127,0.5,0.0,-0.01724062110373419,0.18054317491636757
5000,0.31772575,0.5,0.0,-0.01746875925428979,0.17723743118317734
5000,0.32107022,0.5,0.0,-0.017694802062052855,0.1739513915697234
5000,0.32441473,0.5,0.0,-0.01791873043845175,0.1706852248380748
5000,0.3277592,0.5,0.0,-0.01814265701484156,0.16741908736339262
5000,0.33110368,0.5,0.0,-0.01836658378661994,0.1641529500414304
5000,0.33444816,0.5,0.0,-0.01858965474573,0.16089937935940088
5000,0.33779263,0.5,0.0,-0.018810956201709278,0.15767178815761032
5000,0.3411371,0.5,0.0,-0.019032257811781014,0.15444419704545967
5000,0.34448162,0.5,0.0,-0.019253561547953435,0.15121657726218485
5000,0.3478261,0.5,0.0,-0.019474792256860326,0.14799169802649764
5000,0.35117057,0.5,0.0,-0.01969511888562555,0.1448012518986509
5000,0.35451505,0.5,0.0,-0.019915445631622918,0.14161080580494992
5000,0.35785952,0.5,0.0,-0.020135772494857842,0.1384203597453963
5000,0.36120403,0.5,0.0,-0.02035610143865002,0.13522988529021845
5000,0.3645485,0.5,0.0,-0.02057698207403923,0.13206574036211155
5000,0.36789298,0.5,0.0,-0.020798053263569528,0.1289106452985071
5000,0.37123746,0.5,0.0,-0.02101912453757293,0.12575555022232127
5000,0.37458193,0.5,0.0,-0.021240195896053127,0.1226004551335535
5000,0.3779264,0.5,0.0,-0.02146211319244731,0.11945681423378436
5000,0.38127092,0.5,0.0,-0.021685638367883217,0.11633489086656543
5000,0.3846154,0.5,0.0,-0.021909161606940404,0.11321299526768114
5000,0.38795987,0.5,0.0,-0.02213268490141536,0.11009109961820347
5000,0.39130434,0.5,0.0,-0.02235620825131013,0.1069692039181309
5000,0.39464882,0.5,0.0,-0.022583424907290855,0.10387428947859502
5000,0.3979933,0.5,0.0,-0.02281113315674723,0.10078296609866247
5000,0.4013378,0.5,0.0,-0.023038843465918155,0.09769161509264221
5000,0.40468228,0.5,0.0,-0.02326655177662907,0.09460029155353422
5000,0.40802675,0.5,0.0,-0.023496377774612526,0.09151901276985083
5000,0.41137123,0.5,0.0,-0.02372991215956482,0.08845532407833276
5000,0.4147157,0.5,0.0,-0.023963446553909785,0.08539163528716759
5000,0.4180602,0.5,0.0,-0.02419698303865165,0.08232791909610025
5000,0.4214047,0.5,0.0,-0.02443051745178296,0.07926423010563202
5000,0.42474917,0.5,0.0,-0.02466995299599419,0.0762197519782232
5000,0.42809364,0.5,0.0,-0.02491090880202062,0.07318022293238396
5000,0.43143812,0.5,0.0,-0.0251518646018264,0.07014069377533899
5000,0.4347826,0.5,0.0,-0.025392820395411464,0.0671011645070854
5000,0.4381271,0.5,0.0,-0.025635447260987616,0.0640653567301571
5000,0.44147158,0.5,0.0,-0.025885414796287354,0.06104606910124139
5000,0.44481605,0.5,0.0,-0.026135382314629252,0.05802678135917881
5000,0.44816053,0.5,0.0,-0.026385349816012822,0.05500749350396711
5000,0.451505,0.5,0.0,-0.026635317300437705,0.05198820553560433
5000,0.4548495,0.5,0.0,-0.026891210440819605,0.0489771537748447
5000,0.458194,0.5,0.0,-0.027152115533128914,0.045973123630714686
5000,0.46153846,0.5,0.0,-0.02741302060803396,0.042969093379684645
5000,0.46488294,0.5,0.0,-0.0276739256655344,0.03996506302175325
5000,0.46822742,0.5,0.0,-0.02793483070562981,0.03696103255691883
5000,0.4715719,0.5,0.0,-0.028208746841011142,0.03396342286164862
5000,0.4749164,0.5,0.0,-0.028484567662064773,0.03096672510466146
5000,0.47826087,0.5,0.0,-0.028760386026820267,0.02797005395950166
5000,0.48160535,0.5,0.0,-0.029036204393069552,0.024973382723106403
5000,0.48494983,0.5,0.0,-0.029315915077487067,0.021975075865756786
5000,0.4882943,0.5,0.0,-0.029612632562277936,0.018969622769400066
5000,0.4916388,0.5,0.0,-0.029909352689276428,0.015964142825638173
5000,0.4949833,0.5,0.0,-0.030206070170437686,0.012958689597108209
5000,0.49832776,0.5,0.0,-0.030502787649784268,0.009953236302491557
5000,0.50167227,0.5,0.0,-0.03080295444778811,0.006940493876252994
5000,0.50501674,0.5,0.0,-0.03110668506700047,0.003920263507344589
5000,0.5083612,0.5,0.0,-0.03141041567900595,0.0009000331237456849
5000,0.5117057,0.5,0.0,-0.031714146283804284,-0.0021201972745434113
5000,0.5150502,0.5,0.0,-0.032017876881395554,-0.005140427687522821
5000,0.51839465,0.5,0.0,-0.03232790010970479,-0.008155398553607543
5000,0.5217391,0.5,0.0,-0.03263952966034284,-0.011169026798558572
5000,0.5250836,0.5,0.0,-0.03295115922342977,-0.014182655018421994
5000,0.5284281,0.5,0.0,-0.03326278879896557,-0.017196283213198098
5000,0.53177255,0.5,0.0,-0.03357675063842347,-0.020209718012666522
5000,0.53511703,0.5,0.0,-0.03390950888270475,-0.023221594325557312
5000,0.53846157,0.5,0.0,-0.034242273087089534,-0.026233524241481607
5000,0.54180604,0.5,0.0,-0.03457503139086325,-0.029245400406222893
5000,0.5451505,0.5,0.0,-0.034907789724382667,-0.032257276496890926
5000,0.548495,0.5,0.0,-0.03524954538421635,-0.03527496836852499
5000,0.5518395,0.5,0.0,-0.035602696070210466,-0.03830002584805223
5000,0.55518395,0.5,0.0,-0.03595584680897081,-0.041325083203263696
5000,0.5585284,0.5,0.0,-0.03630899760049693,-0.044350140434160856
5000,0.5618729,0.5,0.0,-0.03666214844478806,-0.047375197540745276
5000,0.5652174,0.5,0.0,-0.03702936005039671,-0.05041803537404971
5000,0.56856185,0.5,0.0,-0.03740014256976054,-0.05346538863279502
5000,0.5719063,0.5,0.0,-0.03777092517568238,-0.056512741721472526
5000,0.57525086,0.5,0.0,-0.03814171447618312,-0.05956014894945073
5000,0.57859534,0.5,0.0,-0.03851556303195076,-0.06261278779594212
5000,0.5819398,0.5,0.0,-0.03890270454559176,-0.06568834634343554
5000,0.5852843,0.5,0.0,-0.03928984619042813,-0.06876390468118154
5000,0.58862877,0.5,0.0,-0.03967698796645747,-0.07183946280918453
5000,0.59197325,0.5,0.0,-0.040064129873676836,-0.07491502072744878
5000,0.5953177,0.5,0.0,-0.04046091828054383,-0.07801102493797867
5000,0.5986622,0.5,0.0,-0.040863645824553124,-0.08111961717243059
5000,0.6020067,0.5,0.0,-0.04126637355467121,-0.08422820916539545
5000,0.60535115,0.5,0.0,-0.04166910147089334,-0.08733680091687919
5000,0.6086956,0.5,0.0,-0.04207329805585398,-0.09044911883444072
5000,0.61204016,0.5,0.0,-0.04249075722359293,-0.09359512812694509
5000,0.61538464,0.5,0.0,-0.04290820920265546,-0.0967410810896876
5000,0.6187291,0.5,0.0,-0.04332566143278033,-0.09988703378928229
5000,0.6220736,0.5,0.0,-0.04374311391396024,-0.10303298622573703
5000,0.62541807,0.5,0.0,-0.0441692298078956,-0.10620526550216382
5000,0.62876254,0.5,0.0,-0.04460027983528217,-0.10939253825043158
5000,0.632107,0.5,0.0,-0.045031330188664176,-0.11257981072645024
5000,0.6354515,0.5,0.0,-0.04546238086803043,-0.11576708293022892
5000,0.638796,0.5,0.0,-0.04589632798701308,-0.11896504367783788
5000,0.64214045,0.5,0.0,-0.046339546508088386,-0.12219722113825891
5000,0.6454849,0.5,0.0,-0.04678276543986659,-0.1254293983323339
5000,0.64882946,0.5,0.0,-0.04722599268130966,-0.12866163286333815
5000,0.65217394,0.5,0.0,-0.04766921243445351,-0.1318938095247473
5000,0.6555184,0.5,0.0,-0.04812192808524103,-0.13516969754931407
5000,0.6588629,0.5,0.0,-0.04857559559218,-0.13844996481096397
5000,0.66220737,0.5,0.0,-0.04902926360384599,-0.14173023182950317
5000,0.66555184,0.5,0.0,-0.04948293212021709,-0.14501049860494236
5000,0.6688963,0.5,0.0,-0.049942148035436035,-0.14832412370801887
5000,0.6722408,0.5,0.0,-0.0504042751840202,-0.15165525297759888
5000,0.67558527,0.5,0.0,-0.05086640294000112,-0.15498638204683501
5000,0.67892975,0.5,0.0,-0.05132853130334947,-0.1583175109157367
5000,0.6822742,0.5,0.0,-0.051793676105978854,-0.16167440099539698
5000,0.68561876,0.5,0.0,-0.05226204076017457,-0.16505877820734602
5000,0.68896323,0.5,0.0,-0.05273039778512458,-0.1684430949682807
5000,0.6923077,0.5,0.0,-0.0531987555277451,-0.17182741159288728
5000,0.6956522,0.5,0.0,-0.05366862560450798,-0.17523372197597878
5000,0.69899666,0.5,0.0,-0.054140769044656485,-0.1786730979023466
5000,0.70234114,0.5,0.0,-0.05461291331911866,-0.18211247377911216
5000,0.7056856,0.5,0.0,-0.055085058427845925,-0.1855518496062784
5000,0.7090301,0.5,0.0,-0.05555767378590011,-0.18901412875142157
5000,0.71237457,0.5,0.0,-0.05603097778745475,-0.19250996285969457
5000,0.71571904,0.5,0.0,-0.056504282744648304,-0.19600579702845028
5000,0.7190635,0.5,0.0,-0.05697758865742039,-0.19950163125768539
5000,0.72240806,0.5,0.0,-0.057450085269318406,-0.20302661989649007
5000,0.72575253,0.5,0.0,-0.057921778392521515,-0.20657983574206276
5000,0.729097,0.5,0.0,-0.05839347259522694,-0.21013305178156869
5000,0.7324415,0.5,0.0,-0.05886516787736104,-0.21368626801499457
5000,0.73578596,0.5,0.0,-0.059333684303663224,-0.2172803901928702
5000,0.73913044,0.5,0.0,-0.05980088308479767,-0.22089147774331902
5000,0.7424749,0.5,0.0,-0.06026808306929839,-0.22450256564256843
5000,0.7458194,0.5,0.0,-0.06073522371572556,-0.22811412725300215
5000,0.74916387,0.5,0.0,-0.0611950082492391,-0.2317832153643425
5000,0.75250834,0.5,0.0,-0.06165479410666459,-0.2354523039973922
5000,0.7558528,0.5,0.0,-0.06211458128789797,-0.23912139315211023
5000,0.7591973,0.5,0.0,-0.06257010312446397,-0.2428144563463983
5000,0.76254183,0.5,0.0,-0.06301957865140345,-0.24654161246345985
5000,0.7658863,0.5,0.0,-0.06346904760508142,-0.25026870286393277
5000,0.7692308,0.5,0.0,-0.06391851799569287,-0.25399579397126354
5000,0.77257526,0.5,0.0,-0.06435588335566843,-0.25777654552263163
5000,0.77591974,0.5,0.0,-0.06479225870147672,-0.26156169282869235
5000,0.7792642,0.5,0.0,-0.06522863558621532,-0.2653468410325955
5000,0.7826087,0.5,0.0,-0.06565648413624163,-0.2691637302741753
5000,0.78595316,0.5,0.0,-0.06607713809843628,-0.27300739800869345
5000,0.78929764,0.5,0.0,-0.06649779368741932,-0.27685106683503896
5000,0.7926421,0.5,0.0,-0.06691356467543377,-0.28071065762113795
5000,0.7959866,0.5,0.0,-0.0673160332577162,-0.28461359850484347
5000,0.7993311,0.5,0.0,-0.06771851071337201,-0.28851661023707476
5000,0.8026756,0.5,0.0,-0.06811884418839195,-0.2924257608950286
5000,0.8060201,0.5,0.0,-0.06850064713790766,-0.29638870434525083
5000,0.80936456,0.5,0.0,-0.06888245185226675,-0.3003516493083931
5000,0.81270903,0.5,0.0,-0.06926315667687008,-0.3043173823271215
5000,0.8160535,0.5,0.0,-0.06962150913483574,-0.3083396599959863
5000,0.819398,0.5,0.0,-0.06997986342269906,-0.31236193945104795
5000,0.82274246,0.5,0.0,-0.07033554725621663,-0.3163896879482059
5000,0.82608694,0.5,0.0,-0.0706668759547868,-0.32046727071229003
5000,0.8294314,0.5,0.0,-0.07099820656346464,-0.324544855629219
5000,0.8327759,0.5,0.0,-0.07132128801880923,-0.32863408379875214
5000,0.8361204,0.5,0.0,-0.07162070783850275,-0.3327567814954695
5000,0.8394649,0.5,0.0,-0.07192012434154962,-0.3368794083678318
5000,0.8428094,0.5,0.0,-0.07219932843940177,-0.3410156352243578
5000,0.84615386,0.5,0.0,-0.07246023616659664,-0.3451641738006764
5000,0.84949833,0.5,0.0,-0.07272114606068507,-0.3493127156676819
5000,0.8528428,0.5,0.0,-0.07294006367803071,-0.3534579758578864
5000,0.8561873,0.5,0.0,-0.07315414541195962,-0.3576028615890241
5000,0.85953176,0.5,0.0,-0.07334732449962596,-0.361731974964758
5000,0.86287624,0.5,0.0,-0.07350527684685207,-0.36583450641437704
5000,0.8662207,0.5,0.0,-0.07366323170647189,-0.3699370426371934
5000,0.8695652,0.5,0.0,-0.07375998100827205,-0.37396028255609337
5000,0.8729097,0.5,0.0,-0.07385352966429956,-0.37797944702318576
5000,0.8762542,0.5,0.0,-0.07390436838536893,-0.3819281221606565
5000,0.8795987,0.5,0.0,-0.07392993256995428,-0.3858351247719868
5000,0.88294315,0.5,0.0,-0.07393062820608723,-0.38970066305152207
5000,0.8862876,0.5,0.0,-0.0738946508422725,-0.39350505406325853
5000,0.8896321,0.5,0.0,-0.0738482406230629,-0.3973041565922764
5000,0.8929766,0.5,0.0,-0.07377440479063274,-0.40108935122622796
5000,0.89632106,0.5,0.0,-0.07370270641129839,-0.4049179436695581
5000,0.89966553,0.5,0.0,-0.07363776398320486,-0.40888376821077227
5000,0.90301,0.5,0.0,-0.07359725410644861,-0.41300524014446094
5000,0.9063545,0.5,0.0,-0.0736149969254058,-0.4174978174722517
5000,0.909699,0.5,0.0,-0.07370941868549014,-0.42243869902140907
5000,0.9130435,0.5,0.0,-0.07390195863250375,-0.42795305403731765
5000,0.916388,0.5,0.0,-0.07427534878971831,-0.43453014645611704
5000,0.91973245,0.5,0.0,-0.07473900251309523,-0.4416376647778311
5000,0.9230769,0.5,0.0,-0.07552589563586364,-0.45080877450430046
5000,0.9264214,0.5,0.0,-0.07643972662130645,-0.4608815817476797
5000,0.9297659,0.5,0.0,-0.07755865151450789,-0.4724202577790867
5000,0.93311036,0.5,0.0,-0.07884035555662038,-0.48564088306116804
5000,0.93645483,0.5,0.0,-0.08013647911289917,-0.49953314375716673
5000,0.9397993,0.5,0.0,-0.08140361967339824,-0.5139886574192223
5000,0.9431438,0.5,0.0,-0.08227048381985466,-0.5275396706746881
5000,0.9464883,0.5,0.0,-0.08261669155389734,-0.5388401309072204
5000,0.9498328,0.5,0.0,-0.08226962334690394,-0.5466439669483342
5000,0.9531773,0.5,0.0,-0.08102754014741573,-0.5493359030238528
5000,0.95652175,0.5,0.0,-0.07870511706889939,-0.5450696543295563
5000,0.9598662,0.5,0.0,-0.07522026678472035,-0.5317928596118546
5000,0.9632107,0.5,0.0,-0.0709291320619993,-0.508158150600678
5000,0.9665552,0.5,0.0,-0.06831676116820695,-0.48061872888279294
5000,0.96989965,0.5,0.0,-0.06408364843788411,-0.45398223383705844
5000,0.97324413,0.5,0.0,-0.051235210576356084,-0.4069227055793498
5000,0.9765886,0.5,0.0,-0.03703116129515266,-0.3428720909528404
5000,0.9799331,0.5,0.0,-0.029318532808292806,-0.2864769886950725
5000,0.9832776,0.5,0.0,-0.023146879854745186,-0.2346060451706325
5000,0.9866221,0.5,0.0,-0.01611545996557606,-0.18081147541546538
5000,0.9899666,0.5,0.0,-0.009560195740610736,-0.1267943251188965
5000,0.99331105,0.5,0.0,-0.004426540029758575,-0.07670225921073631
5000,0.9966555,0.5,0.0,-0.001163194555253995,-0.033772545941752746
5000,1.0,0.5,0.0,-2.7302630604362128e-17,-1.7020737519941469e-15


==> data/ldcGhia/re-100-nonlinear-s_0.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,2.616400e-03
1.505907e-04,-1.146233e-04,1.641846e-10,2.616417e-03
6.022719e-04,-4.579382e-04,3.109302e-09,2.616506e-03
1.354772e-03,-1.028290e-03,1.563506e-08,2.616639e-03
2.407637e-03,-1.822951e-03,4.676807e-08,2.616793e-03
3.760233e-03,-2.838168e-03,1.044756e-07,2.616936e-03
5.411745e-03,-4.069224e-03,1.913224e-07,2.617026e-03
7.361179e-03,-5.510518e-03,2.993374e-07,2.617015e-03
9.607360e-03,-7.155655e-03,4.044121e-07,2.616846e-03
1.214893e-02,-8.997554e-03,4.606051e-07,2.616457e-03
1.498437e-02,-1.102856e-02,3.947660e-07,2.615773e-03
1.811197e-02,-1.324055e-02,1.019238e-07,2.614712e-03
2.152983e-02,-1.562511e-02,-5.580967e-07,2.613180e-03
2.523591e-02,-1.817359e-02,-1.762366e-06,2.611070e-03
2.922797e-02,-2.087729e-02,-3.724383e-06,2.608254e-03
3.350360e-02,-2.372757e-02,-6.691019e-06,2.604585e-03
3.806023e-02,-2.671596e-02,-1.093644e-05,2.599886e-03
4.289512e-02,-2.983428e-02,-1.675267e-05,2.593946e-03
4.800535e-02,-3.307478e-02,-2.443641e-05,2.586513e-03
5.338785e-02,-3.643018e-02,-3.427193e-05,2.577285e-03
5.903937e-02,-3.989380e-02,-4.650970e-05,2.565899e-03
6.495650e-02,-4.345961e-02,-6.134072e-05,2.551923e-03
7.113569e-02,-4.712232e-02,-7.886639e-05,2.534846e-03
7.757322e-02,-5.087736e-02,-9.906395e-05,2.514063e-03
8.426519e-02,-5.472098e-02,-1.217474e-04,2.488865e-03
9.120759e-02,-5.865022e-02,-1.465244e-04,2.458422e-03
9.839623e-02,-6.266289e-02,-1.727485e-04,2.421773e-03
1.058268e-01,-6.675759e-02,-1.994686e-04,2.377809e-03
1.134948e-01,-7.093362e-02,-2.253734e-04,2.325254e-03
1.213956e-01,-7.519092e-02,-2.487348e-04,2.262652e-03
1.295244e-01,-7.953000e-02,-2.673472e-04,2.188345e-03
1.378765e-01,-8.395182e-02,-2.784662e-04,2.100456e-03
1.464466e-01,-8.845766e-02,-2.787464e-04,1.996866e-03
1.552297e-01,-9.304892e-02,-2.641797e-04,1.875195e-03
1.642205e-01,-9.772700e-02,-2.300346e-04,1.732777e-03
1.734136e-01,-1.024930e-01,-1.708002e-04,1.566639e-03
1.828034e-01,-1.073477e-01,-8.013377e-05,1.373474e-03
1.923842e-01,-1.122908e-01,4.918302e-05,1.149624e-03
2.021503e-01,-1.173212e-01,2.252789e-04,8.910504e-04
2.120959e-01,-1.224365e-01,4.572151e-04,5.933215e-04
2.222149e-01,-1.276323e-01,7.549914e-04,2.515899e-04
2.325012e-01,-1.329024e-01,1.129533e-03,-1.394166e-04
2.429486e-01,-1.382380e-01,1.592658e-03,-5.854015e-04
2.535509e-01,-1.436276e-01,2.157009e-03,-1.092497e-03
2.643016e-01,-1.490564e-01,2.835971e-03,-1.667248e-03
2.751943e-01,-1.545061e-01,3.643538e-03,-2.316588e-03
2.862225e-01,-1.599545e-01,4.594153e-03,-3.047793e-03
2.973793e-01,-1.653753e-01,5.702511e-03,-3.868420e-03
3.086583e-01,-1.707378e-01,6.983311e-03,-4.786222e-03
3.200525e-01,-1.760066e-01,8.450975e-03,-5.809039e-03
3.315551e-01,-1.811418e-01,1.011933e-02,-6.944663e-03
3.431591e-01,-1.860989e-01,1.200123e-02,-8.200678e-03
3.548577e-01,-1.908293e-01,1.410818e-02,-9.584265e-03
3.666436e-01,-1.952799e-01,1.644993e-02,-1.110199e-02
3.785099e-01,-1.993945e-01,1.903401e-02,-1.275957e-02
3.904494e-01,-2.031139e-01,2.186532e-02,-1.456159e-02
4.024548e-01,-2.063767e-01,2.494570e-02,-1.651128e-02
4.145191e-01,-2.091206e-01,2.827354e-02,-1.861018e-02
4.266348e-01,-2.112833e-01,3.184343e-02,-2.085794e-02
4.387947e-01,-2.128038e-01,3.564588e-02,-2.325202e-02
4.509914e-01,-2.136236e-01,3.966713e-02,-2.578752e-02
4.632177e-01,-2.136882e-01,4.388902e-02,-2.845698e-02
4.754662e-01,-2.129483e-01,4.828901e-02,-3.125033e-02
4.877294e-01,-2.113613e-01,5.284031e-02,-3.415479e-02
5.000000e-01,-2.088921e-01,5.751210e-02,-3.715501e-02
5.122706e-01,-2.055143e-01,6.226995e-02,-4.023312e-02
5.245338e-01,-2.012109e-01,6.707622e-02,-4.336904e-02
5.367823e-01,-1.959751e-01,7.189070e-02,-4.654075e-02
5.490086e-01,-1.898099e-01,7.667125e-02,-4.972472e-02
5.612053e-01,-1.827284e-01,8.137449e-02,-5.289635e-02
5.733652e-01,-1.747533e-01,8.595657e-02,-5.603046e-02
5.854809e-01,-1.659161e-01,9.037387e-02,-5.910190e-02
5.975452e-01,-1.562560e-01,9.458378e-02,-6.208603e-02
6.095506e-01,-1.458188e-01,9.854530e-02,-6.495928e-02
6.214901e-01,-1.346549e-01,1.022197e-01,-6.769964e-02
6.333564e-01,-1.228183e-01,1.055709e-01,-7.028712e-02
6.451423e-01,-1.103640e-01,1.085661e-01,-7.270407e-02
6.568409e-01,-9.734663e-02,1.111758e-01,-7.493554e-02
6.684449e-01,-8.381818e-02,1.133743e-01,-7.696941e-02
6.799475e-01,-6.982619e-02,1.151397e-01,-7.879655e-02
6.913417e-01,-5.541183e-02,1.164537e-01,-8.041080e-02
7.026207e-01,-4.060804e-02,1.173020e-01,-8.180896e-02
7.137775e-01,-2.543794e-02,1.176742e-01,-8.299060e-02
7.248057e-01,-9.913285e-03,1.175636e-01,-8.395791e-02
7.356984e-01,5.966767e-03,1.169669e-01,-8.471544e-02
7.464491e-01,2.221660e-02,1.158850e-01,-8.526983e-02
7.570514e-01,3.886475e-02,1.143221e-01,-8.562951e-02
7.674988e-01,5.595399e-02,1.122866e-01,-8.580442e-02
7.777851e-01,7.354098e-02,1.097908e-01,-8.580569e-02
7.879041e-01,9.169520e-02,1.068510e-01,-8.564538e-02
7.978497e-01,1.104972e-01,1.034881e-01,-8.533619e-02
8.076158e-01,1.300362e-01,9.972776e-02,-8.489129e-02
8.171966e-01,1.504067e-01,9.560021e-02,-8.432408e-02
8.265864e-01,1.717045e-01,9.114077e-02,-8.364801e-02
8.357795e-01,1.940221e-01,8.638966e-02,-8.287650e-02
8.447703e-01,2.174437e-01,8.139184e-02,-8.202279e-02
8.535534e-01,2.420393e-01,7.619666e-02,-8.109987e-02
8.621235e-01,2.678597e-01,7.085721e-02,-8.012041e-02
8.704756e-01,2.949311e-01,6.542955e-02,-7.909673e-02
8.786044e-01,3.232509e-01,5.997156e-02,-7.804069e-02
8.865052e-01,3.527840e-01,5.454178e-02,-7.696370e-02
8.941732e-01,3.834608e-01,4.919794e-02,-7.587664e-02
9.016038e-01,4.151762e-01,4.399551e-02,-7.478976e-02
9.087924e-01,4.477908e-01,3.898623e-02,-7.371266e-02
9.157348e-01,4.811335e-01,3.421667e-02,-7.265419e-02
9.224268e-01,5.150051e-01,2.972707e-02,-7.162236e-02
9.288643e-01,5.491842e-01,2.555028e-02,-7.062430e-02
9.350435e-01,5.834331e-01,2.171110e-02,-6.966613e-02
9.409606e-01,6.175050e-01,1.822590e-02,-6.875300e-02
9.466122e-01,6.511511e-01,1.510256e-02,-6.788900e-02
9.519946e-01,6.841273e-01,1.234085e-02,-6.707717e-02
9.571049e-01,7.162007e-01,9.932959e-03,-6.631959e-02
9.619398e-01,7.471550e-01,7.864432e-03,-6.561734e-02
9.664964e-01,7.767947e-01,6.115178e-03,-6.497069e-02
9.707720e-01,8.049481e-01,4.660673e-03,-6.437912e-02
9.747641e-01,8.314692e-01,3.473190e-03,-6.384150e-02
9.784702e-01,8.562377e-01,2.523018e-03,-6.335621e-02
9.818880e-01,8.791587e-01,1.779615e-03,-6.292124e-02
9.850156e-01,9.001606e-01,1.212639e-03,-6.253435e-02
9.878511e-01,9.191933e-01,7.928373e-04,-6.219319e-02
9.903926e-01,9.362245e-01,4.927593e-04,-6.189538e-02
9.926388e-01,9.512369e-01,2.873041e-04,-6.163863e-02
9.945883e-01,9.642249e-01,1.540995e-04,-6.142078e-02
9.962398e-01,9.751908e-01,7.373538e-05,-6.123989e-02
9.975924e-01,9.841423e-01,2.987517e-05,-6.109428e-02
9.986452e-01,9.910897e-01,9.275743e-06,-6.098252e-02
9.993977e-01,9.960431e-01,1.747938e-06,-6.090351e-02
9.998494e-01,9.990113e-01,8.760098e-08,-6.085673e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.084982e-02



==> data/ldcGhia/re-100-nonlinear-s_0.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.373579e-02
1.505907e-04,-4.843284e-08,2.842090e-04,-1.373972e-02
6.022719e-04,-9.614880e-07,1.134970e-03,-1.376562e-02
1.354772e-03,-5.077021e-06,2.546690e-03,-1.380885e-02
2.407637e-03,-1.624844e-05,4.510080e-03,-1.386893e-02
3.760233e-03,-3.979254e-05,7.012191e-03,-1.394542e-02
5.411745e-03,-8.241362e-05,1.003649e-02,-1.403773e-02
7.361179e-03,-1.521071e-04,1.356291e-02,-1.414519e-02
9.607360e-03,-2.580440e-04,1.756802e-02,-1.426700e-02
1.214893e-02,-4.104381e-04,2.202510e-02,-1.440225e-02
1.498437e-02,-6.203972e-04,2.690431e-02,-1.454996e-02
1.811197e-02,-8.997598e-04,3.217291e-02,-1.470908e-02
2.152983e-02,-1.260921e-03,3.779548e-02,-1.487846e-02
2.523591e-02,-1.716647e-03,4.373414e-02,-1.505697e-02
2.922797e-02,-2.279886e-03,4.994886e-02,-1.524343e-02
3.350360e-02,-2.963568e-03,5.639780e-02,-1.543668e-02
3.806023e-02,-3.780414e-03,6.303763e-02,-1.563561e-02
4.289512e-02,-4.742734e-03,6.982394e-02,-1.583919e-02
4.800535e-02,-5.862241e-03,7.671162e-02,-1.604648e-02
5.338785e-02,-7.149865e-03,8.365529e-02,-1.625668e-02
5.903937e-02,-8.615586e-03,9.060973e-02,-1.646916e-02
6.495650e-02,-1.026827e-02,9.753037e-02,-1.668347e-02
7.113569e-02,-1.211555e-02,1.043736e-01,-1.689938e-02
7.757322e-02,-1.416369e-02,1.110975e-01,-1.711690e-02
8.426519e-02,-1.641750e-02,1.176616e-01,-1.733627e-02
9.120759e-02,-1.888025e-02,1.240282e-01,-1.755800e-02
9.839623e-02,-2.155370e-02,1.301618e-01,-1.778285e-02
1.058268e-01,-2.443800e-02,1.360298e-01,-1.801184e-02
1.134948e-01,-2.753176e-02,1.416028e-01,-1.824621e-02
1.213956e-01,-3.083211e-02,1.468545e-01,-1.848745e-02
1.295244e-01,-3.433473e-02,1.517618e-01,-1.873722e-02
1.378765e-01,-3.803401e-02,1.563051e-01,-1.899737e-02
1.464466e-01,-4.192311e-02,1.604678e-01,-1.926987e-02
1.552297e-01,-4.599415e-02,1.642365e-01,-1.955679e-02
1.642205e-01,-5.023832e-02,1.676004e-01,-1.986026e-02
1.734136e-01,-5.464609e-02,1.705515e-01,-2.018241e-02
1.828034e-01,-5.920733e-02,1.730839e-01,-2.052535e-02
1.923842e-01,-6.391152e-02,1.751934e-01,-2.089108e-02
2.021503e-01,-6.874787e-02,1.768775e-01,-2.128149e-02
2.120959e-01,-7.370548e-02,1.781345e-01,-2.169829e-02
2.222149e-01,-7.877350e-02,1.789634e-01,-2.214297e-02
2.325012e-01,-8.394119e-02,1.793634e-01,-2.261675e-02
2.429486e-01,-8.919810e-02,1.793335e-01,-2.312053e-02
2.535509e-01,-9.453406e-02,1.788722e-01,-2.365484e-02
2.643016e-01,-9.993928e-02,1.779773e-01,-2.421985e-02
2.751943e-01,-1.054044e-01,1.766455e-01,-2.481524e-02
2.862225e-01,-1.109203e-01,1.748726e-01,-2.544023e-02
2.973793e-01,-1.164785e-01,1.726527e-01,-2.609350e-02
3.086583e-01,-1.220705e-01,1.699792e-01,-2.677317e-02
3.200525e-01,-1.276885e-01,1.668438e-01,-2.747676e-02
3.315551e-01,-1.333244e-01,1.632374e-01,-2.820115e-02
3.431591e-01,-1.389704e-01,1.591496e-01,-2.894255e-02
3.548577e-01,-1.446187e-01,1.545695e-01,-2.969648e-02
3.666436e-01,-1.502610e-01,1.494856e-01,-3.045776e-02
3.785099e-01,-1.558890e-01,1.438862e-01,-3.122047e-02
3.904494e-01,-1.614936e-01,1.377594e-01,-3.197798e-02
4.024548e-01,-1.670651e-01,1.310942e-01,-3.272297e-02
4.145191e-01,-1.725928e-01,1.238802e-01,-3.344743e-02
4.266348e-01,-1.780651e-01,1.161080e-01,-3.414268e-02
4.387947e-01,-1.834688e-01,1.077704e-01,-3.479951e-02
4.509914e-01,-1.887896e-01,9.886182e-02,-3.540817e-02
4.632177e-01,-1.940113e-01,8.937957e-02,-3.595852e-02
4.754662e-01,-1.991160e-01,7.932391e-02,-3.644015e-02
4.877294e-01,-2.040837e-01,6.869876e-02,-3.684250e-02
5.000000e-01,-2.088921e-01,5.751210e-02,-3.715501e-02
5.122706e-01,-2.135168e-01,4.577662e-02,-3.736735e-02
5.245338e-01,-2.179310e-01,3.351017e-02,-3.746960e-02
5.367823e-01,-2.221052e-01,2.073640e-02,-3.745248e-02
5.490086e-01,-2.260076e-01,7.485237e-03,-3.730755e-02
5.612053e-01,-2.296040e-01,-6.206515e-03,-3.702752e-02
5.733652e-01,-2.328575e-01,-2.029471e-02,-3.660646e-02
5.854809e-01,-2.357296e-01,-3.472738e-02,-3.604005e-02
5.975452e-01,-2.381795e-01,-4.944433e-02,-3.532584e-02
6.095506e-01,-2.401653e-01,-6.437684e-02,-3.446348e-02
6.214901e-01,-2.416442e-01,-7.944748e-02,-3.345490e-02
6.333564e-01,-2.425732e-01,-9.457012e-02,-3.230449e-02
6.451423e-01,-2.429100e-01,-1.096501e-01,-3.101919e-02
6.568409e-01,-2.426141e-01,-1.245845e-01,-2.960860e-02
6.684449e-01,-2.416478e-01,-1.392633e-01,-2.808492e-02
6.799475e-01,-2.399774e-01,-1.535697e-01,-2.646288e-02
6.913417e-01,-2.375748e-01,-1.673821e-01,-2.475960e-02
7.026207e-01,-2.344184e-01,-1.805757e-01,-2.299429e-02
7.137775e-01,-2.304951e-01,-1.930242e-01,-2.118793e-02
7.248057e-01,-2.258009e-01,-2.046026e-01,-1.936284e-02
7.356984e-01,-2.203428e-01,-2.151900e-01,-1.754217e-02
7.464491e-01,-2.141388e-01,-2.246720e-01,-1.574935e-02
7.570514e-01,-2.072195e-01,-2.329440e-01,-1.400749e-02
7.674988e-01,-1.996272e-01,-2.399144e-01,-1.233873e-02
7.777851e-01,-1.914169e-01,-2.455069e-01,-1.076369e-02
7.879041e-01,-1.826545e-01,-2.496635e-01,-9.300853e-03
7.978497e-01,-1.734167e-01,-2.523463e-01,-7.966117e-03
8.076158e-01,-1.637886e-01,-2.535389e-01,-6.772367e-03
8.171966e-01,-1.538625e-01,-2.532473e-01,-5.729212e-03
8.265864e-01,-1.437351e-01,-2.515002e-01,-4.842830e-03
8.357795e-01,-1.335055e-01,-2.483478e-01,-4.115949e-03
8.447703e-01,-1.232727e-01,-2.438609e-01,-3.547972e-03
8.535534e-01,-1.131331e-01,-2.381284e-01,-3.135204e-03
8.621235e-01,-1.031782e-01,-2.312551e-01,-2.871192e-03
8.704756e-01,-9.349257e-02,-2.233586e-01,-2.747133e-03
8.786044e-01,-8.415243e-02,-2.145657e-01,-2.752337e-03
8.865052e-01,-7.522406e-02,-2.050096e-01,-2.874707e-03
8.941732e-01,-6.676303e-02,-1.948263e-01,-3.101212e-03
9.016038e-01,-5.881372e-02,-1.841519e-01,-3.418338e-03
9.087924e-01,-5.140919e-02,-1.731192e-01,-3.812495e-03
9.157348e-01,-4.457143e-02,-1.618560e-01,-4.270357e-03
9.224268e-01,-3.831192e-02,-1.504826e-01,-4.779146e-03
9.288643e-01,-3.263236e-02,-1.391107e-01,-5.326851e-03
9.350435e-01,-2.752566e-02,-1.278423e-01,-5.902371e-03
9.409606e-01,-2.297698e-02,-1.167686e-01,-6.495616e-03
9.466122e-01,-1.896484e-02,-1.059702e-01,-7.097537e-03
9.519946e-01,-1.546230e-02,-9.551728e-02,-7.700126e-03
9.571049e-01,-1.243802e-02,-8.546937e-02,-8.296381e-03
9.619398e-01,-9.857383e-03,-7.587643e-02,-8.880238e-03
9.664964e-01,-7.683444e-03,-6.677933e-02,-9.446495e-03
9.707720e-01,-5.877877e-03,-5.821072e-02,-9.990722e-03
9.747641e-01,-4.401779e-03,-5.019597e-02,-1.050917e-02
9.784702e-01,-3.216409e-03,-4.275406e-02,-1.099868e-02
9.818880e-01,-2.283826e-03,-3.589850e-02,-1.145660e-02
9.850156e-01,-1.567450e-03,-2.963827e-02,-1.188069e-02
9.878511e-01,-1.032545e-03,-2.397863e-02,-1.226911e-02
9.903926e-01,-6.466303e-04,-1.892194e-02,-1.262027e-02
9.926388e-01,-3.798285e-04,-1.446835e-02,-1.293288e-02
9.945883e-01,-2.051620e-04,-1.061650e-02,-1.320584e-02
9.962398e-01,-9.879864e-05,-7.364072e-03,-1.343825e-02
9.975924e-01,-4.025394e-05,-4.708259e-03,-1.362937e-02
9.986452e-01,-1.255593e-05,-2.646215e-03,-1.377862e-02
9.993977e-01,-2.374679e-06,-1.175379e-03,-1.388551e-02
9.998494e-01,-1.194581e-07,-2.937347e-04,-1.394937e-02
1.000000e+00,0.000000e+00,0.000000e+00,-1.395899e-02



==> data/ldcGhia/re-1000-nonlinear-s_0.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-5.708563e-03
1.505907e-04,-6.266338e-04,4.702442e-08,-5.708137e-03
6.022719e-04,-2.500706e-03,9.148005e-07,-5.705605e-03
1.354772e-03,-5.604865e-03,4.732499e-06,-5.701566e-03
2.407637e-03,-9.910625e-03,1.473466e-05,-5.696347e-03
3.760233e-03,-1.537897e-02,3.481297e-05,-5.690391e-03
5.411745e-03,-2.196112e-02,6.891190e-05,-5.684277e-03
7.361179e-03,-2.959944e-02,1.203040e-04,-5.678755e-03
9.607360e-03,-3.822840e-02,1.907960e-04,-5.674781e-03
1.214893e-02,-4.777577e-02,2.799369e-04,-5.673590e-03
1.498437e-02,-5.816396e-02,3.843223e-04,-5.676783e-03
1.811197e-02,-6.931186e-02,4.971050e-04,-5.686447e-03
2.152983e-02,-8.113718e-02,6.078347e-04,-5.705292e-03
2.523591e-02,-9.355956e-02,7.027453e-04,-5.736810e-03
2.922797e-02,-1.065044e-01,7.655782e-04,-5.785446e-03
3.350360e-02,-1.199070e-01,7.789810e-04,-5.856784e-03
3.806023e-02,-1.337176e-01,7.264327e-04,-5.957733e-03
4.289512e-02,-1.479041e-01,5.945415e-04,-6.096726e-03
4.800535e-02,-1.624546e-01,3.754454e-04,-6.283926e-03
5.338785e-02,-1.773753e-01,6.894775e-05,-6.531438e-03
5.903937e-02,-1.926856e-01,-3.160189e-04,-6.853525e-03
6.495650e-02,-2.084073e-01,-7.609646e-04,-7.266816e-03
7.113569e-02,-2.245500e-01,-1.238664e-03,-7.790462e-03
7.757322e-02,-2.410943e-01,-1.715207e-03,-8.446190e-03
8.426519e-02,-2.579733e-01,-2.152992e-03,-9.258170e-03
9.120759e-02,-2.750581e-01,-2.514168e-03,-1.025263e-02
9.839623e-02,-2.921474e-01,-2.763972e-03,-1.145706e-02
1.058268e-01,-3.089659e-01,-2.873495e-03,-1.289907e-02
1.134948e-01,-3.251696e-01,-2.821691e-03,-1.460467e-02
1.213956e-01,-3.403609e-01,-2.596631e-03,-1.659624e-02
1.295244e-01,-3.541096e-01,-2.196219e-03,-1.889019e-02
1.378765e-01,-3.659815e-01,-1.628492e-03,-2.149449e-02
1.464466e-01,-3.755700e-01,-9.115017e-04,-2.440662e-02
1.552297e-01,-3.825312e-01,-7.259161e-05,-2.761206e-02
1.642205e-01,-3.866164e-01,8.531874e-04,-3.108390e-02
1.734136e-01,-3.876999e-01,1.825671e-03,-3.478368e-02
1.828034e-01,-3.857956e-01,2.803097e-03,-3.866366e-02
1.923842e-01,-3.810607e-01,3.746180e-03,-4.267017e-02
2.021503e-01,-3.737828e-01,4.622161e-03,-4.674766e-02
2.120959e-01,-3.643524e-01,5.408178e-03,-5.084288e-02
2.222149e-01,-3.532251e-01,6.093378e-03,-5.490837e-02
2.325012e-01,-3.408772e-01,6.679426e-03,-5.890507e-02
2.429486e-01,-3.277644e-01,7.179373e-03,-6.280352e-02
2.535509e-01,-3.142856e-01,7.615155e-03,-6.658381e-02
2.643016e-01,-3.007599e-01,8.014209e-03,-7.023454e-02
2.751943e-01,-2.874152e-01,8.405831e-03,-7.375108e-02
2.862225e-01,-2.743894e-01,8.817829e-03,-7.713357e-02
2.973793e-01,-2.617411e-01,9.273911e-03,-8.038496e-02
3.086583e-01,-2.494664e-01,9.792047e-03,-8.350930e-02
3.200525e-01,-2.375188e-01,1.038383e-02,-8.651045e-02
3.315551e-01,-2.258268e-01,1.105472e-02,-8.939124e-02
3.431591e-01,-2.143109e-01,1.180491e-02,-9.215299e-02
3.548577e-01,-2.028945e-01,1.263053e-02,-9.479538e-02
3.666436e-01,-1.915117e-01,1.352506e-02,-9.731660e-02
3.785099e-01,-1.801112e-01,1.448049e-02,-9.971356e-02
3.904494e-01,-1.686568e-01,1.548842e-02,-1.019823e-01
4.024548e-01,-1.571262e-01,1.654076e-02,-1.041183e-01
4.145191e-01,-1.455083e-01,1.763021e-02,-1.061170e-01
4.266348e-01,-1.338006e-01,1.875049e-02,-1.079735e-01
4.387947e-01,-1.220061e-01,1.989630e-02,-1.096837e-01
4.509914e-01,-1.101314e-01,2.106329e-02,-1.112436e-01
4.632177e-01,-9.818416e-02,2.224783e-02,-1.126498e-01
4.754662e-01,-8.617249e-02,2.344679e-02,-1.138996e-01
4.877294e-01,-7.410364e-02,2.465737e-02,-1.149907e-01
5.000000e-01,-6.198378e-02,2.587690e-02,-1.159216e-01
5.122706e-01,-4.981777e-02,2.710265e-02,-1.166914e-01
5.245338e-01,-3.760924e-02,2.833179e-02,-1.172998e-01
5.367823e-01,-2.536066e-02,2.956121e-02,-1.177469e-01
5.490086e-01,-1.307355e-02,3.078755e-02,-1.180336e-01
5.612053e-01,-7.485764e-04,3.200716e-02,-1.181614e-01
5.733652e-01,1.161426e-02,3.321606e-02,-1.181323e-01
5.854809e-01,2.401558e-02,3.441004e-02,-1.179488e-01
5.975452e-01,3.645665e-02,3.558463e-02,-1.176141e-01
6.095506e-01,4.893931e-02,3.673524e-02,-1.171318e-01
6.214901e-01,6.146612e-02,3.785714e-02,-1.165061e-01
6.333564e-01,7.404039e-02,3.894560e-02,-1.157418e-01
6.451423e-01,8.666615e-02,3.999594e-02,-1.148439e-01
6.568409e-01,9.934817e-02,4.100361e-02,-1.138183e-01
6.684449e-01,1.120917e-01,4.196421e-02,-1.126708e-01
6.799475e-01,1.249022e-01,4.287359e-02,-1.114080e-01
6.913417e-01,1.377846e-01,4.372776e-02,-1.100368e-01
7.026207e-01,1.507426e-01,4.452295e-02,-1.085642e-01
7.137775e-01,1.637774e-01,4.525547e-02,-1.069980e-01
7.248057e-01,1.768867e-01,4.592167e-02,-1.053461e-01
7.356984e-01,1.900629e-01,4.651780e-02,-1.036170e-01
7.464491e-01,2.032914e-01,4.703988e-02,-1.018196e-01
7.570514e-01,2.165499e-01,4.748360e-02,-9.996328e-02
7.674988e-01,2.298062e-01,4.784422e-02,-9.805823e-02
7.777851e-01,2.430180e-01,4.811659e-02,-9.611517e-02
7.879041e-01,2.561322e-01,4.829511e-02,-9.414551e-02
7.978497e-01,2.690859e-01,4.837393e-02,-9.216134e-02
8.076158e-01,2.818067e-01,4.834708e-02,-9.017534e-02
8.171966e-01,2.942152e-01,4.820879e-02,-8.820069e-02
8.265864e-01,3.062271e-01,4.795379e-02,-8.625085e-02
8.357795e-01,3.177559e-01,4.757766e-02,-8.433939e-02
8.447703e-01,3.287169e-01,4.707713e-02,-8.247963e-02
8.535534e-01,3.390298e-01,4.645035e-02,-8.068442e-02
8.621235e-01,3.486232e-01,4.569688e-02,-7.896572e-02
8.704756e-01,3.574395e-01,4.481750e-02,-7.733432e-02
8.786044e-01,3.654419e-01,4.381342e-02,-7.579952e-02
8.865052e-01,3.726262e-01,4.268503e-02,-7.436879e-02
8.941732e-01,3.790384e-01,4.143002e-02,-7.304756e-02
9.016038e-01,3.848010e-01,4.004129e-02,-7.183897e-02
9.087924e-01,3.901459e-01,3.850526e-02,-7.074368e-02
9.157348e-01,3.954484e-01,3.680161e-02,-6.975979e-02
9.224268e-01,4.012544e-01,3.490549e-02,-6.888290e-02
9.288643e-01,4.082848e-01,3.279251e-02,-6.810629e-02
9.350435e-01,4.174059e-01,3.044627e-02,-6.742143e-02
9.409606e-01,4.295594e-01,2.786673e-02,-6.681859e-02
9.466122e-01,4.456540e-01,2.507731e-02,-6.628768e-02
9.519946e-01,4.664356e-01,2.212832e-02,-6.581902e-02
9.571049e-01,4.923598e-01,1.909527e-02,-6.540406e-02
9.619398e-01,5.234935e-01,1.607202e-02,-6.503578e-02
9.664964e-01,5.594690e-01,1.315983e-02,-6.470887e-02
9.707720e-01,5.995019e-01,1.045483e-02,-6.441951e-02
9.747641e-01,6.424698e-01,8.036340e-03,-6.416513e-02
9.784702e-01,6.870354e-01,5.958375e-03,-6.394387e-02
9.818880e-01,7.317898e-01,4.245663e-03,-6.375413e-02
9.850156e-01,7.753888e-01,2.894358e-03,-6.359421e-02
9.878511e-01,8.166605e-01,1.876671e-03,-6.346204e-02
9.903926e-01,8.546715e-01,1.147994e-03,-6.335511e-02
9.926388e-01,8.887484e-01,6.548490e-04,-6.327056e-02
9.945883e-01,9.184625e-01,3.422175e-04,-6.320530e-02
9.962398e-01,9.435880e-01,1.592255e-04,-6.315623e-02
9.975924e-01,9.640474e-01,6.274937e-05,-6.312045e-02
9.986452e-01,9.798565e-01,1.899720e-05,-6.309542e-02
9.993977e-01,9.910758e-01,3.504173e-06,-6.307906e-02
9.998494e-01,9.977735e-01,1.715951e-07,-6.306993e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.306876e-02



==> data/ldcGhia/re-1000-nonlinear-s_0.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.571129e-02
1.505907e-04,7.991658e-08,1.148727e-03,-2.571057e-02
6.022719e-04,1.553393e-06,4.578547e-03,-2.570626e-02
1.354772e-03,8.028923e-06,1.024054e-02,-2.569941e-02
2.407637e-03,2.496520e-05,1.805365e-02,-2.569057e-02
3.760233e-03,5.887099e-05,2.790536e-02,-2.568055e-02
5.411745e-03,1.162144e-04,3.965241e-02,-2.567036e-02
7.361179e-03,2.020953e-04,5.312161e-02,-2.566135e-02
9.607360e-03,3.187631e-04,6.811078e-02,-2.565522e-02
1.214893e-02,4.641016e-04,8.439014e-02,-2.565417e-02
1.498437e-02,6.302441e-04,1.017045e-01,-2.566100e-02
1.811197e-02,8.025217e-04,1.197769e-01,-2.567923e-02
2.152983e-02,9.589655e-04,1.383149e-01,-2.571330e-02
2.523591e-02,1.070580e-03,1.570189e-01,-2.576861e-02
2.922797e-02,1.102546e-03,1.755944e-01,-2.585164e-02
3.350360e-02,1.016418e-03,1.937666e-01,-2.596991e-02
3.806023e-02,7.732097e-04,2.112962e-01,-2.613197e-02
4.289512e-02,3.370868e-04,2.279945e-01,-2.634727e-02
4.800535e-02,-3.207934e-04,2.437361e-01,-2.662604e-02
5.338785e-02,-1.218899e-03,2.584637e-01,-2.697916e-02
5.903937e-02,-2.362996e-03,2.721860e-01,-2.741801e-02
6.495650e-02,-3.745345e-03,2.849656e-01,-2.795448e-02
7.113569e-02,-5.345635e-03,2.968985e-01,-2.860083e-02
7.757322e-02,-7.133474e-03,3.080893e-01,-2.936969e-02
8.426519e-02,-9.071936e-03,3.186247e-01,-3.027395e-02
9.120759e-02,-1.112143e-02,3.285524e-01,-3.132648e-02
9.839623e-02,-1.324312e-02,3.378667e-01,-3.253984e-02
1.058268e-01,-1.540141e-02,3.465053e-01,-3.392565e-02
1.134948e-01,-1.756517e-02,3.543542e-01,-3.549401e-02
1.213956e-01,-1.970792e-02,3.612604e-01,-3.725264e-02
1.295244e-01,-2.180745e-02,3.670490e-01,-3.920613e-02
1.378765e-01,-2.384506e-02,3.715403e-01,-4.135515e-02
1.464466e-01,-2.580505e-02,3.745664e-01,-4.369589e-02
1.552297e-01,-2.767454e-02,3.759855e-01,-4.621961e-02
1.642205e-01,-2.944349e-02,3.756935e-01,-4.891257e-02
1.734136e-01,-3.110513e-02,3.736319e-01,-5.175627e-02
1.828034e-01,-3.265624e-02,3.697939e-01,-5.472802e-02
1.923842e-01,-3.409742e-02,3.642260e-01,-5.780185e-02
2.021503e-01,-3.543314e-02,3.570265e-01,-6.094966e-02
2.120959e-01,-3.667145e-02,3.483399e-01,-6.414254e-02
2.222149e-01,-3.782338e-02,3.383482e-01,-6.735207e-02
2.325012e-01,-3.890215e-02,3.272586e-01,-7.055153e-02
2.429486e-01,-3.992212e-02,3.152905e-01,-7.371686e-02
2.535509e-01,-4.089780e-02,3.026607e-01,-7.682734e-02
2.643016e-01,-4.184286e-02,2.895716e-01,-7.986583e-02
2.751943e-01,-4.276935e-02,2.761999e-01,-8.281876e-02
2.862225e-01,-4.368716e-02,2.626904e-01,-8.567582e-02
2.973793e-01,-4.460384e-02,2.491525e-01,-8.842940e-02
3.086583e-01,-4.552463e-02,2.356606e-01,-9.107399e-02
3.200525e-01,-4.645272e-02,2.222573e-01,-9.360555e-02
3.315551e-01,-4.738975e-02,2.089596e-01,-9.602090e-02
3.431591e-01,-4.833627e-02,1.957646e-01,-9.831729e-02
3.548577e-01,-4.929235e-02,1.826567e-01,-1.004920e-01
3.666436e-01,-5.025796e-02,1.696137e-01,-1.025421e-01
3.785099e-01,-5.123338e-02,1.566114e-01,-1.044645e-01
3.904494e-01,-5.221944e-02,1.436271e-01,-1.062558e-01
4.024548e-01,-5.321760e-02,1.306421e-01,-1.079124e-01
4.145191e-01,-5.423001e-02,1.176423e-01,-1.094306e-01
4.266348e-01,-5.525941e-02,1.046183e-01,-1.108069e-01
4.387947e-01,-5.630899e-02,9.156536e-02,-1.120379e-01
4.509914e-01,-5.738227e-02,7.848175e-02,-1.131205e-01
4.632177e-01,-5.848288e-02,6.536838e-02,-1.140520e-01
4.754662e-01,-5.961444e-02,5.222764e-02,-1.148304e-01
4.877294e-01,-6.078037e-02,3.906271e-02,-1.154539e-01
5.000000e-01,-6.198378e-02,2.587690e-02,-1.159216e-01
5.122706e-01,-6.322732e-02,1.267329e-02,-1.162331e-01
5.245338e-01,-6.451314e-02,-5.454842e-04,-1.163884e-01
5.367823e-01,-6.584270e-02,-1.377735e-02,-1.163882e-01
5.490086e-01,-6.721676e-02,-2.702074e-02,-1.162340e-01
5.612053e-01,-6.863525e-02,-4.027449e-02,-1.159275e-01
5.733652e-01,-7.009721e-02,-5.353760e-02,-1.154712e-01
5.854809e-01,-7.160062e-02,-6.680894e-02,-1.148680e-01
5.975452e-01,-7.314235e-02,-8.008689e-02,-1.141214e-01
6.095506e-01,-7.471804e-02,-9.336884e-02,-1.132352e-01
6.214901e-01,-7.632199e-02,-1.066507e-01,-1.122141e-01
6.333564e-01,-7.794709e-02,-1.199263e-01,-1.110628e-01
6.451423e-01,-7.958477e-02,-1.331866e-01,-1.097870e-01
6.568409e-01,-8.122508e-02,-1.464196e-01,-1.083927e-01
6.684449e-01,-8.285687e-02,-1.596093e-01,-1.068864e-01
6.799475e-01,-8.446810e-02,-1.727360e-01,-1.052753e-01
6.913417e-01,-8.604650e-02,-1.857764e-01,-1.035671e-01
7.026207e-01,-8.758045e-02,-1.987051e-01,-1.017702e-01
7.137775e-01,-8.906034e-02,-2.114965e-01,-9.989336e-02
7.248057e-01,-9.048033e-02,-2.241286e-01,-9.794577e-02
7.356984e-01,-9.184068e-02,-2.365883e-01,-9.593684e-02
7.464491e-01,-9.315034e-02,-2.488789e-01,-9.387591e-02
7.570514e-01,-9.442993e-02,-2.610296e-01,-9.177180e-02
7.674988e-01,-9.571431e-02,-2.731058e-01,-8.963237e-02
7.777851e-01,-9.705437e-02,-2.852204e-01,-8.746385e-02
7.879041e-01,-9.851689e-02,-2.975423e-01,-8.527019e-02
7.978497e-01,-1.001815e-01,-3.102996e-01,-8.305238e-02
8.076158e-01,-1.021334e-01,-3.237736e-01,-8.080786e-02
8.171966e-01,-1.044514e-01,-3.382775e-01,-7.853023e-02
8.265864e-01,-1.071905e-01,-3.541187e-01,-7.620933e-02
8.357795e-01,-1.103615e-01,-3.715396e-01,-7.383189e-02
8.447703e-01,-1.139090e-01,-3.906438e-01,-7.138301e-02
8.535534e-01,-1.176927e-01,-4.113131e-01,-6.884858e-02
8.621235e-01,-1.214785e-01,-4.331321e-01,-6.621865e-02
8.704756e-01,-1.249426e-01,-4.553390e-01,-6.349156e-02
8.786044e-01,-1.276945e-01,-4.768246e-01,-6.067835e-02
8.865052e-01,-1.293171e-01,-4.961936e-01,-5.780631e-02
8.941732e-01,-1.294209e-01,-5.118918e-01,-5.492052e-02
9.016038e-01,-1.277017e-01,-5.223871e-01,-5.208225e-02
9.087924e-01,-1.239902e-01,-5.263712e-01,-4.936353e-02
9.157348e-01,-1.182831e-01,-5.229451e-01,-4.683864e-02
9.224268e-01,-1.107466e-01,-5.117452e-01,-4.457415e-02
9.288643e-01,-1.016949e-01,-4.929880e-01,-4.261987e-02
9.350435e-01,-9.154658e-02,-4.674260e-01,-4.100292e-02
9.409606e-01,-8.077111e-02,-4.362328e-01,-3.972611e-02
9.466122e-01,-6.983588e-02,-4.008454e-01,-3.877039e-02
9.519946e-01,-5.916216e-02,-3.627979e-01,-3.810030e-02
9.571049e-01,-4.909529e-02,-3.235751e-01,-3.767070e-02
9.619398e-01,-3.988995e-02,-2.845008e-01,-3.743315e-02
9.664964e-01,-3.170860e-02,-2.466701e-01,-3.734110e-02
9.707720e-01,-2.462961e-02,-2.109202e-01,-3.735322e-02
9.747641e-01,-1.866111e-02,-1.778343e-01,-3.743516e-02
9.784702e-01,-1.375717e-02,-1.477662e-01,-3.755988e-02
9.818880e-01,-9.833837e-03,-1.208785e-01,-3.770713e-02
9.850156e-01,-6.783310e-03,-9.718502e-02,-3.786241e-02
9.878511e-01,-4.485573e-03,-7.659226e-02,-3.801581e-02
9.903926e-01,-2.817369e-03,-5.893667e-02,-3.816080e-02
9.926388e-01,-1.658742e-03,-4.401613e-02,-3.829326e-02
9.945883e-01,-8.976164e-04,-3.161475e-02,-3.841069e-02
9.962398e-01,-4.329062e-04,-2.152165e-02,-3.851157e-02
9.975924e-01,-1.765933e-04,-1.354427e-02,-3.859499e-02
9.986452e-01,-5.513496e-05,-7.517382e-03,-3.866036e-02
9.993977e-01,-1.043516e-05,-3.308748e-03,-3.870730e-02
9.998494e-01,-5.253288e-07,-8.223262e-04,-3.873539e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.873964e-02



==> data/ldcGhia/re-10000-nonlinear-s_0.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.027641e-02
1.505907e-04,-3.712035e-03,1.197885e-06,-1.027514e-02
6.022719e-04,-1.467509e-02,2.248989e-05,-1.026862e-02
1.354772e-03,-3.237920e-02,1.120333e-04,-1.025908e-02
2.407637e-03,-5.599488e-02,3.306589e-04,-1.024885e-02
3.760233e-03,-8.438192e-02,7.253928e-04,-1.024167e-02
5.411745e-03,-1.160993e-01,1.299318e-03,-1.024355e-02
7.361179e-03,-1.494787e-01,1.988971e-03,-1.026365e-02
9.607360e-03,-1.828533e-01,2.665326e-03,-1.031473e-02
1.214893e-02,-2.149665e-01,3.171099e-03,-1.041315e-02
1.498437e-02,-2.453932e-01,3.387416e-03,-1.057874e-02
1.811197e-02,-2.746302e-01,3.292356e-03,-1.083573e-02
2.152983e-02,-3.036209e-01,2.963781e-03,-1.121454e-02
2.523591e-02,-3.329405e-01,2.518140e-03,-1.175267e-02
2.922797e-02,-3.622271e-01,2.037125e-03,-1.249250e-02
3.350360e-02,-3.902123e-01,1.540942e-03,-1.347602e-02
3.806023e-02,-4.151483e-01,1.010059e-03,-1.473760e-02
4.289512e-02,-4.352672e-01,4.163026e-04,-1.629602e-02
4.800535e-02,-4.491467e-01,-2.604483e-04,-1.814766e-02
5.338785e-02,-4.560099e-01,-1.027238e-03,-2.026372e-02
5.903937e-02,-4.559412e-01,-1.877058e-03,-2.259381e-02
6.495650e-02,-4.499448e-01,-2.789338e-03,-2.507609e-02
7.113569e-02,-4.397755e-01,-3.732316e-03,-2.765088e-02
7.757322e-02,-4.275449e-01,-4.667908e-03,-3.027317e-02
8.426519e-02,-4.152069e-01,-5.558735e-03,-3.291926e-02
9.120759e-02,-4.041020e-01,-6.375570e-03,-3.558588e-02
9.839623e-02,-3.947380e-01,-7.102616e-03,-3.828319e-02
1.058268e-01,-3.868796e-01,-7.738344e-03,-4.102517e-02
1.134948e-01,-3.798723e-01,-8.291499e-03,-4.382140e-02
1.213956e-01,-3.730236e-01,-8.774271e-03,-4.667276e-02
1.295244e-01,-3.658681e-01,-9.195890e-03,-4.957184e-02
1.378765e-01,-3.582386e-01,-9.559295e-03,-5.250622e-02
1.464466e-01,-3.501849e-01,-9.861652e-03,-5.546247e-02
1.552297e-01,-3.418385e-01,-1.009746e-02,-5.842871e-02
1.642205e-01,-3.333129e-01,-1.026198e-02,-6.139528e-02
1.734136e-01,-3.246672e-01,-1.035313e-02,-6.435428e-02
1.828034e-01,-3.159158e-01,-1.037154e-02,-6.729866e-02
1.923842e-01,-3.070510e-01,-1.031951e-02,-7.022172e-02
2.021503e-01,-2.980610e-01,-1.019986e-02,-7.311677e-02
2.120959e-01,-2.889378e-01,-1.001535e-02,-7.597718e-02
2.222149e-01,-2.796786e-01,-9.768522e-03,-7.879641e-02
2.325012e-01,-2.702853e-01,-9.461782e-03,-8.156808e-02
2.429486e-01,-2.607621e-01,-9.097527e-03,-8.428601e-02
2.535509e-01,-2.511137e-01,-8.678217e-03,-8.694428e-02
2.643016e-01,-2.413448e-01,-8.206391e-03,-8.953715e-02
2.751943e-01,-2.314593e-01,-7.684635e-03,-9.205911e-02
2.862225e-01,-2.214608e-01,-7.115530e-03,-9.450480e-02
2.973793e-01,-2.113529e-01,-6.501596e-03,-9.686906e-02
3.086583e-01,-2.011393e-01,-5.845262e-03,-9.914687e-02
3.200525e-01,-1.908239e-01,-5.148843e-03,-1.013334e-01
3.315551e-01,-1.804106e-01,-4.414531e-03,-1.034240e-01
3.431591e-01,-1.699037e-01,-3.644391e-03,-1.054141e-01
3.548577e-01,-1.593073e-01,-2.840357e-03,-1.072996e-01
3.666436e-01,-1.486258e-01,-2.004237e-03,-1.090764e-01
3.785099e-01,-1.378633e-01,-1.137719e-03,-1.107406e-01
3.904494e-01,-1.270242e-01,-2.423843e-04,-1.122888e-01
4.024548e-01,-1.161126e-01,6.802701e-04,-1.137176e-01
4.145191e-01,-1.051327e-01,1.628809e-03,-1.150239e-01
4.266348e-01,-9.408838e-02,2.601831e-03,-1.162052e-01
4.387947e-01,-8.298356e-02,3.597933e-03,-1.172589e-01
4.509914e-01,-7.182183e-02,4.615679e-03,-1.181830e-01
4.632177e-01,-6.060660e-02,5.653563e-03,-1.189758e-01
4.754662e-01,-4.934101e-02,6.709973e-03,-1.196358e-01
4.877294e-01,-3.802797e-02,7.783156e-03,-1.201622e-01
5.000000e-01,-2.667014e-02,8.871184e-03,-1.205544e-01
5.122706e-01,-1.526987e-02,9.971922e-03,-1.208120e-01
5.245338e-01,-3.829286e-03,1.108300e-02,-1.209354e-01
5.367823e-01,7.649764e-03,1.220179e-02,-1.209251e-01
5.490086e-01,1.916566e-02,1.332538e-02,-1.207823e-01
5.612053e-01,3.071702e-02,1.445057e-02,-1.205083e-01
5.733652e-01,4.230264e-02,1.557387e-02,-1.201053e-01
5.854809e-01,5.392151e-02,1.669146e-02,-1.195754e-01
5.975452e-01,6.557273e-02,1.779924e-02,-1.189217e-01
6.095506e-01,7.725553e-02,1.889282e-02,-1.181472e-01
6.214901e-01,8.896917e-02,1.996755e-02,-1.172558e-01
6.333564e-01,1.007129e-01,2.101853e-02,-1.162515e-01
6.451423e-01,1.124861e-01,2.204065e-02,-1.151391e-01
6.568409e-01,1.242877e-01,2.302866e-02,-1.139234e-01
6.684449e-01,1.361168e-01,2.397718e-02,-1.126100e-01
6.799475e-01,1.479720e-01,2.488077e-02,-1.112047e-01
6.913417e-01,1.598517e-01,2.573401e-02,-1.097138e-01
7.026207e-01,1.717541e-01,2.653152e-02,-1.081439e-01
7.137775e-01,1.836764e-01,2.726809e-02,-1.065022e-01
7.248057e-01,1.956158e-01,2.793871e-02,-1.047959e-01
7.356984e-01,2.075685e-01,2.853864e-02,-1.030329e-01
7.464491e-01,2.195302e-01,2.906353e-02,-1.012211e-01
7.570514e-01,2.314958e-01,2.950943e-02,-9.936901e-02
7.674988e-01,2.434593e-01,2.987292e-02,-9.748507e-02
7.777851e-01,2.554139e-01,3.015108e-02,-9.557809e-02
7.879041e-01,2.673519e-01,3.034163e-02,-9.365697e-02
7.978497e-01,2.792648e-01,3.044292e-02,-9.173071e-02
8.076158e-01,2.911435e-01,3.045409e-02,-8.980833e-02
8.171966e-01,3.029793e-01,3.037511e-02,-8.789877e-02
8.265864e-01,3.147630e-01,3.020688e-02,-8.601083e-02
8.357795e-01,3.264851e-01,2.995113e-02,-8.415309e-02
8.447703e-01,3.381336e-01,2.961024e-02,-8.233379e-02
8.535534e-01,3.496921e-01,2.918686e-02,-8.056083e-02
8.621235e-01,3.611392e-01,2.868377e-02,-7.884167e-02
8.704756e-01,3.724524e-01,2.810404e-02,-7.718333e-02
8.786044e-01,3.836172e-01,2.745187e-02,-7.559217e-02
8.865052e-01,3.946384e-01,2.673359e-02,-7.407379e-02
8.941732e-01,4.055480e-01,2.595848e-02,-7.263271e-02
9.016038e-01,4.163988e-01,2.513861e-02,-7.127230e-02
9.087924e-01,4.272371e-01,2.428723e-02,-6.999471e-02
9.157348e-01,4.380576e-01,2.341608e-02,-6.880117e-02
9.224268e-01,4.487526e-01,2.253234e-02,-6.769243e-02
9.288643e-01,4.590781e-01,2.163661e-02,-6.666915e-02
9.350435e-01,4.686509e-01,2.072301e-02,-6.573231e-02
9.409606e-01,4.769771e-01,1.978153e-02,-6.488314e-02
9.466122e-01,4.834975e-01,1.880167e-02,-6.412294e-02
9.519946e-01,4.876408e-01,1.777576e-02,-6.345259e-02
9.571049e-01,4.888861e-01,1.670032e-02,-6.287200e-02
9.619398e-01,4.868516e-01,1.557545e-02,-6.237958e-02
9.664964e-01,4.814525e-01,1.440117e-02,-6.197178e-02
9.707720e-01,4.732742e-01,1.316778e-02,-6.164296e-02
9.747641e-01,4.643290e-01,1.184280e-02,-6.138545e-02
9.784702e-01,4.589018e-01,1.037345e-02,-6.118946e-02
9.818880e-01,4.634486e-01,8.722906e-03,-6.104328e-02
9.850156e-01,4.846905e-01,6.923941e-03,-6.093449e-02
9.878511e-01,5.265557e-01,5.101136e-03,-6.085204e-02
9.903926e-01,5.879208e-01,3.433066e-03,-6.078809e-02
9.926388e-01,6.626906e-01,2.077390e-03,-6.073832e-02
9.945883e-01,7.420634e-01,1.109713e-03,-6.070073e-02
9.962398e-01,8.174787e-01,5.100031e-04,-6.067410e-02
9.975924e-01,8.826779e-01,1.930620e-04,-6.065678e-02
9.986452e-01,9.342399e-01,5.513728e-05,-6.064662e-02
9.993977e-01,9.709507e-01,9.527423e-06,-6.064131e-02
9.998494e-01,9.927738e-01,4.283468e-07,-6.063896e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.063883e-02



==> data/ldcGhia/re-10000-nonlinear-s_0.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.466657e-02
1.505907e-04,2.072512e-06,4.247582e-03,-2.466458e-02
6.022719e-04,3.987280e-05,1.689943e-02,-2.465335e-02
1.354772e-03,2.038212e-04,3.768497e-02,-2.463584e-02
2.407637e-03,6.235214e-04,6.613687e-02,-2.461432e-02
3.760233e-03,1.435631e-03,1.015015e-01,-2.459270e-02
5.411745e-03,2.738262e-03,1.425444e-01,-2.457795e-02
7.361179e-03,4.537074e-03,1.873077e-01,-2.458185e-02
9.607360e-03,6.700117e-03,2.330104e-01,-2.462203e-02
1.214893e-02,8.953605e-03,2.763613e-01,-2.472085e-02
1.498437e-02,1.095078e-02,3.144106e-01,-2.490170e-02
1.811197e-02,1.240628e-02,3.456124e-01,-2.518490e-02
2.152983e-02,1.321999e-02,3.703364e-01,-2.558713e-02
2.523591e-02,1.349230e-02,3.902787e-01,-2.612437e-02
2.922797e-02,1.341730e-02,4.071736e-01,-2.681461e-02
3.350360e-02,1.315449e-02,4.218654e-01,-2.767648e-02
3.806023e-02,1.277883e-02,4.342799e-01,-2.872546e-02
4.289512e-02,1.230604e-02,4.439110e-01,-2.997033e-02
4.800535e-02,1.173125e-02,4.502555e-01,-3.141101e-02
5.338785e-02,1.104939e-02,4.530412e-01,-3.303767e-02
5.903937e-02,1.026204e-02,4.523217e-01,-3.483180e-02
6.495650e-02,9.379260e-03,4.484859e-01,-3.676927e-02
7.113569e-02,8.418820e-03,4.421907e-01,-3.882443e-02
7.757322e-02,7.403632e-03,4.342319e-01,-4.097418e-02
8.426519e-02,6.358188e-03,4.253893e-01,-4.320065e-02
9.120759e-02,5.305023e-03,4.162885e-01,-4.549216e-02
9.839623e-02,4.262052e-03,4.073181e-01,-4.784225e-02
1.058268e-01,3.241316e-03,3.986198e-01,-5.024752e-02
1.134948e-01,2.249142e-03,3.901473e-01,-5.270528e-02
1.213956e-01,1.287361e-03,3.817592e-01,-5.521176e-02
1.295244e-01,3.550229e-04,3.733103e-01,-5.776129e-02
1.378765e-01,-5.499490e-04,3.647056e-01,-6.034651e-02
1.464466e-01,-1.429611e-03,3.559119e-01,-6.295914e-02
1.552297e-01,-2.285525e-03,3.469371e-01,-6.559079e-02
1.642205e-01,-3.118846e-03,3.378018e-01,-6.823336e-02
1.734136e-01,-3.930638e-03,3.285205e-01,-7.087919e-02
1.828034e-01,-4.722140e-03,3.190964e-01,-7.352088e-02
1.923842e-01,-5.494845e-03,3.095260e-01,-7.615118e-02
2.021503e-01,-6.250443e-03,2.998053e-01,-7.876294e-02
2.120959e-01,-6.990717e-03,2.899321e-01,-8.134905e-02
2.222149e-01,-7.717489e-03,2.799075e-01,-8.390255e-02
2.325012e-01,-8.432596e-03,2.697339e-01,-8.641661e-02
2.429486e-01,-9.137899e-03,2.594151e-01,-8.888458e-02
2.535509e-01,-9.835289e-03,2.489557e-01,-9.129994e-02
2.643016e-01,-1.052670e-02,2.383611e-01,-9.365637e-02
2.751943e-01,-1.121410e-02,2.276375e-01,-9.594770e-02
2.862225e-01,-1.189953e-02,2.167915e-01,-9.816795e-02
2.973793e-01,-1.258508e-02,2.058304e-01,-1.003113e-01
3.086583e-01,-1.327293e-02,1.947620e-01,-1.023723e-01
3.200525e-01,-1.396535e-02,1.835940e-01,-1.043454e-01
3.315551e-01,-1.466471e-02,1.723344e-01,-1.062255e-01
3.431591e-01,-1.537349e-02,1.609909e-01,-1.080077e-01
3.548577e-01,-1.609424e-02,1.495712e-01,-1.096873e-01
3.666436e-01,-1.682966e-02,1.380828e-01,-1.112600e-01
3.785099e-01,-1.758248e-02,1.265325e-01,-1.127217e-01
3.904494e-01,-1.835552e-02,1.149272e-01,-1.140684e-01
4.024548e-01,-1.915162e-02,1.032728e-01,-1.152967e-01
4.145191e-01,-1.997362e-02,9.157531e-02,-1.164034e-01
4.266348e-01,-2.082432e-02,7.983986e-02,-1.173857e-01
4.387947e-01,-2.170641e-02,6.807132e-02,-1.182411e-01
4.509914e-01,-2.262248e-02,5.627406e-02,-1.189675e-01
4.632177e-01,-2.357490e-02,4.445202e-02,-1.195631e-01
4.754662e-01,-2.456580e-02,3.260877e-02,-1.200266e-01
4.877294e-01,-2.559705e-02,2.074753e-02,-1.203572e-01
5.000000e-01,-2.667014e-02,8.871184e-03,-1.205544e-01
5.122706e-01,-2.778617e-02,-3.017620e-03,-1.206180e-01
5.245338e-01,-2.894582e-02,-1.491647e-02,-1.205484e-01
5.367823e-01,-3.014926e-02,-2.682313e-02,-1.203465e-01
5.490086e-01,-3.139615e-02,-3.873549e-02,-1.200134e-01
5.612053e-01,-3.268561e-02,-5.065152e-02,-1.195509e-01
5.733652e-01,-3.401614e-02,-6.256922e-02,-1.189610e-01
5.854809e-01,-3.538569e-02,-7.448659e-02,-1.182462e-01
5.975452e-01,-3.679158e-02,-8.640156e-02,-1.174095e-01
6.095506e-01,-3.823052e-02,-9.831197e-02,-1.164540e-01
6.214901e-01,-3.969862e-02,-1.102155e-01,-1.153834e-01
6.333564e-01,-4.119137e-02,-1.221097e-01,-1.142018e-01
6.451423e-01,-4.270369e-02,-1.339916e-01,-1.129135e-01
6.568409e-01,-4.422996e-02,-1.458584e-01,-1.115231e-01
6.684449e-01,-4.576400e-02,-1.577065e-01,-1.100355e-01
6.799475e-01,-4.729915e-02,-1.695319e-01,-1.084561e-01
6.913417e-01,-4.882829e-02,-1.813304e-01,-1.067900e-01
7.026207e-01,-5.034391e-02,-1.930970e-01,-1.050431e-01
7.137775e-01,-5.183815e-02,-2.048258e-01,-1.032211e-01
7.248057e-01,-5.330284e-02,-2.165107e-01,-1.013299e-01
7.356984e-01,-5.472963e-02,-2.281441e-01,-9.937574e-02
7.464491e-01,-5.611002e-02,-2.397182e-01,-9.736467e-02
7.570514e-01,-5.743551e-02,-2.512238e-01,-9.530302e-02
7.674988e-01,-5.869767e-02,-2.626515e-01,-9.319709e-02
7.777851e-01,-5.988832e-02,-2.739910e-01,-9.105322e-02
7.879041e-01,-6.099952e-02,-2.852317e-01,-8.887773e-02
7.978497e-01,-6.202360e-02,-2.963616e-01,-8.667694e-02
8.076158e-01,-6.295317e-02,-3.073668e-01,-8.445708e-02
8.171966e-01,-6.378123e-02,-3.182310e-01,-8.222439e-02
8.265864e-01,-6.450155e-02,-3.289366e-01,-7.998503e-02
8.357795e-01,-6.510937e-02,-3.394685e-01,-7.774511e-02
8.447703e-01,-6.560214e-02,-3.498187e-01,-7.551058e-02
8.535534e-01,-6.597994e-02,-3.599919e-01,-7.328709e-02
8.621235e-01,-6.624483e-02,-3.700045e-01,-7.107984e-02
8.704756e-01,-6.639882e-02,-3.798748e-01,-6.889351e-02
8.786044e-01,-6.644061e-02,-3.896017e-01,-6.673237e-02
8.865052e-01,-6.636181e-02,-3.991350e-01,-6.460072e-02
8.941732e-01,-6.614424e-02,-4.083452e-01,-6.250348e-02
9.016038e-01,-6.575987e-02,-4.170068e-01,-6.044706e-02
9.087924e-01,-6.517577e-02,-4.248131e-01,-5.843992e-02
9.157348e-01,-6.436759e-02,-4.314523e-01,-5.649260e-02
9.224268e-01,-6.334819e-02,-4.367935e-01,-5.461662e-02
9.288643e-01,-6.221661e-02,-4.412371e-01,-5.282139e-02
9.350435e-01,-6.121270e-02,-4.461750e-01,-5.110885e-02
9.409606e-01,-6.072093e-02,-4.542320e-01,-4.946619e-02
9.466122e-01,-6.114377e-02,-4.686837e-01,-4.786026e-02
9.519946e-01,-6.262734e-02,-4.916664e-01,-4.623995e-02
9.571049e-01,-6.477071e-02,-5.217499e-01,-4.455262e-02
9.619398e-01,-6.655677e-02,-5.524996e-01,-4.277535e-02
9.664964e-01,-6.665275e-02,-5.735986e-01,-4.094909e-02
9.707720e-01,-6.396710e-02,-5.745531e-01,-3.918883e-02
9.747641e-01,-5.814227e-02,-5.490824e-01,-3.764752e-02
9.784702e-01,-4.970158e-02,-4.976723e-01,-3.644838e-02
9.818880e-01,-3.980704e-02,-4.270292e-01,-3.563316e-02
9.850156e-01,-2.980922e-02,-3.471667e-01,-3.515910e-02
9.878511e-01,-2.082963e-02,-2.679665e-01,-3.493504e-02
9.903926e-01,-1.353312e-02,-1.967693e-01,-3.486444e-02
9.926388e-01,-8.115110e-03,-1.375480e-01,-3.487216e-02
9.945883e-01,-4.427352e-03,-9.132552e-02,-3.491098e-02
9.962398e-01,-2.140055e-03,-5.715765e-02,-3.495616e-02
9.975924e-01,-8.724825e-04,-3.312555e-02,-3.499687e-02
9.986452e-01,-2.719940e-04,-1.707832e-02,-3.502931e-02
9.993977e-01,-5.140289e-05,-7.089991e-03,-3.505253e-02
9.998494e-01,-2.583754e-06,-1.697012e-03,-3.506635e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.506842e-02



==> data/ldcGhia/re-5000-nonlinear-s_0.0/slice_const_x_1d.10000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-7.742873e-03
1.505907e-04,-2.338837e-03,4.901897e-07,-7.741883e-03
6.022719e-04,-9.293650e-03,9.317030e-06,-7.736561e-03
1.354772e-03,-2.067990e-02,4.703085e-05,-7.728523e-03
2.407637e-03,-3.619042e-02,1.414498e-04,-7.719181e-03
3.760233e-03,-5.539270e-02,3.185729e-04,-7.710673e-03
5.411745e-03,-7.772345e-02,5.911850e-04,-7.706229e-03
7.361179e-03,-1.024887e-01,9.474470e-04,-7.710678e-03
9.607360e-03,-1.288876e-01,1.343208e-03,-7.731067e-03
1.214893e-02,-1.560812e-01,1.702762e-03,-7.777213e-03
1.498437e-02,-1.833163e-01,1.931898e-03,-7.862062e-03
1.811197e-02,-2.100781e-01,1.942953e-03,-8.001872e-03
2.152983e-02,-2.362053e-01,1.684389e-03,-8.216446e-03
2.523591e-02,-2.618779e-01,1.161088e-03,-8.529617e-03
2.922797e-02,-2.874408e-01,4.326708e-04,-8.969903e-03
3.350360e-02,-3.131204e-01,-4.110114e-04,-9.570682e-03
3.806023e-02,-3.387804e-01,-1.282553e-03,-1.036909e-02
4.289512e-02,-3.638351e-01,-2.118481e-03,-1.140321e-02
4.800535e-02,-3.873316e-01,-2.882033e-03,-1.270775e-02
5.338785e-02,-4.081183e-01,-3.555390e-03,-1.430859e-02
5.903937e-02,-4.250359e-01,-4.132940e-03,-1.621703e-02
6.495650e-02,-4.371097e-01,-4.619235e-03,-1.842502e-02
7.113569e-02,-4.437388e-01,-5.028633e-03,-2.090342e-02
7.757322e-02,-4.448466e-01,-5.383392e-03,-2.360461e-02
8.426519e-02,-4.409421e-01,-5.709363e-03,-2.646973e-02
9.120759e-02,-4.330539e-01,-6.030051e-03,-2.943868e-02
9.839623e-02,-4.225383e-01,-6.360629e-03,-3.246008e-02
1.058268e-01,-4.108049e-01,-6.703921e-03,-3.549808e-02
1.134948e-01,-3.990423e-01,-7.049971e-03,-3.853437e-02
1.213956e-01,-3.880254e-01,-7.379544e-03,-4.156551e-02
1.295244e-01,-3.780604e-01,-7.670181e-03,-4.459731e-02
1.378765e-01,-3.690632e-01,-7.902395e-03,-4.763863e-02
1.464466e-01,-3.607199e-01,-8.063732e-03,-5.069626e-02
1.552297e-01,-3.526580e-01,-8.149697e-03,-5.377225e-02
1.642205e-01,-3.445699e-01,-8.162064e-03,-5.686335e-02
1.734136e-01,-3.362666e-01,-8.105998e-03,-5.996225e-02
1.828034e-01,-3.276733e-01,-7.987407e-03,-6.305935e-02
1.923842e-01,-3.187924e-01,-7.811344e-03,-6.614444e-02
2.021503e-01,-3.096627e-01,-7.581494e-03,-6.920772e-02
2.120959e-01,-3.003295e-01,-7.300385e-03,-7.224029e-02
2.222149e-01,-2.908289e-01,-6.969842e-03,-7.523413e-02
2.325012e-01,-2.811843e-01,-6.591397e-03,-7.818193e-02
2.429486e-01,-2.714084e-01,-6.166539e-03,-8.107686e-02
2.535509e-01,-2.615072e-01,-5.696818e-03,-8.391240e-02
2.643016e-01,-2.514834e-01,-5.183865e-03,-8.668222e-02
2.751943e-01,-2.413395e-01,-4.629345e-03,-8.938018e-02
2.862225e-01,-2.310786e-01,-4.034921e-03,-9.200030e-02
2.973793e-01,-2.207047e-01,-3.402207e-03,-9.453676e-02
3.086583e-01,-2.102227e-01,-2.732742e-03,-9.698398e-02
3.200525e-01,-1.996382e-01,-2.027987e-03,-9.933658e-02
3.315551e-01,-1.889569e-01,-1.289327e-03,-1.015894e-01
3.431591e-01,-1.781844e-01,-5.180855e-04,-1.037376e-01
3.548577e-01,-1.673263e-01,2.844544e-04,-1.057765e-01
3.666436e-01,-1.563877e-01,1.117035e-03,-1.077018e-01
3.785099e-01,-1.453739e-01,1.978405e-03,-1.095092e-01
3.904494e-01,-1.342896e-01,2.867303e-03,-1.111952e-01
4.024548e-01,-1.231393e-01,3.782445e-03,-1.127560e-01
4.145191e-01,-1.119274e-01,4.722504e-03,-1.141885e-01
4.266348e-01,-1.006580e-01,5.686097e-03,-1.154899e-01
4.387947e-01,-8.933466e-02,6.671769e-03,-1.166575e-01
4.509914e-01,-7.796087e-02,7.677971e-03,-1.176892e-01
4.632177e-01,-6.653973e-02,8.703047e-03,-1.185832e-01
4.754662e-01,-5.507399e-02,9.745211e-03,-1.193381e-01
4.877294e-01,-4.356612e-02,1.080253e-02,-1.199527e-01
5.000000e-01,-3.201825e-02,1.187291e-02,-1.204265e-01
5.122706e-01,-2.043224e-02,1.295408e-02,-1.207593e-01
5.245338e-01,-8.809667e-03,1.404355e-02,-1.209514e-01
5.367823e-01,2.848155e-03,1.513864e-02,-1.210034e-01
5.490086e-01,1.454013e-02,1.623642e-02,-1.209165e-01
5.612053e-01,2.626536e-02,1.733375e-02,-1.206923e-01
5.733652e-01,3.802310e-02,1.842721e-02,-1.203329e-01
5.854809e-01,4.981273e-02,1.951316e-02,-1.198409e-01
5.975452e-01,6.163374e-02,2.058770e-02,-1.192194e-01
6.095506e-01,7.348563e-02,2.164666e-02,-1.184718e-01
6.214901e-01,8.536792e-02,2.268568e-02,-1.176021e-01
6.333564e-01,9.728009e-02,2.370015e-02,-1.166149e-01
6.451423e-01,1.092215e-01,2.468530e-02,-1.155150e-01
6.568409e-01,1.211915e-01,2.563616e-02,-1.143078e-01
6.684449e-01,1.331890e-01,2.654768e-02,-1.129991e-01
6.799475e-01,1.452130e-01,2.741470e-02,-1.115952e-01
6.913417e-01,1.572620e-01,2.823205e-02,-1.101026e-01
7.026207e-01,1.693342e-01,2.899460e-02,-1.085284e-01
7.137775e-01,1.814277e-01,2.969731e-02,-1.068800e-01
7.248057e-01,1.935398e-01,3.033533e-02,-1.051651e-01
7.356984e-01,2.056677e-01,3.090404e-02,-1.033917e-01
7.464491e-01,2.178082e-01,3.139919e-02,-1.015682e-01
7.570514e-01,2.299574e-01,3.181688e-02,-9.970303e-02
7.674988e-01,2.421108e-01,3.215375e-02,-9.780498e-02
7.777851e-01,2.542630e-01,3.240691e-02,-9.588293e-02
7.879041e-01,2.664071e-01,3.257407e-02,-9.394586e-02
7.978497e-01,2.785344e-01,3.265350e-02,-9.200284e-02
8.076158e-01,2.906349e-01,3.264412e-02,-9.006294e-02
8.171966e-01,3.026975e-01,3.254554e-02,-8.813517e-02
8.265864e-01,3.147121e-01,3.235823e-02,-8.622844e-02
8.357795e-01,3.266719e-01,3.208373e-02,-8.435137e-02
8.447703e-01,3.385768e-01,3.172486e-02,-8.251220e-02
8.535534e-01,3.504340e-01,3.128588e-02,-8.071863e-02
8.621235e-01,3.622572e-01,3.077241e-02,-7.897768e-02
8.704756e-01,3.740595e-01,3.019117e-02,-7.729561e-02
8.786044e-01,3.858428e-01,2.954929e-02,-7.567796e-02
8.865052e-01,3.975820e-01,2.885351e-02,-7.412967e-02
8.941732e-01,4.092097e-01,2.810930e-02,-7.265529e-02
9.016038e-01,4.206041e-01,2.732017e-02,-7.125919e-02
9.087924e-01,4.315854e-01,2.648747e-02,-6.994576e-02
9.157348e-01,4.419228e-01,2.561066e-02,-6.871945e-02
9.224268e-01,4.513515e-01,2.468806e-02,-6.758466e-02
9.288643e-01,4.595978e-01,2.371799e-02,-6.654545e-02
9.350435e-01,4.664053e-01,2.269985e-02,-6.560513e-02
9.409606e-01,4.715610e-01,2.163500e-02,-6.476584e-02
9.466122e-01,4.749197e-01,2.052670e-02,-6.402804e-02
9.519946e-01,4.764495e-01,1.937770e-02,-6.339028e-02
9.571049e-01,4.763470e-01,1.818339e-02,-6.284898e-02
9.619398e-01,4.752836e-01,1.692122e-02,-6.239843e-02
9.664964e-01,4.747555e-01,1.554420e-02,-6.203071e-02
9.707720e-01,4.773290e-01,1.399130e-02,-6.173572e-02
9.747641e-01,4.864559e-01,1.221915e-02,-6.150148e-02
9.784702e-01,5.056818e-01,1.024125e-02,-6.131541e-02
9.818880e-01,5.374597e-01,8.148224e-03,-6.116602e-02
9.850156e-01,5.821117e-01,6.091831e-03,-6.104446e-02
9.878511e-01,6.374717e-01,4.238672e-03,-6.094503e-02
9.903926e-01,6.993909e-01,2.717741e-03,-6.086464e-02
9.926388e-01,7.628448e-01,1.587057e-03,-6.080161e-02
9.945883e-01,8.231248e-01,8.305782e-04,-6.075442e-02
9.962398e-01,8.766565e-01,3.798077e-04,-6.072107e-02
9.975924e-01,9.212617e-01,1.450824e-04,-6.069898e-02
9.986452e-01,9.559587e-01,4.225838e-05,-6.068538e-02
9.993977e-01,9.805411e-01,7.491071e-06,-6.067768e-02
9.998494e-01,9.951558e-01,3.492641e-07,-6.067392e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.067360e-02



==> data/ldcGhia/re-5000-nonlinear-s_0.0/slice_const_y_1d.10000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.643992e-02
1.505907e-04,8.000608e-07,2.685385e-03,-2.643841e-02
6.022719e-04,1.544771e-05,1.068622e-02,-2.642977e-02
1.354772e-03,7.928905e-05,2.383624e-02,-2.641622e-02
2.407637e-03,2.441602e-04,4.185453e-02,-2.639927e-02
3.760233e-03,5.681910e-04,6.433163e-02,-2.638115e-02
5.411745e-03,1.102179e-03,9.070087e-02,-2.636518e-02
7.361179e-03,1.873936e-03,1.201994e-01,-2.635625e-02
9.607360e-03,2.873336e-03,1.518395e-01,-2.636140e-02
1.214893e-02,4.042524e-03,1.844243e-01,-2.639023e-02
1.498437e-02,5.276943e-03,2.166448e-01,-2.645490e-02
1.811197e-02,6.441735e-03,2.472716e-01,-2.656961e-02
2.152983e-02,7.403025e-03,2.753999e-01,-2.674972e-02
2.523591e-02,8.065160e-03,3.006503e-01,-2.701110e-02
2.922797e-02,8.397824e-03,3.232082e-01,-2.737005e-02
3.350360e-02,8.438160e-03,3.436431e-01,-2.784386e-02
3.806023e-02,8.265656e-03,3.625762e-01,-2.845140e-02
4.289512e-02,7.964258e-03,3.803657e-01,-2.921284e-02
4.800535e-02,7.593187e-03,3.969620e-01,-3.014822e-02
5.338785e-02,7.178585e-03,4.119648e-01,-3.127509e-02
5.903937e-02,6.721982e-03,4.247951e-01,-3.260605e-02
6.495650e-02,6.213438e-03,4.348721e-01,-3.414644e-02
7.113569e-02,5.641005e-03,4.417426e-01,-3.589292e-02
7.757322e-02,4.995295e-03,4.451596e-01,-3.783306e-02
8.426519e-02,4.271255e-03,4.451213e-01,-3.994637e-02
9.120759e-02,3.468749e-03,4.418755e-01,-4.220660e-02
9.839623e-02,2.592554e-03,4.358877e-01,-4.458494e-02
1.058268e-01,1.651853e-03,4.277748e-01,-4.705346e-02
1.134948e-01,6.592657e-04,4.182136e-01,-4.958798e-02
1.213956e-01,-3.705381e-04,4.078424e-01,-5.216988e-02
1.295244e-01,-1.422474e-03,3.971753e-01,-5.478639e-02
1.378765e-01,-2.482663e-03,3.865521e-01,-5.742974e-02
1.464466e-01,-3.539702e-03,3.761313e-01,-6.009542e-02
1.552297e-01,-4.585319e-03,3.659238e-01,-6.278020e-02
1.642205e-01,-5.614352e-03,3.558498e-01,-6.548055e-02
1.734136e-01,-6.624193e-03,3.457978e-01,-6.819169e-02
1.828034e-01,-7.613980e-03,3.356692e-01,-7.090733e-02
1.923842e-01,-8.583801e-03,3.254002e-01,-7.361990e-02
2.021503e-01,-9.534108e-03,3.149640e-01,-7.632116e-02
2.120959e-01,-1.046539e-02,3.043612e-01,-7.900263e-02
2.222149e-01,-1.137807e-02,2.936064e-01,-8.165602e-02
2.325012e-01,-1.227257e-02,2.827177e-01,-8.427335e-02
2.429486e-01,-1.314939e-02,2.717103e-01,-8.684705e-02
2.535509e-01,-1.400925e-02,2.605956e-01,-8.936985e-02
2.643016e-01,-1.485310e-02,2.493809e-01,-9.183477e-02
2.751943e-01,-1.568225e-02,2.380719e-01,-9.423506e-02
2.862225e-01,-1.649827e-02,2.266733e-01,-9.656417e-02
2.973793e-01,-1.730308e-02,2.151899e-01,-9.881578e-02
3.086583e-01,-1.809886e-02,2.036267e-01,-1.009838e-01
3.200525e-01,-1.888808e-02,1.919891e-01,-1.030624e-01
3.315551e-01,-1.967342e-02,1.802828e-01,-1.050459e-01
3.431591e-01,-2.045777e-02,1.685132e-01,-1.069290e-01
3.548577e-01,-2.124421e-02,1.566856e-01,-1.087068e-01
3.666436e-01,-2.203592e-02,1.448054e-01,-1.103743e-01
3.785099e-01,-2.283621e-02,1.328775e-01,-1.119272e-01
3.904494e-01,-2.364843e-02,1.209066e-01,-1.133614e-01
4.024548e-01,-2.447596e-02,1.088971e-01,-1.146731e-01
4.145191e-01,-2.532213e-02,9.685321e-02,-1.158589e-01
4.266348e-01,-2.619021e-02,8.477875e-02,-1.169156e-01
4.387947e-01,-2.708331e-02,7.267734e-02,-1.178407e-01
4.509914e-01,-2.800440e-02,6.055229e-02,-1.186319e-01
4.632177e-01,-2.895617e-02,4.840665e-02,-1.192872e-01
4.754662e-01,-2.994107e-02,3.624321e-02,-1.198054e-01
4.877294e-01,-3.096119e-02,2.406451e-02,-1.201853e-01
5.000000e-01,-3.201825e-02,1.187291e-02,-1.204265e-01
5.122706e-01,-3.311356e-02,-3.294272e-04,-1.205289e-01
5.245338e-01,-3.424797e-02,-1.254049e-02,-1.204929e-01
5.367823e-01,-3.542182e-02,-2.475838e-02,-1.203193e-01
5.490086e-01,-3.663495e-02,-3.698124e-02,-1.200094e-01
5.612053e-01,-3.788664e-02,-4.920730e-02,-1.195651e-01
5.733652e-01,-3.917560e-02,-6.143473e-02,-1.189884e-01
5.854809e-01,-4.049997e-02,-7.366169e-02,-1.182822e-01
5.975452e-01,-4.185732e-02,-8.588623e-02,-1.174495e-01
6.095506e-01,-4.324462e-02,-9.810627e-02,-1.164937e-01
6.214901e-01,-4.465830e-02,-1.103196e-01,-1.154189e-01
6.333564e-01,-4.609420e-02,-1.225236e-01,-1.142293e-01
6.451423e-01,-4.754766e-02,-1.347157e-01,-1.129295e-01
6.568409e-01,-4.901354e-02,-1.468929e-01,-1.115245e-01
6.684449e-01,-5.048621e-02,-1.590518e-01,-1.100196e-01
6.799475e-01,-5.195965e-02,-1.711888e-01,-1.084203e-01
6.913417e-01,-5.342747e-02,-1.832998e-01,-1.067324e-01
7.026207e-01,-5.488299e-02,-1.953804e-01,-1.049618e-01
7.137775e-01,-5.631923e-02,-2.074256e-01,-1.031148e-01
7.248057e-01,-5.772901e-02,-2.194299e-01,-1.011977e-01
7.356984e-01,-5.910498e-02,-2.313871e-01,-9.921683e-02
7.464491e-01,-6.043970e-02,-2.432902e-01,-9.717880e-02
7.570514e-01,-6.172577e-02,-2.551318e-01,-9.509017e-02
7.674988e-01,-6.295597e-02,-2.669040e-01,-9.295755e-02
7.777851e-01,-6.412354e-02,-2.785994e-01,-9.078756e-02
7.879041e-01,-6.522237e-02,-2.902117e-01,-8.858673e-02
7.978497e-01,-6.624720e-02,-3.017367e-01,-8.636151e-02
8.076158e-01,-6.719356e-02,-3.131721e-01,-8.411818e-02
8.171966e-01,-6.805732e-02,-3.245162e-01,-8.186278e-02
8.265864e-01,-6.883388e-02,-3.357643e-01,-7.960119e-02
8.357795e-01,-6.951680e-02,-3.469022e-01,-7.733911e-02
8.447703e-01,-7.009632e-02,-3.578976e-01,-7.508229e-02
8.535534e-01,-7.055804e-02,-3.686917e-01,-7.283673e-02
8.621235e-01,-7.088254e-02,-3.791922e-01,-7.060901e-02
8.704756e-01,-7.104706e-02,-3.892757e-01,-6.840656e-02
8.786044e-01,-7.103077e-02,-3.988062e-01,-6.623776e-02
8.865052e-01,-7.082566e-02,-4.076826e-01,-6.411167e-02
8.941732e-01,-7.045452e-02,-4.159271e-01,-6.203707e-02
9.016038e-01,-6.999453e-02,-4.238188e-01,-6.002062e-02
9.087924e-01,-6.959788e-02,-4.320432e-01,-5.806409e-02
9.157348e-01,-6.949092e-02,-4.417734e-01,-5.616099e-02
9.224268e-01,-6.992786e-02,-4.545425e-01,-5.429380e-02
9.288643e-01,-7.108669e-02,-4.717731e-01,-5.243383e-02
9.350435e-01,-7.292826e-02,-4.939655e-01,-5.054583e-02
9.409606e-01,-7.508209e-02,-5.198031e-01,-4.859928e-02
9.466122e-01,-7.684115e-02,-5.456596e-01,-4.658543e-02
9.519946e-01,-7.731225e-02,-5.659804e-01,-4.453482e-02
9.571049e-01,-7.568603e-02,-5.746306e-01,-4.252448e-02
9.619398e-01,-7.151287e-02,-5.667452e-01,-4.066487e-02
9.664964e-01,-6.485819e-02,-5.402702e-01,-3.906747e-02
9.707720e-01,-5.627551e-02,-4.965225e-01,-3.780850e-02
9.747641e-01,-4.662859e-02,-4.396340e-01,-3.690779e-02
9.784702e-01,-3.685342e-02,-3.752657e-01,-3.633147e-02
9.818880e-01,-2.775226e-02,-3.091898e-01,-3.601193e-02
9.850156e-01,-1.987358e-02,-2.462125e-01,-3.587210e-02
9.878511e-01,-1.348521e-02,-1.896359e-01,-3.584358e-02
9.903926e-01,-8.615792e-03,-1.412132e-01,-3.587499e-02
9.926388e-01,-5.128137e-03,-1.014199e-01,-3.593258e-02
9.945883e-01,-2.793960e-03,-6.985185e-02,-3.599660e-02
9.962398e-01,-1.353199e-03,-4.561335e-02,-3.605676e-02
9.975924e-01,-5.535063e-04,-2.762590e-02,-3.610828e-02
9.986452e-01,-1.731287e-04,-1.484162e-02,-3.614918e-02
9.993977e-01,-3.280978e-05,-6.372715e-03,-3.617869e-02
9.998494e-01,-1.653859e-06,-1.559519e-03,-3.619639e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.619908e-02



==> data/mmsHarmonic/re_1e+03.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0794171,0.0794156,0.0,0.296847
32,0.070312,2.25,0.0226004,0.0223253,0.0,0.103991
64,0.035156,2.25,0.00544968,0.00538679,0.0,0.024802
128,0.017578,2.25,0.00131406,0.001298,0.0,0.00607402


==> data/mmsHarmonic/re_1e+04.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0798267,0.0798373,0.0,0.297452
32,0.070312,2.25,0.0227219,0.0224378,0.0,0.104234
64,0.035156,2.25,0.00548257,0.00541697,0.0,0.0249121
128,0.017578,2.25,0.00132371,0.0013066,0.0,0.00609328


==> data/mmsHarmonic/re_1e+05.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0798686,0.0798813,0.0,0.297513
32,0.070312,2.25,0.0227344,0.0224494,0.0,0.10426
64,0.035156,2.25,0.00548585,0.00541999,0.0,0.0249274
128,0.017578,2.25,0.00132468,0.00130751,0.0,0.00610011


==> data/mmsHarmonic/re_1e+06.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0798728,0.0798857,0.0,0.297519
32,0.070312,2.25,0.0227356,0.0224505,0.0,0.104263
64,0.035156,2.25,0.00548618,0.00542029,0.0,0.024929
128,0.017578,2.25,0.00132478,0.0013076,0.0,0.00610091


==> data/taylorgreen/energySpectrumDNSTGV.csv <==
x, y
4.051140201283742, 0.0049674455921565564
4.343825050093136, 0.005233881229077939
4.643277464634821, 0.005680936931390547
4.953553871610849, 0.006199153916186954
5.2807207913567735, 0.006766852157432863
5.645216739350629, 0.00746981785910827
6.05906624770565, 0.007575445005664874
6.436967333718514, 0.007754819830531564
6.851301592929537, 0.007716088187422405
7.259958308358738, 0.007175736833339564
7.6616515824158755, 0.006259500256009229
8.120940054973566, 0.00522249960048944
8.403747517694427, 0.003921974580169032
8.685339391092459, 0.0028139994286244547
8.957702909215802, 0.0020776666666816835
9.141112834282435, 0.0015489413780602182
9.559371203216028, 0.0018153405830024674
10.093388736527952, 0.0022190938211719712
10.590685875233817, 0.002438182870966035
11.190679966630904, 0.002655965132345501
11.73421258352084, 0.002193875932942011
12.211504430373738, 0.001796274461940662
12.791946049826516, 0.001474578387356541
13.424370033002148, 0.001193876600528547
14.16227401035864, 0.0009992383494047035
15.066561443968517, 0.0009594812544754585
15.895053766648035, 0.0008394329402167516
16.683252753604815, 0.0006801559319945012
17.45542342100265, 0.0005715670985989964
18.487237780631403, 0.0005257863452268775
19.144581687780633, 0.0006759490535051436
19.928123864225384, 0.0005370657014594543
20.675520151785555, 0.00041548862435364197
21.65740110024965, 0.0003339152022400176
22.905639899213206, 0.0003912593977273733
24.14176571335121, 0.0003209787759467512
25.418904453649457, 0.0002610109864081741
27.001541128395765, 0.0002269908336938098
28.18627839804192, 0.0001773157371355378
29.949689633756886, 0.00016336205091202211
31.723262556126464, 0.00014172965065585498
33.408900289159476, 0.00012327003549548267
35.22465530562328, 0.00010944320580616809
36.382160970832935, 0.00008544593488848345
38.50707396754748, 0.00007910839227019194
40.78822578908078, 0.00006819350727674339
43.21149768631408, 0.00005936329664409228
45.227040615178026, 0.000048599451742847726
47.45919443282679, 0.00003885009428717591
49.42854757077662, 0.00003118863783186267
52.148672272157846, 0.00002649901001168351
55.12866739973859, 0.000021672926440364987
58.230687021736166, 0.000018364072104914994
61.01455538941537, 0.000014470706726435595
64.22155711717586, 0.000011937466557022247
67.14106448845754, 0.00000958333120956767
69.81840942664441, 0.000007743854265396459
72.62746275864488, 0.0000062011785560029356
76.01661042107743, 0.000005072904528755562
78.41309031140923, 0.000003990008410194239
82.1867388703591, 0.000003228007094016084
85.41570817702588, 0.0000025857906631470818
88.37419124971186, 0.0000020520447170775885
91.86110364654168, 0.0000016389637517968655
95.36989403438153, 0.0000013505760709529333
99.60672546302699, 0.000001071680271512416
103.06089785874354, 8.490819480503656e-7
106.57453584555243, 6.379182930867815e-7
110.66992817011956, 5.363646526610177e-7
114.3666882768414, 4.0433472588414777e-7
119.73745933978397, 3.1002479300750835e-7
123.95734103450528, 2.4352652949677547e-7
129.24199324589557, 1.8878877772274867e-7
134.5777841722766, 1.400275473765982e-7
138.5570061077753, 1.0497441982045056e-7
143.61996648860966, 7.923766043915748e-8
149.31985669715098, 5.988900170328565e-8
155.73298261651283, 4.6271281222637394e-8
161.24099550697076, 3.5186349178671036e-8
166.67415168186287, 2.629787049832102e-8
171.34945063567562, 2.0013091098454247e-8
176.8657013778898, 1.5086728148922395e-8
181.69832368720054, 1.1535100086627849e-8
187.45301185220876, 8.723146349133986e-9
194.3144426972407, 6.660888939437633e-9
199.47462903658234, 4.7552887501541555e-9
206.40871448615871, 3.5220835958895785e-9
213.45439899846602, 2.6249253186805565e-9
220.21040490670237, 1.918547196980294e-9
228.7279969354628, 1.4716921092438033e-9
237.70470186473918, 1.1047251237412314e-9

==> data/taylorgreen/monolithic_128X128.txt <==
t  E_k_avg  -dEk_dt  eps_total
1.0000000000e-03 1.2484891494e-01 4.8780445830e-04 4.6824642232e-04
5.1000000000e-02 1.2482472629e-01 4.8914827224e-04 4.6828169744e-04
1.0100000000e-01 1.2480013450e-01 4.8780445830e-04 4.6856037085e-04
1.5100000000e-01 1.2477554270e-01 4.8982017920e-04 4.6908294649e-04
2.0100000000e-01 1.2475135405e-01 4.9183590011e-04 4.6985043223e-04
2.5100000000e-01 1.2472676226e-01 4.9183590011e-04 4.7086433984e-04
3.0100000000e-01 1.2470176732e-01 4.9586734191e-04 4.7212718899e-04
3.5100000000e-01 1.2467717552e-01 4.9788306281e-04 4.7364049145e-04
4.0100000000e-01 1.2465218058e-01 4.9788306281e-04 4.7540777475e-04
4.5100000000e-01 1.2462718565e-01 5.0191450462e-04 4.7743256640e-04
5.0100000000e-01 1.2460219071e-01 5.0393022552e-04 4.7971889783e-04
5.5100000000e-01 1.2457679262e-01 5.0796166732e-04 4.8227080050e-04
6.0100000000e-01 1.2455139454e-01 5.1199310913e-04 4.8509381762e-04
6.5100000000e-01 1.2452559331e-01 5.1602455093e-04 4.8819298851e-04
7.0100000000e-01 1.2449979208e-01 5.2207171364e-04 4.9157335246e-04
7.5100000000e-01 1.2447358771e-01 5.2610315544e-04 4.9524196450e-04
8.0100000000e-01 1.2444698020e-01 5.3215031815e-04 4.9920487179e-04
8.5100000000e-01 1.2442037268e-01 5.3819748085e-04 5.0346912936e-04
9.0100000000e-01 1.2439336202e-01 5.4424464356e-04 5.0804229616e-04
9.5100000000e-01 1.2436594822e-01 5.5230752717e-04 5.1293041935e-04
1.0010000000e+00 1.2433813127e-01 5.6037041078e-04 5.1814105788e-04
1.0510000000e+00 1.2430991118e-01 5.6843329439e-04 5.2368932966e-04
1.1010000000e+00 1.2428128794e-01 5.7448045709e-04 5.2957019539e-04
1.1510000000e+00 1.2425226156e-01 5.8455906160e-04 5.3580885159e-04
1.2010000000e+00 1.2422323518e-01 5.9262194521e-04 5.4240025893e-04
1.2510000000e+00 1.2419299936e-01 6.0270054972e-04 5.4935953535e-04
1.3010000000e+00 1.2416276355e-01 6.1479487513e-04 5.5670179874e-04
1.3510000000e+00 1.2413172145e-01 6.2285775874e-04 5.6442704909e-04
1.4010000000e+00 1.2410027620e-01 6.3495208415e-04 5.7255040433e-04
1.4510000000e+00 1.2406842781e-01 6.4704640957e-04 5.8108194305e-04
1.5010000000e+00 1.2403577313e-01 6.5914073498e-04 5.9003174385e-04
1.5510000000e+00 1.2400231217e-01 6.7325078129e-04 5.9941492465e-04
1.6010000000e+00 1.2396844805e-01 6.8736082761e-04 6.0923652475e-04
1.6510000000e+00 1.2393377765e-01 7.0147087392e-04 6.1951166204e-04
1.7010000000e+00 1.2389830097e-01 7.1759664114e-04 6.3025041515e-04
1.7510000000e+00 1.2386201799e-01 7.3372240836e-04 6.4146790197e-04
1.8010000000e+00 1.2382492873e-01 7.4984817557e-04 6.5316916181e-04
1.8510000000e+00 1.2378703317e-01 7.6597394279e-04 6.6536931257e-04
1.9010000000e+00 1.2374833133e-01 7.8411543091e-04 6.7807843285e-04
1.9510000000e+00 1.2370882320e-01 8.0427263993e-04 6.9131164058e-04
2.0010000000e+00 1.2366810564e-01 8.2442984895e-04 7.0508405364e-04
2.0510000000e+00 1.2362617865e-01 8.4458705797e-04 7.1939567204e-04
2.1010000000e+00 1.2358344536e-01 8.6675998789e-04 7.3426665300e-04
2.1510000000e+00 1.2353990579e-01 8.8691719691e-04 7.4971211441e-04
2.2010000000e+00 1.2349475364e-01 9.1110584774e-04 7.6573205628e-04
2.2510000000e+00 1.2344879521e-01 9.3529449856e-04 7.8234663582e-04
2.3010000000e+00 1.2340122419e-01 9.5948314939e-04 7.9956089232e-04
2.3510000000e+00 1.2335284689e-01 9.8568752111e-04 8.1738994370e-04
2.4010000000e+00 1.2330285701e-01 1.0118918928e-03 8.3583882925e-04
2.4510000000e+00 1.2325165770e-01 1.0421277064e-03 8.5492266689e-04
2.5010000000e+00 1.2319884581e-01 1.0723635199e-03 8.7464649592e-04
2.5510000000e+00 1.2314442135e-01 1.1025993334e-03 8.9502543424e-04
2.6010000000e+00 1.2308838431e-01 1.1348508679e-03 9.1606452116e-04
2.6510000000e+00 1.2303113783e-01 1.1671024023e-03 9.3777383527e-04
2.7010000000e+00 1.2297187564e-01 1.2013696576e-03 9.6015841589e-04
2.7510000000e+00 1.2291100087e-01 1.2396683548e-03 9.8323842022e-04
2.8010000000e+00 1.2284811038e-01 1.2779670519e-03 1.0070138483e-03
2.8510000000e+00 1.2278320416e-01 1.3182814700e-03 1.0314998179e-03
2.9010000000e+00 1.2271628223e-01 1.3606116089e-03 1.0567013685e-03
2.9510000000e+00 1.2264734458e-01 1.4049574687e-03 1.0826386572e-03
3.0010000000e+00 1.2257598806e-01 1.4513190495e-03 1.1093167233e-03
3.0510000000e+00 1.2250221267e-01 1.5017120720e-03 1.1367506848e-03
3.1010000000e+00 1.2242601842e-01 1.5521050946e-03 1.1649556595e-03
3.1510000000e+00 1.2234700216e-01 1.6085452799e-03 1.1939518047e-03
3.2010000000e+00 1.2226556704e-01 1.6670011860e-03 1.2237542383e-03
3.2510000000e+00 1.2218050361e-01 1.7315042549e-03 1.2543831174e-03
3.3010000000e+00 1.2209261818e-01 1.8000387656e-03 1.2858686779e-03
3.3510000000e+00 1.2200070131e-01 1.8705889971e-03 1.3182260376e-03
3.4010000000e+00 1.2190555928e-01 1.9471863914e-03 1.3514904718e-03
3.4510000000e+00 1.2180638581e-01 2.0278152275e-03 1.3857022948e-03
3.5010000000e+00 1.2170318090e-01 2.1144912263e-03 1.4208917425e-03
3.5510000000e+00 1.2159513826e-01 2.2072143878e-03 1.4571092078e-03
3.6010000000e+00 1.2148266104e-01 2.3039689911e-03 1.4944000445e-03
3.6510000000e+00 1.2136494294e-01 2.4067707571e-03 1.5328196849e-03
3.7010000000e+00 1.2124238711e-01 2.5176354067e-03 1.5724084434e-03
3.7510000000e+00 1.2111378411e-01 2.6325314981e-03 1.6132167130e-03
3.8010000000e+00 1.2097913396e-01 2.7554904731e-03 1.6552898476e-03
3.8510000000e+00 1.2083843664e-01 2.8844966109e-03 1.6986631221e-03
3.9010000000e+00 1.2069128901e-01 3.0195499113e-03 1.7433566938e-03
3.9510000000e+00 1.2053688479e-01 3.1626660954e-03 1.7893856806e-03
4.0010000000e+00 1.2037522397e-01 3.3138451630e-03 1.8367349646e-03
4.0510000000e+00 1.2020590342e-01 3.4710713934e-03 1.8853743099e-03
4.1010000000e+00 1.2002851998e-01 3.6343447864e-03 1.9352482844e-03
4.1510000000e+00 1.1984267051e-01 3.8056810631e-03 1.9862712197e-03
4.2010000000e+00 1.1964835502e-01 3.9810487816e-03 2.0383574478e-03
4.2510000000e+00 1.1944476721e-01 4.1584322210e-03 2.0914162613e-03
4.3010000000e+00 1.1923231022e-01 4.3378313813e-03 2.1453922277e-03
4.3510000000e+00 1.1901098407e-01 4.5131990997e-03 2.2002399935e-03
4.4010000000e+00 1.1878078874e-01 4.6865510973e-03 2.2559595585e-03
4.4510000000e+00 1.1854212739e-01 4.8518402113e-03 2.3125811586e-03
4.5010000000e+00 1.1829500000e-01 5.0110821626e-03 2.3701551869e-03
4.5510000000e+00 1.1804061603e-01 5.1622612302e-03 2.4287370756e-03
4.6010000000e+00 1.1777857231e-01 5.3013459725e-03 2.4883570606e-03
4.6510000000e+00 1.1750967514e-01 5.4363992729e-03 2.5489697881e-03
4.7010000000e+00 1.1723473081e-01 5.5593582479e-03 2.6104492756e-03
4.7510000000e+00 1.1695333617e-01 5.6762700602e-03 2.6726040296e-03
4.8010000000e+00 1.1666670066e-01 5.7871347099e-03 2.7351568885e-03
4.8510000000e+00 1.1637442113e-01 5.8919521968e-03 2.7977903763e-03
4.9010000000e+00 1.1607730387e-01 5.9927382419e-03 2.8601315845e-03
4.9510000000e+00 1.1577494573e-01 6.0854614034e-03 2.9217924869e-03
5.0010000000e+00 1.1546815301e-01 6.1761688440e-03 2.9824152930e-03
5.0510000000e+00 1.1515732885e-01 6.2588134009e-03 3.0416573303e-03
5.1010000000e+00 1.1484207010e-01 6.3354107952e-03 3.0992263193e-03
5.1510000000e+00 1.1452318305e-01 6.4099924686e-03 3.1548753341e-03
5.2010000000e+00 1.1420107085e-01 6.4765112584e-03 3.2084229598e-03
5.2510000000e+00 1.1387533035e-01 6.5389986063e-03 3.2597432140e-03
5.3010000000e+00 1.1354676785e-01 6.5994702334e-03 3.3087857035e-03
5.3510000000e+00 1.1321538333e-01 6.6559104187e-03 3.3555655464e-03
5.4010000000e+00 1.1288117680e-01 6.7123506039e-03 3.4001583320e-03
5.4510000000e+00 1.1254414827e-01 6.7687907892e-03 3.4427152396e-03
5.5010000000e+00 1.1220429773e-01 6.8232152535e-03 3.4834378411e-03
5.5510000000e+00 1.1186162517e-01 6.8796554388e-03 3.5225730624e-03
5.6010000000e+00 1.1151653375e-01 6.9340799031e-03 3.5603728686e-03
5.6510000000e+00 1.1116821718e-01 6.9905200884e-03 3.5970841856e-03
5.7010000000e+00 1.1081748175e-01 7.0469602737e-03 3.6329136246e-03
5.7510000000e+00 1.1046352115e-01 7.1034004589e-03 3.6680476399e-03
5.8010000000e+00 1.1010714170e-01 7.1618563651e-03 3.7026323713e-03
5.8510000000e+00 1.0974753709e-01 7.2182965503e-03 3.7367887620e-03
5.9010000000e+00 1.0938511047e-01 7.2747367356e-03 3.7706226373e-03
5.9510000000e+00 1.0901986184e-01 7.3331926417e-03 3.8042347834e-03
6.0010000000e+00 1.0865219435e-01 7.3896328270e-03 3.8377108683e-03
6.0510000000e+00 1.0828089856e-01 7.4480887332e-03 3.8711315208e-03
6.1010000000e+00 1.0790718391e-01 7.5105760811e-03 3.9045622520e-03
6.1510000000e+00 1.0753024410e-01 7.5710477082e-03 3.9380332975e-03
6.2010000000e+00 1.0715007914e-01 7.6375664980e-03 3.9715295396e-03
6.2510000000e+00 1.0676668902e-01 7.7081167295e-03 4.0050056245e-03
6.3010000000e+00 1.0637967061e-01 7.7826984029e-03 4.0383557268e-03
6.3510000000e+00 1.0598862075e-01 7.8633272390e-03 4.0714790606e-03
6.4010000000e+00 1.0559353946e-01 7.9479875169e-03 4.1042798789e-03
6.4510000000e+00 1.0519402357e-01 8.0366792366e-03 4.1366926711e-03
6.5010000000e+00 1.0479007310e-01 8.1294023981e-03 4.1687123976e-03
6.5510000000e+00 1.0438128490e-01 8.2261570014e-03 4.2003592157e-03
6.6010000000e+00 1.0396765898e-01 8.3249273256e-03 4.2316885579e-03
6.6510000000e+00 1.0354879217e-01 8.4257133707e-03 4.2627608956e-03
6.7010000000e+00 1.0312508764e-01 8.5285151367e-03 4.2936266219e-03
6.7510000000e+00 1.0269614223e-01 8.6293011818e-03 4.3243210119e-03
6.8010000000e+00 1.0226195595e-01 8.7300872269e-03 4.3548541443e-03
6.8510000000e+00 1.0182293194e-01 8.8288575511e-03 4.3852209797e-03
6.9010000000e+00 1.0137907019e-01 8.9235964335e-03 4.4153963216e-03
6.9510000000e+00 1.0093037072e-01 9.0203510368e-03 4.4453348163e-03
7.0010000000e+00 1.0047723666e-01 9.1150899192e-03 4.4749255991e-03
7.0510000000e+00 1.0001886173e-01 9.2118445225e-03 4.5039015871e-03
7.1010000000e+00 9.9556052209e-02 9.3126305676e-03 4.5318344395e-03
7.1510000000e+00 9.9088001816e-02 9.4134166127e-03 4.5580791256e-03
7.2010000000e+00 9.8614710548e-02 9.5202498205e-03 4.5819200646e-03
7.2510000000e+00 9.8136178406e-02 9.6270830283e-03 4.6026971078e-03
7.3010000000e+00 9.7652002245e-02 9.7359319570e-03 4.6201129364e-03
7.3510000000e+00 9.7162585210e-02 9.8427651648e-03 4.6343993583e-03
7.4010000000e+00 9.6667524157e-02 9.9455669308e-03 4.6464785658e-03
7.4510000000e+00 9.6167625373e-02 1.0042321534e-02 4.6578875461e-03
7.5010000000e+00 9.5662888859e-02 1.0133028975e-02 4.6706117843e-03
7.5510000000e+00 9.5154120903e-02 1.0221720694e-02 4.6868332983e-03
7.6010000000e+00 9.4640918362e-02 1.0312428135e-02 4.7086030840e-03
7.6510000000e+00 9.4123281234e-02 1.0417245622e-02 4.7374782859e-03
7.7010000000e+00 9.3600403232e-02 1.0540204597e-02 4.7740787382e-03
7.7510000000e+00 9.3070671779e-02 1.0693399386e-02 4.8178904320e-03
7.8010000000e+00 9.2532877442e-02 1.0876829988e-02 4.8672655155e-03
7.8510000000e+00 9.1984601357e-02 1.1086464961e-02 4.9196339445e-03
7.9010000000e+00 9.1425037235e-02 1.1314241423e-02 4.9718259980e-03
7.9510000000e+00 9.0853378787e-02 1.1542017885e-02 5.0205258150e-03
8.0010000000e+00 9.0270029158e-02 1.1751652859e-02 5.0627854037e-03
8.0510000000e+00 8.9676197780e-02 1.1929036298e-02 5.0965991218e-03
8.1010000000e+00 8.9074706663e-02 1.2062073878e-02 5.1210901308e-03
8.1510000000e+00 8.8467571527e-02 1.2146734156e-02 5.1366615748e-03
8.2010000000e+00 8.7857614382e-02 1.2191080016e-02 5.1445732793e-03
8.2510000000e+00 8.7246850949e-02 1.2203174341e-02 5.1461858560e-03
8.3010000000e+00 8.6636490660e-02 1.2201158620e-02 5.1427591305e-03
8.3510000000e+00 8.6026936659e-02 1.2199142899e-02 5.1349986050e-03
8.4010000000e+00 8.5417382658e-02 1.2207205783e-02 5.1233578168e-03
8.4510000000e+00 8.4807022369e-02 1.2231394434e-02 5.1076351938e-03
8.5010000000e+00 8.4195049503e-02 1.2269693131e-02 5.0876291638e-03
8.5510000000e+00 8.3580657772e-02 1.2314038991e-02 5.0631381549e-03
8.6010000000e+00 8.2963444032e-02 1.2356369130e-02 5.0342931887e-03
8.6510000000e+00 8.2344214571e-02 1.2378542060e-02 5.0019509469e-03
8.7010000000e+00 8.1723775677e-02 1.2370479176e-02 4.9672805474e-03
8.7510000000e+00 8.1104949360e-02 1.2328149037e-02 4.9320003923e-03
8.8010000000e+00 8.0489348197e-02 1.2251551643e-02 4.8983076174e-03
8.8510000000e+00 7.9878584763e-02 1.2152781319e-02 4.8677240920e-03
8.9010000000e+00 7.9273465348e-02 1.2039900948e-02 4.8401439908e-03
8.9510000000e+00 7.8674393096e-02 1.1927020578e-02 4.8148517327e-03
9.0010000000e+00 7.8081368007e-02 1.1816155928e-02 4.7919783398e-03
9.0510000000e+00 7.7493180648e-02 1.1719401325e-02 4.7721335675e-03
9.1010000000e+00 7.6910234163e-02 1.1636756768e-02 4.7551007259e-03
9.1510000000e+00 7.6330512831e-02 1.1564190815e-02 4.7395746357e-03
9.2010000000e+00 7.5754016653e-02 1.1499687746e-02 4.7244113752e-03
9.2510000000e+00 7.5180342485e-02 1.1431153236e-02 4.7093589793e-03
9.3010000000e+00 7.4610296614e-02 1.1354555841e-02 4.6946442167e-03
9.3510000000e+00 7.4044282184e-02 1.1265864122e-02 4.6809826683e-03
9.4010000000e+00 7.3483105485e-02 1.1173140960e-02 4.6694023517e-03
9.4510000000e+00 7.2927169660e-02 1.1074370636e-02 4.6606138086e-03
9.5010000000e+00 7.2375668422e-02 1.0979631754e-02 4.6547631787e-03
9.5510000000e+00 7.1829408057e-02 1.0892955755e-02 4.6514120427e-03
9.6010000000e+00 7.1287179134e-02 1.0814342640e-02 4.6497591516e-03
9.6510000000e+00 7.0748578509e-02 1.0751855292e-02 4.6489024702e-03
9.7010000000e+00 7.0212799894e-02 1.0701462269e-02 4.6480609067e-03
9.7510000000e+00 6.9679036999e-02 1.0665179293e-02 4.6466549414e-03
9.8010000000e+00 6.9146886681e-02 1.0640990642e-02 4.6442814300e-03
9.8510000000e+00 6.8615542651e-02 1.0630912038e-02 4.6406178573e-03
9.9010000000e+00 6.8084601765e-02 1.0630912038e-02 4.6354273759e-03
9.9510000000e+00 6.7552854591e-02 1.0643006363e-02 4.6286092000e-03
1.0001000000e+01 6.7020704273e-02 1.0661147851e-02 4.6201885259e-03
1.0051000000e+01 6.6486941378e-02 1.0679289339e-02 4.6102661398e-03
1.0101000000e+01 6.5952372195e-02 1.0703477990e-02 4.5989881813e-03
1.0151000000e+01 6.5416996723e-02 1.0721619478e-02 4.5865058297e-03
1.0201000000e+01 6.4880008675e-02 1.0735729524e-02 4.5730004996e-03
1.0251000000e+01 6.4342617483e-02 1.0745808129e-02 4.5586183310e-03
1.0301000000e+01 6.3805226290e-02 1.0741776687e-02 4.5434449919e-03
1.0351000000e+01 6.3267835098e-02 1.0727666641e-02 4.5274401679e-03
1.0401000000e+01 6.2731653338e-02 1.0701462269e-02 4.5104577193e-03
1.0451000000e+01 6.2197084154e-02 1.0657116409e-02 4.4922507203e-03
1.0501000000e+01 6.1664933836e-02 1.0600676224e-02 4.4724664196e-03
1.0551000000e+01 6.1136411816e-02 1.0524078830e-02 4.4506865553e-03
1.0601000000e+01 6.0611518093e-02 1.0433371389e-02 4.4264374328e-03
1.0651000000e+01 6.0092268388e-02 1.0328553902e-02 4.3992302399e-03
1.0701000000e+01 5.9578259558e-02 1.0207610648e-02 4.3686114394e-03
1.0751000000e+01 5.9070701035e-02 1.0078604510e-02 4.3342232409e-03
1.0801000000e+01 5.8569995963e-02 9.9375040472e-03 4.2958640721e-03
1.0851000000e+01 5.8076547486e-02 9.7923721423e-03 4.2534986580e-03
1.0901000000e+01 5.7590758749e-02 9.6411930746e-03 4.2072882563e-03
1.0951000000e+01 5.7112226607e-02 9.4879982861e-03 4.1575352252e-03
1.1001000000e+01 5.6641757348e-02 9.3348034975e-03 4.1046275908e-03
1.1051000000e+01 5.6178947829e-02 9.1755615462e-03 4.0489987332e-03
1.1101000000e+01 5.5723798050e-02 9.0183353159e-03 3.9911223468e-03
1.1151000000e+01 5.5277114298e-02 8.8550619228e-03 3.9314973225e-03
1.1201000000e+01 5.4838090285e-02 8.6917885297e-03 3.8707132587e-03
1.1251000000e+01 5.4407935445e-02 8.5264994158e-03 3.8094000682e-03
1.1301000000e+01 5.3985440344e-02 8.3571788600e-03 3.7482481353e-03
1.1351000000e+01 5.3571814414e-02 8.1939054669e-03 3.6879428052e-03
1.1401000000e+01 5.3166654513e-02 8.0266006321e-03 3.6291190300e-03
1.1451000000e+01 5.2769154351e-02 7.8673586808e-03 3.5723008971e-03
1.1501000000e+01 5.2380120217e-02 7.7121481713e-03 3.5179066685e-03
1.1551000000e+01 5.1998342678e-02 7.5629848246e-03 3.4662235846e-03
1.1601000000e+01 5.1624224879e-02 7.4218843614e-03 3.4174229816e-03
1.1651000000e+01 5.1256557386e-02 7.2888467819e-03 3.3715703703e-03
1.1701000000e+01 5.0895743345e-02 7.1658878069e-03 3.3286405544e-03
1.1751000000e+01 5.0540573322e-02 7.0509917155e-03 3.2885277085e-03
1.1801000000e+01 5.0191047317e-02 6.9461742286e-03 3.2510604962e-03
1.1851000000e+01 4.9846359043e-02 6.8494196253e-03 3.2160524634e-03
1.1901000000e+01 4.9506508499e-02 6.7607279056e-03 3.1832919595e-03
1.1951000000e+01 4.9170689397e-02 6.6800990695e-03 3.1525723729e-03
1.2001000000e+01 4.8838901736e-02 6.6055173961e-03 3.1237072496e-03
1.2051000000e+01 4.8510339229e-02 6.5389986063e-03 3.0965000567e-03
1.2101000000e+01 4.8185405020e-02 6.4765112584e-03 3.0707693794e-03
1.2151000000e+01 4.7862889676e-02 6.4200710731e-03 3.0462985277e-03
1.2201000000e+01 4.7543599485e-02 6.3676623297e-03 3.0228607329e-03
1.2251000000e+01 4.7226325015e-02 6.3172693071e-03 3.0001989906e-03
1.2301000000e+01 4.6911872554e-02 6.2709077264e-03 2.9780714144e-03
1.2351000000e+01 4.6599435814e-02 6.2245461456e-03 2.9562512357e-03
1.2401000000e+01 4.6289417939e-02 6.1781845649e-03 2.9345419216e-03
1.2451000000e+01 4.5981415786e-02 6.1318229841e-03 2.9127922930e-03
1.2501000000e+01 4.5676235641e-02 6.0854614034e-03 2.8909015640e-03
1.2551000000e+01 4.5373071217e-02 6.0350683808e-03 2.8687941450e-03
1.2601000000e+01 4.5072325659e-02 5.9866910792e-03 2.8464347609e-03
1.2651000000e+01 4.4774402109e-02 5.9342823357e-03 2.8237931759e-03
1.2701000000e+01 4.4478897425e-02 5.8818735923e-03 2.8008693899e-03
1.2751000000e+01 4.4186214750e-02 5.8294648488e-03 2.7776634031e-03
1.2801000000e+01 4.3895950940e-02 5.7750403844e-03 2.7541903332e-03
1.2851000000e+01 4.3608509140e-02 5.7226316410e-03 2.7304854553e-03
1.2901000000e+01 4.3323889348e-02 5.6682071766e-03 2.7065991627e-03
1.2951000000e+01 4.3041688422e-02 5.6137827123e-03 2.6825969660e-03
1.3001000000e+01 4.2762309505e-02 5.5613739688e-03 2.6585393370e-03
1.3051000000e+01 4.2485752597e-02 5.5069495045e-03 2.6345119439e-03
1.3101000000e+01 4.2211614555e-02 5.4545407610e-03 2.6105702189e-03
1.3151000000e+01 4.1940298521e-02 5.4041477385e-03 2.5867695943e-03
1.3201000000e+01 4.1671401353e-02 5.3537547159e-03 2.5631604633e-03
1.3251000000e+01 4.1404923050e-02 5.3033616934e-03 2.5397629829e-03
1.3301000000e+01 4.1140863611e-02 5.2549843917e-03 2.5165973104e-03
1.3351000000e+01 4.0879626182e-02 5.2045913692e-03 2.4936634459e-03
1.3401000000e+01 4.0620404474e-02 5.1562140675e-03 2.4709563499e-03
1.3451000000e+01 4.0364004776e-02 5.1094493426e-03 2.4484760225e-03
1.3501000000e+01 4.0109620798e-02 5.0610720409e-03 2.4262073459e-03
1.3551000000e+01 3.9857736314e-02 5.0153151765e-03 2.4041352020e-03
1.3601000000e+01 3.9608190066e-02 4.9679457353e-03 2.3822545516e-03
1.3651000000e+01 3.9360941740e-02 4.9217857266e-03 2.3605553161e-03
1.3701000000e+01 3.9116031651e-02 4.8760288621e-03 2.3390223776e-03
1.3751000000e+01 3.8873379169e-02 4.8302719976e-03 2.3176607753e-03
1.3801000000e+01 3.8632984294e-02 4.7847167053e-03 2.2964705093e-03
1.3851000000e+01 3.8394887341e-02 4.7391614129e-03 2.2754666975e-03
1.3901000000e+01 3.8159088310e-02 4.6936061205e-03 2.2546694971e-03
1.3951000000e+01 3.7925546886e-02 4.6482524002e-03 2.2340940260e-03
1.4001000000e+01 3.7694263070e-02 4.6028986799e-03 2.2137805986e-03
1.4051000000e+01 3.7465236861e-02 4.5575449596e-03 2.1937544114e-03
1.4101000000e+01 3.7238508574e-02 4.5125943835e-03 2.1740557789e-03
1.4151000000e+01 3.7014037894e-02 4.4676438074e-03 2.1547098976e-03
1.4201000000e+01 3.6791744193e-02 4.4237010917e-03 2.1357470032e-03
1.4251000000e+01 3.6571708099e-02 4.3803630923e-03 2.1171872530e-03
1.4301000000e+01 3.6353768355e-02 4.3376298092e-03 2.0990508042e-03
1.4351000000e+01 3.6137965276e-02 4.2963075307e-03 2.0813578139e-03
1.4401000000e+01 3.5924218231e-02 4.2557915406e-03 2.0641082823e-03
1.4451000000e+01 3.5712446593e-02 4.2166865551e-03 2.0473223665e-03
1.4501000000e+01 3.5502610047e-02 4.1787910021e-03 2.0310000665e-03
1.4551000000e+01 3.5294627965e-02 4.1421048817e-03 2.0151514609e-03
1.4601000000e+01 3.5088460031e-02 4.1066281938e-03 1.9997866283e-03
1.4651000000e+01 3.4884025617e-02 4.0723609385e-03 1.9849055688e-03
1.4701000000e+01 3.4681284409e-02 4.0393031157e-03 1.9705133215e-03
1.4751000000e+01 3.4480155777e-02 4.0076562975e-03 1.9566098866e-03
1.4801000000e+01 3.4280599408e-02 3.9772189119e-03 1.9431751068e-03
1.4851000000e+01 3.4082494357e-02 3.9481925309e-03 1.9302039428e-03
1.4901000000e+01 3.3885840626e-02 3.9205771545e-03 1.9176711981e-03
1.4951000000e+01 3.3690517271e-02 3.8941712107e-03 1.9055415976e-03
1.5001000000e+01 3.3496483977e-02 3.8695794157e-03 1.8937899447e-03
1.5051000000e+01 3.3303660115e-02 3.8461970532e-03 1.8823708858e-03
1.5101000000e+01 3.3111924743e-02 3.8248304117e-03 1.8712541850e-03
1.5151000000e+01 3.2921277860e-02 3.8048747748e-03 1.8603944887e-03
1.5201000000e+01 3.2731517894e-02 3.7865317145e-03 1.8497615609e-03
1.5251000000e+01 3.2542685160e-02 3.7700028032e-03 1.8393150873e-03
1.5301000000e+01 3.2354618400e-02 3.7544817522e-03 1.8290197928e-03
1.5351000000e+01 3.2167277299e-02 3.7405732780e-03 1.8188353630e-03
1.5401000000e+01 3.1980621544e-02 3.7276726642e-03 1.8087416405e-03
1.5451000000e+01 3.1794570505e-02 3.7155783388e-03 1.7986983112e-03
1.5501000000e+01 3.1609083867e-02 3.7044918738e-03 1.7886852176e-03
1.5551000000e+01 3.1424161632e-02 3.6940101251e-03 1.7786721240e-03
1.5601000000e+01 3.1239723169e-02 3.6837299485e-03 1.7686489518e-03
1.5651000000e+01 3.1055768480e-02 3.6734497719e-03 1.7586005831e-03
1.5701000000e+01 3.0872337878e-02 3.6625648791e-03 1.7485270179e-03
1.5751000000e+01 3.0689471677e-02 3.6512768420e-03 1.7384131383e-03
1.5801000000e+01 3.0507210193e-02 3.6389809445e-03 1.7282740621e-03
1.5851000000e+01 3.0325513111e-02 3.6256771866e-03 1.7181097895e-03
1.5901000000e+01 3.0144541689e-02 3.6115671402e-03 1.7079354382e-03
1.5951000000e+01 2.9964336240e-02 3.5956429451e-03 1.6977661263e-03
1.6001000000e+01 2.9784896765e-02 3.5787108895e-03 1.6876169715e-03
1.6051000000e+01 2.9606384522e-02 3.5605694014e-03 1.6774980526e-03
1.6101000000e+01 2.9428799511e-02 3.5408153366e-03 1.6674295267e-03
1.6151000000e+01 2.9252222360e-02 3.5200534113e-03 1.6574113938e-03
1.6201000000e+01 2.9076733698e-02 3.4982836256e-03 1.6474638112e-03
1.6251000000e+01 2.8902373840e-02 3.4755059794e-03 1.6375817395e-03
1.6301000000e+01 2.8729142786e-02 3.4519220448e-03 1.6277802966e-03
1.6351000000e+01 2.8557121164e-02 3.4277333940e-03 1.6180594825e-03
1.6401000000e+01 2.8386349289e-02 3.4027384548e-03 1.6084293759e-03
1.6451000000e+01 2.8216827161e-02 3.3773403714e-03 1.5988849374e-03
1.6501000000e+01 2.8048595095e-02 3.3517407160e-03 1.5894412850e-03
1.6551000000e+01 2.7881653090e-02 3.3259394884e-03 1.5800984186e-03
1.6601000000e+01 2.7716001146e-02 3.2999366888e-03 1.5708613776e-03
1.6651000000e+01 2.7551639264e-02 3.2741354612e-03 1.5617352012e-03
1.6701000000e+01 2.7388607757e-02 3.2485358058e-03 1.5527249288e-03
1.6751000000e+01 2.7226825997e-02 3.2233392945e-03 1.5438406389e-03
1.6801000000e+01 2.7066293985e-02 3.1985459274e-03 1.5350772923e-03
1.6851000000e+01 2.6906971405e-02 3.1739541324e-03 1.5264399282e-03
1.6901000000e+01 2.6748898571e-02 3.1499670537e-03 1.5179335860e-03
1.6951000000e+01 2.6592035171e-02 3.1261815470e-03 1.5095481871e-03
1.7001000000e+01 2.6436300574e-02 3.1032023287e-03 1.5012837314e-03
1.7051000000e+01 2.6281735095e-02 3.0808278267e-03 1.4931351796e-03
1.7101000000e+01 2.6128258106e-02 3.0586548968e-03 1.4850974925e-03
1.7151000000e+01 2.5975869606e-02 3.0372882552e-03 1.4771605915e-03
1.7201000000e+01 2.5824569595e-02 3.0161231858e-03 1.4693143978e-03
1.7251000000e+01 2.5674277444e-02 2.9951596884e-03 1.4615437938e-03
1.7301000000e+01 2.5525033469e-02 2.9750024794e-03 1.4538487792e-03
1.7351000000e+01 2.5376837668e-02 2.9548452704e-03 1.4462041577e-03
1.7401000000e+01 2.5229569099e-02 2.9350912055e-03 1.4386099292e-03
1.7451000000e+01 2.5083308390e-02 2.9159418569e-03 1.4310509758e-03
1.7501000000e+01 2.4938015227e-02 2.8965909363e-03 1.4235121796e-03
1.7551000000e+01 2.4793649296e-02 2.8776431598e-03 1.4159885014e-03
1.7601000000e+01 2.4650250911e-02 2.8588969554e-03 1.4084597838e-03
1.7651000000e+01 2.4507779758e-02 2.8401507510e-03 1.4009159483e-03
1.7701000000e+01 2.4366235836e-02 2.8218076908e-03 1.3933519557e-03
1.7751000000e+01 2.4225619146e-02 2.8036662027e-03 1.3857476485e-03
1.7801000000e+01 2.4085889373e-02 2.7857262867e-03 1.3780979877e-03
1.7851000000e+01 2.3947046518e-02 2.7677863706e-03 1.3703928946e-03
1.7901000000e+01 2.3809090579e-02 2.7500480267e-03 1.3626222905e-03
1.7951000000e+01 2.3672061872e-02 2.7323096828e-03 1.3547811362e-03
1.8001000000e+01 2.3535879768e-02 2.7145713388e-03 1.3468543137e-03
1.8051000000e+01 2.3400584581e-02 2.6970345670e-03 1.3388468625e-03
1.8101000000e+01 2.3266176311e-02 2.6794977951e-03 1.3307487037e-03
1.8151000000e+01 2.3132654959e-02 2.6617594512e-03 1.3225547983e-03
1.8201000000e+01 2.2999980209e-02 2.6442226793e-03 1.3142701854e-03
1.8251000000e+01 2.2868232691e-02 2.6264843354e-03 1.3058898257e-03
1.8301000000e+01 2.2737331775e-02 2.6085444194e-03 1.2974187586e-03
1.8351000000e+01 2.2607358092e-02 2.5908060754e-03 1.2888519448e-03
1.8401000000e+01 2.2478271325e-02 2.5726645873e-03 1.2801944235e-03
1.8451000000e+01 2.2350071476e-02 2.5545230992e-03 1.2714562734e-03
1.8501000000e+01 2.2222798858e-02 2.5361800390e-03 1.2626374945e-03
1.8551000000e+01 2.2096453472e-02 2.5174338346e-03 1.2537431260e-03
1.8601000000e+01 2.1971035317e-02 2.4986876302e-03 1.2447782073e-03
1.8651000000e+01 2.1846584709e-02 2.4795382816e-03 1.2357528169e-03
1.8701000000e+01 2.1723061332e-02 2.4601873610e-03 1.2266669550e-03
1.8751000000e+01 2.1600545815e-02 2.4408364403e-03 1.2175357393e-03
1.8801000000e+01 2.1478997845e-02 2.4208808034e-03 1.2083591699e-03
1.8851000000e+01 2.1358417421e-02 2.4009251665e-03 1.1991473253e-03
1.8901000000e+01 2.1238885171e-02 2.3807679574e-03 1.1899102843e-03
1.8951000000e+01 2.1120360782e-02 2.3600060321e-03 1.1806480468e-03
1.9001000000e+01 2.1002844254e-02 2.3394456789e-03 1.1713706913e-03
1.9051000000e+01 2.0886416214e-02 2.3184821816e-03 1.1620832573e-03
1.9101000000e+01 2.0770996035e-02 2.2971155400e-03 1.1528008625e-03
1.9151000000e+01 2.0656664346e-02 2.2757488984e-03 1.1435184677e-03
1.9201000000e+01 2.0543421146e-02 2.2539791127e-03 1.1342511909e-03
1.9251000000e+01 2.0431266435e-02 2.2320077549e-03 1.1250040713e-03
1.9301000000e+01 2.0320200213e-02 2.2100363970e-03 1.1157771088e-03
1.9351000000e+01 2.0210262795e-02 2.1880650392e-03 1.1065854215e-03
1.9401000000e+01 2.0101413866e-02 2.1658921093e-03 1.0974239700e-03
1.9451000000e+01 1.9993653427e-02 2.1437191794e-03 1.0883129115e-03
1.9501000000e+01 1.9887021791e-02 2.1215462494e-03 1.0792421675e-03
1.9551000000e+01 1.9781518959e-02 2.0991717474e-03 1.0702268557e-03
1.9601000000e+01 1.9677104616e-02 2.0769988175e-03 1.0612619370e-03
1.9651000000e+01 1.9573819077e-02 2.0548258876e-03 1.0523625293e-03
1.9701000000e+01 1.9471622028e-02 2.0328545297e-03 1.0435286324e-03
1.9751000000e+01 1.9370553782e-02 2.0108831719e-03 1.0347552072e-03
1.9801000000e+01 1.9270533710e-02 1.9893149583e-03 1.0260573715e-03
1.9851000000e+01 1.9171642443e-02 1.9677467446e-03 1.0174300860e-03
1.9901000000e+01 1.9073759036e-02 1.9466394119e-03 1.0088783901e-03
1.9951000000e+01 1.8977004433e-02 1.9361743322e-03 1.0004022837e-03


==> data/taylorgreen/monolithic_256X256.txt <==
t  E_k_avg  -dEk_dt  eps_total
1.0000000000e-03 1.2496179531e-01 4.6764724928e-04 4.6862285820e-04
5.1000000000e-02 1.2493841295e-01 4.7033487715e-04 4.6866166083e-04
1.0100000000e-01 1.2491503059e-01 4.6966297018e-04 4.6894436568e-04
1.5100000000e-01 1.2489124508e-01 4.7167869109e-04 4.6947147670e-04
2.0100000000e-01 1.2486786272e-01 4.7167869109e-04 4.7024400173e-04
2.5100000000e-01 1.2484407721e-01 4.7167869109e-04 4.7126395651e-04
3.0100000000e-01 1.2482069485e-01 4.7369441199e-04 4.7253285282e-04
3.5100000000e-01 1.2479690935e-01 4.7571013289e-04 4.7405321031e-04
4.0100000000e-01 1.2477312384e-01 4.7772585379e-04 4.7582855649e-04
4.5100000000e-01 1.2474893519e-01 4.7974157469e-04 4.7786241888e-04
5.0100000000e-01 1.2472514968e-01 4.8175729560e-04 4.8015882892e-04
5.5100000000e-01 1.2470096103e-01 4.8377301650e-04 4.8272181805e-04
6.0100000000e-01 1.2467677238e-01 4.8780445830e-04 4.8555743343e-04
6.5100000000e-01 1.2465218058e-01 4.9183590011e-04 4.8867021043e-04
7.0100000000e-01 1.2462758879e-01 4.9586734191e-04 4.9206619622e-04
7.5100000000e-01 1.2460259385e-01 4.9788306281e-04 4.9575143796e-04
8.0100000000e-01 1.2457759891e-01 5.0191450462e-04 4.9973299067e-04
8.5100000000e-01 1.2455260397e-01 5.0594594642e-04 5.0401589366e-04
9.0100000000e-01 1.2452720589e-01 5.0997738822e-04 5.0861173731e-04
9.5100000000e-01 1.2450140466e-01 5.1602455093e-04 5.1352505701e-04
1.0010000000e+00 1.2447560343e-01 5.2207171364e-04 5.1876593136e-04
1.0510000000e+00 1.2444939906e-01 5.2610315544e-04 5.2434443895e-04
1.1010000000e+00 1.2442279155e-01 5.3416603905e-04 5.3026057980e-04
1.1510000000e+00 1.2439618403e-01 5.4021320176e-04 5.3653451111e-04
1.2010000000e+00 1.2436877023e-01 5.4626036446e-04 5.4316623288e-04
1.2510000000e+00 1.2434135642e-01 5.5432324807e-04 5.5017590231e-04
1.3010000000e+00 1.2431353947e-01 5.6037041078e-04 5.5756351942e-04
1.3510000000e+00 1.2428531938e-01 5.6843329439e-04 5.6534420210e-04
1.4010000000e+00 1.2425669614e-01 5.7851189890e-04 5.7353306827e-04
1.4510000000e+00 1.2422766976e-01 5.8657478250e-04 5.8213011791e-04
1.5010000000e+00 1.2419783709e-01 5.9665338701e-04 5.9115550825e-04
1.5510000000e+00 1.2416800442e-01 6.0673199152e-04 6.0062435719e-04
1.6010000000e+00 1.2413736547e-01 6.1479487513e-04 6.1053666473e-04
1.6510000000e+00 1.2410632336e-01 6.2688920055e-04 6.2091258807e-04
1.7010000000e+00 1.2407487812e-01 6.3696780506e-04 6.3176220583e-04
1.7510000000e+00 1.2404262658e-01 6.4906213047e-04 6.4310063590e-04
1.8010000000e+00 1.2400997190e-01 6.6115645588e-04 6.5493795690e-04
1.8510000000e+00 1.2397651094e-01 6.7325078129e-04 6.6728928673e-04
1.9010000000e+00 1.2394264683e-01 6.8736082761e-04 6.8016974329e-04
1.9510000000e+00 1.2390797643e-01 7.0147087392e-04 6.9358436589e-04
2.0010000000e+00 1.2387249974e-01 7.1558092024e-04 7.0755835105e-04
2.0510000000e+00 1.2383621676e-01 7.3170668745e-04 7.2210177735e-04
2.1010000000e+00 1.2379953064e-01 7.4581673377e-04 7.3722472342e-04
2.1510000000e+00 1.2376163509e-01 7.6194250098e-04 7.5294734646e-04
2.2010000000e+00 1.2372333639e-01 7.8008398910e-04 7.6927972507e-04
2.2510000000e+00 1.2368382826e-01 7.9620975632e-04 7.8623193785e-04
2.3010000000e+00 1.2364351384e-01 8.1636696534e-04 8.0382918133e-04
2.3510000000e+00 1.2360239314e-01 8.3249273256e-04 8.2208153410e-04
2.4010000000e+00 1.2356006300e-01 8.5264994158e-04 8.4099907476e-04
2.4510000000e+00 1.2351732972e-01 8.7280715060e-04 8.6060196054e-04
2.5010000000e+00 1.2347298386e-01 8.9296435962e-04 8.8090027002e-04
2.5510000000e+00 1.2342783171e-01 9.1715301044e-04 9.0191919973e-04
2.6010000000e+00 1.2338147013e-01 9.3932594037e-04 9.2366378896e-04
2.6510000000e+00 1.2333389911e-01 9.6149887029e-04 9.4615419492e-04
2.7010000000e+00 1.2328511867e-01 9.8568752111e-04 9.6941561413e-04
2.7510000000e+00 1.2323553193e-01 1.0098761719e-03 9.9345308589e-04
2.8010000000e+00 1.2318433262e-01 1.0360805437e-03 1.0183018853e-03
2.8510000000e+00 1.2313192388e-01 1.0643006363e-03 1.0439720910e-03
2.9010000000e+00 1.2307790256e-01 1.0925207289e-03 1.0705040174e-03
2.9510000000e+00 1.2302267181e-01 1.1207408216e-03 1.0979127823e-03
3.0010000000e+00 1.2296582848e-01 1.1509766351e-03 1.1262437396e-03
3.0510000000e+00 1.2290777572e-01 1.1812124486e-03 1.1555271250e-03
3.1010000000e+00 1.2284770723e-01 1.2134639830e-03 1.1858183709e-03
3.1510000000e+00 1.2278642932e-01 1.2477312384e-03 1.2171678702e-03
3.2010000000e+00 1.2272313568e-01 1.2819984937e-03 1.2496360946e-03
3.2510000000e+00 1.2265822947e-01 1.3202971909e-03 1.2832986337e-03
3.3010000000e+00 1.2259130753e-01 1.3585958880e-03 1.3182411555e-03
3.3510000000e+00 1.2252236988e-01 1.3989103060e-03 1.3545644462e-03
3.4010000000e+00 1.2245141650e-01 1.4412404450e-03 1.3923743310e-03
3.4510000000e+00 1.2237844741e-01 1.4855863048e-03 1.4318018319e-03
3.5010000000e+00 1.2230305945e-01 1.5339636065e-03 1.4729830099e-03
3.5510000000e+00 1.2222525262e-01 1.5863723499e-03 1.5160740835e-03
3.6010000000e+00 1.2214462378e-01 1.6407968143e-03 1.5612413496e-03
3.6510000000e+00 1.2206117294e-01 1.6992527204e-03 1.6086460659e-03
3.7010000000e+00 1.2197490008e-01 1.7617400684e-03 1.6584545294e-03
3.7510000000e+00 1.2188540207e-01 1.8282588582e-03 1.7108128798e-03
3.8010000000e+00 1.2179227577e-01 1.8988090898e-03 1.7658319818e-03
3.8510000000e+00 1.2169552117e-01 1.9774222049e-03 1.8235975036e-03
3.9010000000e+00 1.2159513826e-01 2.0580510410e-03 1.8841547988e-03
3.9510000000e+00 1.2148991763e-01 2.1447270398e-03 1.9475341033e-03
4.0010000000e+00 1.2138066556e-01 2.2394659222e-03 2.0137303777e-03
4.0510000000e+00 1.2126657576e-01 2.3342048046e-03 2.0827436221e-03
4.1010000000e+00 1.2114724508e-01 2.4370065706e-03 2.1545687971e-03
4.1510000000e+00 1.2102307667e-01 2.5438397784e-03 2.2291706277e-03
4.2010000000e+00 1.2089326425e-01 2.6526887071e-03 2.3065037601e-03
4.2510000000e+00 1.2075780780e-01 2.7675847985e-03 2.3864724476e-03
4.3010000000e+00 1.2061670734e-01 2.8824808900e-03 2.4689557469e-03
4.3510000000e+00 1.2046955971e-01 2.9993927023e-03 2.5538377541e-03
4.4010000000e+00 1.2031676807e-01 3.1183202355e-03 2.6410277617e-03
4.4510000000e+00 1.2015792926e-01 3.2332163269e-03 2.7304602588e-03
4.5010000000e+00 1.1999304329e-01 3.3501281392e-03 2.8220294201e-03
4.5510000000e+00 1.1982291645e-01 3.4650242307e-03 2.9154983983e-03
4.6010000000e+00 1.1964674244e-01 3.5758888803e-03 3.0104539707e-03
4.6510000000e+00 1.1946492441e-01 3.6907849717e-03 3.1062763031e-03
4.7010000000e+00 1.1927786552e-01 3.8016496213e-03 3.2022246181e-03
4.7510000000e+00 1.1908475945e-01 3.9104985500e-03 3.2975279023e-03
4.8010000000e+00 1.1888641252e-01 4.0193474787e-03 3.3914252212e-03
4.8510000000e+00 1.1868282470e-01 4.1221492447e-03 3.4832513869e-03
4.9010000000e+00 1.1847399602e-01 4.2209195689e-03 3.5724520761e-03
4.9510000000e+00 1.1826032960e-01 4.3156584513e-03 3.6585838303e-03
5.0010000000e+00 1.1804222860e-01 4.4043501710e-03 3.7413241340e-03
5.0510000000e+00 1.1781969301e-01 4.4890104489e-03 3.8204915724e-03
5.1010000000e+00 1.1759312599e-01 4.5696392850e-03 3.8960055167e-03
5.1510000000e+00 1.1736252751e-01 4.6462366793e-03 3.9678911634e-03
5.2010000000e+00 1.1712830075e-01 4.7167869109e-03 4.0362543378e-03
5.2510000000e+00 1.1689044568e-01 4.7853214215e-03 4.1012562976e-03
5.3010000000e+00 1.1664976860e-01 4.8498244904e-03 4.1631389293e-03
5.3510000000e+00 1.1640546323e-01 4.9102961175e-03 4.2222449054e-03
5.4010000000e+00 1.1615833585e-01 4.9727834654e-03 4.2790428812e-03
5.4510000000e+00 1.1590838646e-01 5.0292236507e-03 4.3341224548e-03
5.5010000000e+00 1.1565521191e-01 5.0856638359e-03 4.3881840894e-03
5.5510000000e+00 1.1539961850e-01 5.1441197421e-03 4.4419786410e-03
5.6010000000e+00 1.1514120308e-01 5.2025756483e-03 4.4962317691e-03
5.6510000000e+00 1.1487956251e-01 5.2670787171e-03 4.5515582685e-03
5.7010000000e+00 1.1461469678e-01 5.3335975069e-03 4.6084167159e-03
5.7510000000e+00 1.1434620276e-01 5.4041477385e-03 4.6670842727e-03
5.8010000000e+00 1.1407448358e-01 5.4787294118e-03 4.7276869216e-03
5.8510000000e+00 1.1379873296e-01 5.5573425270e-03 4.7901994661e-03
5.9010000000e+00 1.1351895090e-01 5.6440185258e-03 4.8544808057e-03
5.9510000000e+00 1.1323473425e-01 5.7347259664e-03 4.9202840145e-03
6.0010000000e+00 1.1294567987e-01 5.8314805697e-03 4.9872916166e-03
6.0510000000e+00 1.1265178777e-01 5.9322666148e-03 5.0552264503e-03
6.1010000000e+00 1.1235265478e-01 6.0350683808e-03 5.1238113540e-03
6.1510000000e+00 1.1204828093e-01 6.1419015886e-03 5.1930513670e-03
6.2010000000e+00 1.1173866620e-01 6.2467190755e-03 5.2630976683e-03
6.2510000000e+00 1.1142340745e-01 6.3535522833e-03 5.3341518301e-03
6.3010000000e+00 1.1110331097e-01 6.4583697702e-03 5.4064658175e-03
6.3510000000e+00 1.1077757047e-01 6.5611715363e-03 5.4800900234e-03
6.4010000000e+00 1.1044699224e-01 6.6659890232e-03 5.5550244480e-03
6.4510000000e+00 1.1011117314e-01 6.7647593474e-03 5.6308659469e-03
6.5010000000e+00 1.0977011316e-01 6.8635296716e-03 5.7070601970e-03
6.5510000000e+00 1.0942461860e-01 6.9602842749e-03 5.7828009099e-03
6.6010000000e+00 1.0907428631e-01 7.0489759946e-03 5.8570298321e-03
6.6510000000e+00 1.0871911629e-01 7.1336362724e-03 5.9290918544e-03
6.7010000000e+00 1.0836031797e-01 7.2142651085e-03 5.9984830464e-03
6.7510000000e+00 1.0799789135e-01 7.2848153401e-03 6.0652034083e-03
6.8010000000e+00 1.0763143329e-01 7.3553655717e-03 6.1296560841e-03
6.8510000000e+00 1.0726215322e-01 7.4259158032e-03 6.1926977554e-03
6.9010000000e+00 1.0688924485e-01 7.4924345930e-03 6.2555378545e-03
6.9510000000e+00 1.0651270819e-01 7.5670162664e-03 6.3196377792e-03
7.0010000000e+00 1.0613294637e-01 7.6436136607e-03 6.3867108922e-03
7.0510000000e+00 1.0574874996e-01 7.7323053804e-03 6.4579666261e-03
7.1010000000e+00 1.0536052212e-01 7.8330914255e-03 6.5341104831e-03
7.1510000000e+00 1.0496624711e-01 7.9459717960e-03 6.6155960006e-03
7.2010000000e+00 1.0456632808e-01 8.0729622128e-03 6.7031286808e-03
7.2510000000e+00 1.0415955561e-01 8.2080155132e-03 6.7979683492e-03
7.3010000000e+00 1.0374592968e-01 8.3571788600e-03 6.9019795478e-03
7.3510000000e+00 1.0332464401e-01 8.5144050904e-03 7.0161197439e-03
7.4010000000e+00 1.0289489231e-01 8.6877570879e-03 7.1397338282e-03
7.4510000000e+00 1.0245667459e-01 8.8732034109e-03 7.2700501845e-03
7.5010000000e+00 1.0200837826e-01 9.0667126175e-03 7.4029869780e-03
7.5510000000e+00 1.0155000333e-01 9.2703004286e-03 7.5343615878e-03
7.6010000000e+00 1.0108154979e-01 9.4698567979e-03 7.6607976814e-03
7.6510000000e+00 1.0060261450e-01 9.6633660045e-03 7.7804307169e-03
7.7010000000e+00 1.0011440690e-01 9.8508280484e-03 7.8925551921e-03
7.7510000000e+00 9.9617330125e-02 1.0026195767e-02 7.9969191418e-03
7.8010000000e+00 9.9111384178e-02 1.0191484881e-02 8.0934721730e-03
7.8510000000e+00 9.8597375348e-02 1.0350726832e-02 8.1825166438e-03
7.9010000000e+00 9.8076109923e-02 1.0503921621e-02 8.2652115938e-03
7.9510000000e+00 9.7547184758e-02 1.0651069247e-02 8.3426656695e-03
8.0010000000e+00 9.7010599854e-02 1.0798216872e-02 8.4147780848e-03
8.0510000000e+00 9.6467161499e-02 1.0939317336e-02 8.4798354769e-03
8.1010000000e+00 9.5916466549e-02 1.1070339194e-02 8.5358221249e-03
8.1510000000e+00 9.5359321291e-02 1.1193298169e-02 8.5813774173e-03
8.2010000000e+00 9.4796532015e-02 1.1300131377e-02 8.6171060703e-03
8.2510000000e+00 9.4228501865e-02 1.1390838818e-02 8.6464348095e-03
8.3010000000e+00 9.3656440273e-02 1.1475499096e-02 8.6753604044e-03
8.3510000000e+00 9.3081153528e-02 1.1554112211e-02 8.7095268737e-03
8.4010000000e+00 9.2501432196e-02 1.1634741047e-02 8.7511515103e-03
8.4510000000e+00 9.1917679423e-02 1.1717385604e-02 8.7995792050e-03
8.5010000000e+00 9.1329492064e-02 1.1795998719e-02 8.8521391275e-03
8.5510000000e+00 9.0737676407e-02 1.1866548951e-02 8.9056565175e-03
8.6010000000e+00 9.0142232452e-02 1.1922989136e-02 8.9569062214e-03
8.6510000000e+00 8.9544369633e-02 1.1969350717e-02 9.0027134789e-03
8.7010000000e+00 8.8944894237e-02 1.2001602251e-02 9.0399539226e-03
8.7510000000e+00 8.8343806264e-02 1.2025790902e-02 9.0662590803e-03
8.8010000000e+00 8.7741912002e-02 1.2037885227e-02 9.0799659825e-03
8.8510000000e+00 8.7139211453e-02 1.2035869506e-02 9.0811250220e-03
8.9010000000e+00 8.6537317191e-02 1.2021759460e-02 9.0734148895e-03
8.9510000000e+00 8.5936632362e-02 1.1997570809e-02 9.0628827478e-03
9.0010000000e+00 8.5337560110e-02 1.1969350717e-02 9.0530057154e-03
9.0510000000e+00 8.4739697291e-02 1.1941130624e-02 9.0419192504e-03
9.1010000000e+00 8.4143447048e-02 1.1912910531e-02 9.0236769763e-03
9.1510000000e+00 8.3548406238e-02 1.1876627555e-02 8.9917781930e-03
9.2010000000e+00 8.2954978004e-02 1.1828250253e-02 8.9438040355e-03
9.2510000000e+00 8.2364371780e-02 1.1759715743e-02 8.8842394829e-03
9.3010000000e+00 8.1777796997e-02 1.1679086907e-02 8.8217521349e-03
9.3510000000e+00 8.1196463089e-02 1.1590395187e-02 8.7628426915e-03
9.4010000000e+00 8.0619160623e-02 1.1501703467e-02 8.7100308039e-03
9.4510000000e+00 8.0046292742e-02 1.1421074631e-02 8.6633668650e-03
9.5010000000e+00 7.9477456304e-02 1.1344477237e-02 8.6220949796e-03
9.5510000000e+00 7.8912248163e-02 1.1273927005e-02 8.5855096452e-03
9.6010000000e+00 7.8350265175e-02 1.1209423936e-02 8.5530061456e-03
9.6510000000e+00 7.7791507341e-02 1.1152983751e-02 8.5238285856e-03
9.7010000000e+00 7.7235571516e-02 1.1102590729e-02 8.4970194976e-03
9.7510000000e+00 7.6681651413e-02 1.1060260590e-02 8.4718733793e-03
9.8010000000e+00 7.6129747030e-02 1.1021961893e-02 8.4475335494e-03
9.8510000000e+00 7.5579455223e-02 1.0987694637e-02 8.4233448986e-03
9.9010000000e+00 7.5031179138e-02 1.0953427382e-02 8.3986019245e-03
9.9510000000e+00 7.4484112485e-02 1.0919160127e-02 8.3731534482e-03
1.0001000000e+01 7.3939061553e-02 1.0882877150e-02 8.3471002555e-03
1.0051000000e+01 7.3395623198e-02 1.0844578453e-02 8.3209462768e-03
1.0101000000e+01 7.2854603708e-02 1.0804264035e-02 8.2954474074e-03
1.0151000000e+01 7.2315196794e-02 1.0763949617e-02 8.2716619007e-03
1.0201000000e+01 7.1778208746e-02 1.0729682362e-02 8.2506480103e-03
1.0251000000e+01 7.1242833275e-02 1.0703477990e-02 8.2333128106e-03
1.0301000000e+01 7.0708667236e-02 1.0689367944e-02 8.2199082666e-03
1.0351000000e+01 7.0174501196e-02 1.0689367944e-02 8.2099808411e-03
1.0401000000e+01 6.9640335157e-02 1.0699446548e-02 8.2018675645e-03
1.0451000000e+01 6.9104959686e-02 1.0715572315e-02 8.1939054669e-03
1.0501000000e+01 6.8568777926e-02 1.0733713804e-02 8.1852378671e-03
1.0551000000e+01 6.8031386733e-02 1.0745808129e-02 8.1758143718e-03
1.0601000000e+01 6.7493592397e-02 1.0755886733e-02 8.1651310511e-03
1.0651000000e+01 6.6955798060e-02 1.0759918175e-02 8.1524320094e-03
1.0701000000e+01 6.6417600579e-02 1.0755886733e-02 8.1371125305e-03
1.0751000000e+01 6.5879403098e-02 1.0749839571e-02 8.1188198633e-03
1.0801000000e+01 6.5342415050e-02 1.0735729524e-02 8.0967981125e-03
1.0851000000e+01 6.4805830146e-02 1.0715572315e-02 8.0702409896e-03
1.0901000000e+01 6.4270454674e-02 1.0687352223e-02 8.0382918133e-03
1.0951000000e+01 6.3736288635e-02 1.0649053526e-02 8.0004466534e-03
1.1001000000e+01 6.3204944605e-02 1.0598660503e-02 7.9567055098e-03
1.1051000000e+01 6.2676019441e-02 1.0534157434e-02 7.9071187756e-03
1.1101000000e+01 6.2150722574e-02 1.0461591482e-02 7.8515856647e-03
1.1151000000e+01 6.1629457148e-02 1.0378946925e-02 7.7899046051e-03
1.1201000000e+01 6.1112626309e-02 1.0288239484e-02 7.7221259898e-03
1.1251000000e+01 6.0600230056e-02 1.0191484881e-02 7.6486529629e-03
1.1301000000e+01 6.0093074677e-02 1.0090698836e-02 7.5703422059e-03
1.1351000000e+01 5.9591160172e-02 9.9838656280e-03 7.4878992210e-03
1.1401000000e+01 5.9094486542e-02 9.8750166993e-03 7.4018783315e-03
1.1451000000e+01 5.8603456930e-02 9.7601206078e-03 7.3124811095e-03
1.1501000000e+01 5.8118071337e-02 9.6371616328e-03 7.2197075550e-03
1.1551000000e+01 5.7639136051e-02 9.5061397742e-03 7.1238096330e-03
1.1601000000e+01 5.7167054215e-02 9.3630235901e-03 7.0252408809e-03
1.1651000000e+01 5.6702228975e-02 9.2138602434e-03 6.9250595521e-03
1.1701000000e+01 5.6245466619e-02 9.0586497339e-03 6.8242735070e-03
1.1751000000e+01 5.5796364002e-02 8.9014235036e-03 6.7237898200e-03
1.1801000000e+01 5.5355324269e-02 8.7462129941e-03 6.6242636005e-03
1.1851000000e+01 5.4921944275e-02 8.5930182055e-03 6.5262995646e-03
1.1901000000e+01 5.4496224020e-02 8.4458705797e-03 6.4304520358e-03
1.1951000000e+01 5.4077760361e-02 8.3027543956e-03 6.3371745510e-03
1.2001000000e+01 5.3666150153e-02 8.1677010952e-03 6.2470214337e-03
1.2051000000e+01 5.3261393396e-02 8.0407106784e-03 6.1602950419e-03
1.2101000000e+01 5.2862683801e-02 7.9197674243e-03 6.0773985198e-03
1.2151000000e+01 5.2469618225e-02 7.8068870537e-03 5.9985334395e-03
1.2201000000e+01 5.2082196668e-02 7.7000538459e-03 5.9239517661e-03
1.2251000000e+01 5.1700015985e-02 7.5992678008e-03 5.8538550717e-03
1.2301000000e+01 5.1322673032e-02 7.5045289184e-03 5.7881929633e-03
1.2351000000e+01 5.0949764665e-02 7.4178529196e-03 5.7268142619e-03
1.2401000000e+01 5.0581290884e-02 7.3372240836e-03 5.6693662162e-03
1.2451000000e+01 5.0216445401e-02 7.2626424102e-03 5.6154456820e-03
1.2501000000e+01 4.9855228215e-02 7.1941078995e-03 5.5645487292e-03
1.2551000000e+01 4.9497236183e-02 7.1296048306e-03 5.5162722136e-03
1.2601000000e+01 4.9142469304e-02 7.0691332036e-03 5.4701122050e-03
1.2651000000e+01 4.8790524435e-02 7.0086615765e-03 5.4255143800e-03
1.2701000000e+01 4.8441401574e-02 6.9522213913e-03 5.3819244155e-03
1.2751000000e+01 4.8095503868e-02 6.8937654851e-03 5.3388383812e-03
1.2801000000e+01 4.7752025026e-02 6.8373252998e-03 5.2958027400e-03
1.2851000000e+01 4.7411771338e-02 6.7808851146e-03 5.2523639545e-03
1.2901000000e+01 4.7073936515e-02 6.7204134875e-03 5.2083204528e-03
1.2951000000e+01 4.6739326845e-02 6.6619575814e-03 5.1634202697e-03
1.3001000000e+01 4.6407942328e-02 6.5994702334e-03 5.1176130122e-03
1.3051000000e+01 4.6079379821e-02 6.5369828854e-03 5.0708986803e-03
1.3101000000e+01 4.5754042468e-02 6.4744955375e-03 5.0235594749e-03
1.3151000000e+01 4.5431930268e-02 6.4079767477e-03 4.9758775970e-03
1.3201000000e+01 4.5113043221e-02 6.3414579579e-03 4.9282813872e-03
1.3251000000e+01 4.4797784472e-02 6.2729234473e-03 4.8812042255e-03
1.3301000000e+01 4.4485750876e-02 6.2064046575e-03 4.8350240597e-03
1.3351000000e+01 4.4177345578e-02 6.1398858677e-03 4.7900180512e-03
1.3401000000e+01 4.3871762289e-02 6.0753827989e-03 4.7463071435e-03
1.3451000000e+01 4.3569807298e-02 6.0128954509e-03 4.7038459827e-03
1.3501000000e+01 4.3270674316e-02 5.9483923820e-03 4.6624632325e-03
1.3551000000e+01 4.2974766488e-02 5.8879207550e-03 4.6218716529e-03
1.3601000000e+01 4.2682083813e-02 5.8274491279e-03 4.5817588069e-03
1.3651000000e+01 4.2392223147e-02 5.7689932217e-03 4.5418172973e-03
1.3701000000e+01 4.2105184491e-02 5.7105373156e-03 4.5018153160e-03
1.3751000000e+01 4.1820967844e-02 5.6520814094e-03 4.4616218412e-03
1.3801000000e+01 4.1539976350e-02 5.5936255033e-03 4.4212066371e-03
1.3851000000e+01 4.1261806865e-02 5.5351695971e-03 4.3806402539e-03
1.3901000000e+01 4.0986459390e-02 5.4767136909e-03 4.3400335564e-03
1.3951000000e+01 4.0713933924e-02 5.4170483522e-03 4.2995226055e-03
1.4001000000e+01 4.0444633612e-02 5.3577861577e-03 4.2592081875e-03
1.4051000000e+01 4.0178397195e-02 5.2985239632e-03 4.2191608525e-03
1.4101000000e+01 3.9914902159e-02 5.2412774896e-03 4.1793957184e-03
1.4151000000e+01 3.9654229132e-02 5.1854420206e-03 4.1399279031e-03
1.4201000000e+01 3.9396378114e-02 5.1298081237e-03 4.1007422888e-03
1.4251000000e+01 3.9141308791e-02 5.0747789431e-03 4.0618237574e-03
1.4301000000e+01 3.8888940534e-02 5.0207576229e-03 4.0231471126e-03
1.4351000000e+01 3.8639273343e-02 4.9673410190e-03 3.9846821185e-03
1.4401000000e+01 3.8392226589e-02 4.9145291313e-03 3.9463935000e-03
1.4451000000e+01 3.8147840587e-02 4.8623219600e-03 3.9082610998e-03
1.4501000000e+01 3.7906034708e-02 4.8103163607e-03 3.8703000359e-03
1.4551000000e+01 3.7666808951e-02 4.7591170498e-03 3.8325455834e-03
1.4601000000e+01 3.7430163317e-02 4.7085224552e-03 3.7951035677e-03
1.4651000000e+01 3.7196017177e-02 4.6585325768e-03 3.7581201284e-03
1.4701000000e+01 3.6964330217e-02 4.6095505589e-03 3.7217766806e-03
1.4751000000e+01 3.6735102436e-02 4.5615764014e-03 3.6862647176e-03
1.4801000000e+01 3.6508253205e-02 4.5150132486e-03 3.6517404578e-03
1.4851000000e+01 3.6283701897e-02 4.4704658166e-03 3.6183097267e-03
1.4901000000e+01 3.6061327567e-02 4.4277325335e-03 3.5859926813e-03
1.4951000000e+01 3.5841009272e-02 4.3872165434e-03 3.5547288501e-03
1.5001000000e+01 3.5622706699e-02 4.3487162741e-03 3.5243569754e-03
1.5051000000e+01 3.5406258588e-02 4.3120301537e-03 3.4946754851e-03
1.5101000000e+01 3.5191584312e-02 4.2771581821e-03 3.4654374535e-03
1.5151000000e+01 3.4978603242e-02 4.2436972151e-03 3.4363909153e-03
1.5201000000e+01 3.4767275062e-02 4.2110425365e-03 3.4072939840e-03
1.5251000000e+01 3.4557519145e-02 4.1787910021e-03 3.3779501270e-03
1.5301000000e+01 3.4349375805e-02 4.1467410397e-03 3.3481980865e-03
1.5351000000e+01 3.4142845041e-02 4.1140863611e-03 3.3179320371e-03
1.5401000000e+01 3.3937926854e-02 4.0808269663e-03 3.2870864680e-03
1.5451000000e+01 3.3734701873e-02 4.0467612830e-03 3.2556563399e-03
1.5501000000e+01 3.3533210412e-02 4.0114861672e-03 3.2236618099e-03
1.5551000000e+01 3.3333492785e-02 3.9752031910e-03 3.1911734282e-03
1.5601000000e+01 3.3135629621e-02 3.9377107822e-03 3.1582869417e-03
1.5651000000e+01 3.2939661235e-02 3.8992105130e-03 3.1251182543e-03
1.5701000000e+01 3.2745668255e-02 3.8597023833e-03 3.0917983877e-03
1.5751000000e+01 3.2553650682e-02 3.8191863932e-03 3.0584785212e-03
1.5801000000e+01 3.2363689144e-02 3.7780656868e-03 3.0252997552e-03
1.5851000000e+01 3.2175823956e-02 3.7363402641e-03 2.9924031901e-03
1.5901000000e+01 3.1990055118e-02 3.6942116972e-03 2.9599148084e-03
1.5951000000e+01 3.1806382629e-02 3.6522847025e-03 2.9279353963e-03
1.6001000000e+01 3.1624846805e-02 3.6103577077e-03 2.8965405433e-03
1.6051000000e+01 3.1445367016e-02 3.5688338571e-03 2.8657705637e-03
1.6101000000e+01 3.1267983576e-02 3.5283178670e-03 2.8356204183e-03
1.6151000000e+01 3.1092615858e-02 3.4882050210e-03 2.8060699499e-03
1.6201000000e+01 3.0919183231e-02 3.4493016076e-03 2.7770486082e-03
1.6251000000e+01 3.0747726011e-02 3.4112044826e-03 2.7484858430e-03
1.6301000000e+01 3.0578123255e-02 3.3737120738e-03 2.7203010255e-03
1.6351000000e+01 3.0410374961e-02 3.3370259534e-03 2.6924286447e-03
1.6401000000e+01 3.0244440817e-02 3.3007429771e-03 2.6648283863e-03
1.6451000000e+01 3.0080320821e-02 3.2648631451e-03 2.6374750536e-03
1.6501000000e+01 2.9917974659e-02 3.2291848851e-03 2.6103888040e-03
1.6551000000e+01 2.9757402332e-02 3.1941113414e-03 2.5836049125e-03
1.6601000000e+01 2.9598603840e-02 3.1590377977e-03 2.5571737722e-03
1.6651000000e+01 2.9441498552e-02 3.1243673982e-03 2.5311659332e-03
1.6701000000e+01 2.9286167100e-02 3.0901001429e-03 2.5056469066e-03
1.6751000000e+01 2.9132528853e-02 3.0562360317e-03 2.4806872426e-03
1.6801000000e+01 2.8980583811e-02 3.0231782089e-03 2.4563423734e-03
1.6851000000e+01 2.8830251346e-02 2.9907251024e-03 2.4326677314e-03
1.6901000000e+01 2.8681531458e-02 2.9590782842e-03 2.4096935524e-03
1.6951000000e+01 2.8534383832e-02 2.9282377544e-03 2.3874450329e-03
1.7001000000e+01 2.8388768154e-02 2.8984050851e-03 2.3659322516e-03
1.7051000000e+01 2.8244603795e-02 2.8695802762e-03 2.3451501691e-03
1.7101000000e+01 2.8101850441e-02 2.8419648998e-03 2.3250836675e-03
1.7151000000e+01 2.7960467777e-02 2.8151558118e-03 2.3057226683e-03
1.7201000000e+01 2.7820375174e-02 2.7895561564e-03 2.2870218176e-03
1.7251000000e+01 2.7681572633e-02 2.7649643614e-03 2.2689559190e-03
1.7301000000e+01 2.7543939210e-02 2.7411788547e-03 2.2514745795e-03
1.7351000000e+01 2.7407474905e-02 2.7186027806e-03 2.2345425239e-03
1.7401000000e+01 2.7272139403e-02 2.6966314228e-03 2.2181143986e-03
1.7451000000e+01 2.7137852077e-02 2.6754663533e-03 2.2021398104e-03
1.7501000000e+01 2.7004612925e-02 2.6551075722e-03 2.1865734057e-03
1.7551000000e+01 2.6872381634e-02 2.6351519353e-03 2.1713799094e-03
1.7601000000e+01 2.6741117889e-02 2.6158010146e-03 2.1565190071e-03
1.7651000000e+01 2.6610821690e-02 2.5968532381e-03 2.1419604629e-03
1.7701000000e+01 2.6481452722e-02 2.5783086058e-03 2.1276740410e-03
1.7751000000e+01 2.6353010986e-02 2.5597639735e-03 2.1136345449e-03
1.7801000000e+01 2.6225456168e-02 2.5414209133e-03 2.0998318960e-03
1.7851000000e+01 2.6098868895e-02 2.5232794252e-03 2.0862408978e-03
1.7901000000e+01 2.5973168540e-02 2.5049363650e-03 2.0728514717e-03
1.7951000000e+01 2.5848355101e-02 2.4869964490e-03 2.0596636177e-03
1.8001000000e+01 2.5724468895e-02 2.4690565330e-03 2.0466672572e-03
1.8051000000e+01 2.5601469605e-02 2.4511166169e-03 2.0338573509e-03
1.8101000000e+01 2.5479357233e-02 2.4333782730e-03 2.0212238201e-03
1.8151000000e+01 2.5358131778e-02 2.4154383570e-03 2.0087666650e-03
1.8201000000e+01 2.5237793240e-02 2.3979015851e-03 1.9964707675e-03
1.8251000000e+01 2.5118381934e-02 2.3803648133e-03 1.9843411669e-03
1.8301000000e+01 2.4999776916e-02 2.3630296135e-03 1.9723526669e-03
1.8351000000e+01 2.4882058815e-02 2.3460975579e-03 1.9605002280e-03
1.8401000000e+01 2.4765187317e-02 2.3291655023e-03 1.9487687323e-03
1.8451000000e+01 2.4649162422e-02 2.3126365910e-03 1.9371430620e-03
1.8501000000e+01 2.4533943815e-02 2.2963092516e-03 1.9256131384e-03
1.8551000000e+01 2.4419531497e-02 2.2803850565e-03 1.9141537651e-03
1.8601000000e+01 2.4305925467e-02 2.2646624335e-03 1.9027498241e-03
1.8651000000e+01 2.4193085411e-02 2.2491413825e-03 1.8913811582e-03
1.8701000000e+01 2.4081011329e-02 2.2340234758e-03 1.8800376889e-03
1.8751000000e+01 2.3969703221e-02 2.2191071411e-03 1.8686841409e-03
1.8801000000e+01 2.3859120772e-02 2.2041908064e-03 1.8573154750e-03
1.8851000000e+01 2.3749263983e-02 2.1896776159e-03 1.8459064947e-03
1.8901000000e+01 2.3640173167e-02 2.1751644254e-03 1.8344471214e-03
1.8951000000e+01 2.3531767697e-02 2.1604496628e-03 1.8229171978e-03
1.9001000000e+01 2.3424087887e-02 2.1463396165e-03 1.8113116847e-03
1.9051000000e+01 2.3317174050e-02 2.1318264260e-03 1.7996305821e-03
1.9101000000e+01 2.3210905244e-02 2.1175148076e-03 1.7878587720e-03
1.9151000000e+01 2.3105402412e-02 2.1034047613e-03 1.7760063331e-03
1.9201000000e+01 2.3000584925e-02 2.0888915708e-03 1.7640682261e-03
1.9251000000e+01 2.2896493098e-02 2.0745799524e-03 1.7520595688e-03
1.9301000000e+01 2.2793126930e-02 2.0600667619e-03 1.7399854006e-03
1.9351000000e+01 2.2690486422e-02 2.0455535714e-03 1.7278507607e-03
1.9401000000e+01 2.2588571573e-02 2.0308388088e-03 1.7156758065e-03
1.9451000000e+01 2.2487382384e-02 2.0161240463e-03 1.7034706164e-03
1.9501000000e+01 2.2386959168e-02 2.0014092837e-03 1.6912603871e-03
1.9551000000e+01 2.2287261612e-02 1.9866945211e-03 1.6790652756e-03
1.9601000000e+01 2.2188289716e-02 1.9719797585e-03 1.6669205572e-03
1.9651000000e+01 2.2090043479e-02 1.9570634238e-03 1.6548463890e-03
1.9701000000e+01 2.1992563217e-02 1.9423486612e-03 1.6428881247e-03
1.9751000000e+01 2.1895848928e-02 1.9276338987e-03 1.6310709609e-03
1.9801000000e+01 2.1799819984e-02 1.9131207082e-03 1.6194200941e-03
1.9851000000e+01 2.1704516700e-02 1.8988090898e-03 1.6079607208e-03
1.9901000000e+01 2.1609939075e-02 1.8848509822e-03 1.5967180375e-03
1.9951000000e+01 2.1516087110e-02 1.8777319544e-03 1.5856920441e-03


==> data/taylorgreen/monolithic_64X64.txt <==
t  E_k_avg  -dEk_dt  eps_total
1.0000000000e-03 1.2439819975e-01 7.9016259361e-04 4.6674319846e-04
5.1000000000e-02 1.2435869162e-01 7.9016259361e-04 4.6672102553e-04
1.0100000000e-01 1.2431918349e-01 7.9217831452e-04 4.6694023517e-04
1.5100000000e-01 1.2427967536e-01 7.9620975632e-04 4.6739981954e-04
2.0100000000e-01 1.2423976409e-01 8.0225691903e-04 4.6809977862e-04
2.5100000000e-01 1.2419944967e-01 8.1031980263e-04 4.6904011242e-04
3.0100000000e-01 1.2415873211e-01 8.2039840714e-04 4.7022233273e-04
3.5100000000e-01 1.2411761140e-01 8.3047701165e-04 4.7164744741e-04
4.0100000000e-01 1.2407568441e-01 8.4458705797e-04 4.7331747218e-04
4.5100000000e-01 1.2403335427e-01 8.5869710428e-04 4.7523341490e-04
5.0100000000e-01 1.2398981470e-01 8.7482287150e-04 4.7739880308e-04
5.5100000000e-01 1.2394587198e-01 8.9498008052e-04 4.7981615637e-04
6.0100000000e-01 1.2390071983e-01 9.1312156864e-04 4.8248849835e-04
6.5100000000e-01 1.2385435825e-01 9.3731021946e-04 4.8541935654e-04
7.0100000000e-01 1.2380719038e-01 9.6149887029e-04 4.8861225845e-04
7.5100000000e-01 1.2375840994e-01 9.8568752111e-04 4.9207073159e-04
8.0100000000e-01 1.2370842006e-01 1.0139076137e-03 4.9579931133e-04
8.5100000000e-01 1.2365722075e-01 1.0441434273e-03 4.9980202911e-04
9.0100000000e-01 1.2360440886e-01 1.0763949617e-03 5.0408140459e-04
9.5100000000e-01 1.2354958125e-01 1.1106622170e-03 5.0864701243e-04
1.0010000000e+00 1.2349314107e-01 1.1469451933e-03 5.1349482120e-04
1.0510000000e+00 1.2343508830e-01 1.1852438904e-03 5.1863490950e-04
1.1010000000e+00 1.2337501982e-01 1.2255583085e-03 5.2407231663e-04
1.1510000000e+00 1.2331253247e-01 1.2699041683e-03 5.2980704260e-04
1.2010000000e+00 1.2324802940e-01 1.3142500282e-03 5.3584412670e-04
1.2510000000e+00 1.2318110747e-01 1.3606116089e-03 5.4218860824e-04
1.3010000000e+00 1.2311216982e-01 1.4110046315e-03 5.4884552652e-04
1.3510000000e+00 1.2304041015e-01 1.4613976540e-03 5.5581992084e-04
1.4010000000e+00 1.2296582848e-01 1.5178378393e-03 5.6310675190e-04
1.4510000000e+00 1.2288882794e-01 1.5742780245e-03 5.7071105900e-04
1.5010000000e+00 1.2280860225e-01 1.6327339307e-03 5.7864292075e-04
1.5510000000e+00 1.2272555455e-01 1.6952212786e-03 5.8689729785e-04
1.6010000000e+00 1.2263928169e-01 1.7577086266e-03 5.9547419029e-04
1.6510000000e+00 1.2254978368e-01 1.8222116955e-03 6.0438367667e-04
1.7010000000e+00 1.2245706052e-01 1.8907462061e-03 6.1361567841e-04
1.7510000000e+00 1.2236111221e-01 1.9592807168e-03 6.2318027409e-04
1.8010000000e+00 1.2226113245e-01 2.0318466693e-03 6.3306738511e-04
1.8510000000e+00 1.2215792754e-01 2.1084440636e-03 6.4328205078e-04
1.9010000000e+00 1.2205069119e-01 2.1830257369e-03 6.5381923180e-04
1.9510000000e+00 1.2193942339e-01 2.2636545730e-03 6.6468396746e-04
2.0010000000e+00 1.2182452730e-01 2.3442834091e-03 6.7586113986e-04
2.0510000000e+00 1.2170519663e-01 2.4269279661e-03 6.8735578831e-04
2.1010000000e+00 1.2158183451e-01 2.5136039649e-03 6.9916287349e-04
2.1510000000e+00 1.2145403780e-01 2.5982642428e-03 7.1127735611e-04
2.2010000000e+00 1.2132180651e-01 2.6889716834e-03 7.2369419687e-04
2.2510000000e+00 1.2118554378e-01 2.7796791240e-03 7.3640331716e-04
2.3010000000e+00 1.2104404017e-01 2.8724022855e-03 7.4940471697e-04
2.3510000000e+00 1.2089810198e-01 2.9711726097e-03 7.6268327842e-04
2.4010000000e+00 1.2074732605e-01 3.0679272130e-03 7.7623900148e-04
2.4510000000e+00 1.2059130925e-01 3.1687132581e-03 7.9006180757e-04
2.5010000000e+00 1.2043045473e-01 3.2715150241e-03 8.0414161807e-04
2.5510000000e+00 1.2026435932e-01 3.3763325110e-03 8.1846835438e-04
2.6010000000e+00 1.2009302305e-01 3.4851814397e-03 8.3303697720e-04
2.6510000000e+00 1.1991604275e-01 3.5940303684e-03 8.4783236862e-04
2.7010000000e+00 1.1973341844e-01 3.7069107389e-03 8.6285452864e-04
2.7510000000e+00 1.1954555325e-01 3.8218068303e-03 8.7808330006e-04
2.8010000000e+00 1.1935164090e-01 3.9407343636e-03 8.9351364357e-04
2.8510000000e+00 1.1915168139e-01 4.0616776177e-03 9.0914051986e-04
2.9010000000e+00 1.1894527157e-01 4.1866523136e-03 9.2495385034e-04
2.9510000000e+00 1.1873321773e-01 4.3156584513e-03 9.4093851709e-04
3.0010000000e+00 1.1851431044e-01 4.4446645891e-03 9.5709955942e-04
3.0510000000e+00 1.1828854970e-01 4.5797178895e-03 9.7341682012e-04
3.1010000000e+00 1.1805633865e-01 4.7167869109e-03 9.8989533850e-04
3.1510000000e+00 1.1781727415e-01 4.8558716531e-03 1.0065250359e-03
3.2010000000e+00 1.1757095306e-01 4.9989878371e-03 1.0233059124e-03
3.2510000000e+00 1.1731737537e-01 5.1461354630e-03 1.0402278894e-03
3.3010000000e+00 1.1705654108e-01 5.2973145307e-03 1.0572909669e-03
3.3510000000e+00 1.1678804706e-01 5.4505093192e-03 1.0745001841e-03
3.4010000000e+00 1.1651149015e-01 5.6077355496e-03 1.0918505017e-03
3.4510000000e+00 1.1622727350e-01 5.7689932217e-03 1.1093368806e-03
3.5010000000e+00 1.1593499397e-01 5.9322666148e-03 1.1269693991e-03
3.5510000000e+00 1.1563424841e-01 6.0975557288e-03 1.1447480575e-03
3.6010000000e+00 1.1532503683e-01 6.2668762846e-03 1.1626678163e-03
3.6510000000e+00 1.1500776236e-01 6.4361968403e-03 1.1807337149e-03
3.7010000000e+00 1.1468161871e-01 6.6095488379e-03 1.1989407139e-03
3.7510000000e+00 1.1434700904e-01 6.7849165564e-03 1.2172988921e-03
3.8010000000e+00 1.1400312706e-01 6.9622999958e-03 1.2357931313e-03
3.8510000000e+00 1.1365077904e-01 7.1416991561e-03 1.2544284711e-03
3.9010000000e+00 1.1328915872e-01 7.3190825954e-03 1.2731897934e-03
3.9510000000e+00 1.1291866921e-01 7.5004974766e-03 1.2920720589e-03
4.0010000000e+00 1.1253931054e-01 7.6819123578e-03 1.3110601498e-03
4.0510000000e+00 1.1215067955e-01 7.8633272390e-03 1.3301439875e-03
4.1010000000e+00 1.1175277624e-01 8.0467578411e-03 1.3493034146e-03
4.1510000000e+00 1.1134600377e-01 8.2281727223e-03 1.3685182741e-03
4.2010000000e+00 1.1092995897e-01 8.4075718826e-03 1.3877633695e-03
4.2510000000e+00 1.1050504501e-01 8.5869710428e-03 1.4070235827e-03
4.3010000000e+00 1.1007126187e-01 8.7643544822e-03 1.4262636387e-03
4.3510000000e+00 1.0962860956e-01 8.9417379216e-03 1.4454583410e-03
4.4010000000e+00 1.0917708807e-01 9.1150899192e-03 1.4645774537e-03
4.4510000000e+00 1.0871669742e-01 9.2864261959e-03 1.4836008197e-03
4.5010000000e+00 1.0824824388e-01 9.4557467516e-03 1.5024881246e-03
4.5510000000e+00 1.0777132432e-01 9.6190201447e-03 1.5212141718e-03
4.6010000000e+00 1.0728593872e-01 9.7802778169e-03 1.5397487255e-03
4.6510000000e+00 1.0679289339e-01 9.9375040472e-03 1.5580716285e-03
4.7010000000e+00 1.0629218832e-01 1.0088683115e-02 1.5761526450e-03
4.7510000000e+00 1.0578382351e-01 1.0235830741e-02 1.5939665784e-03
4.8010000000e+00 1.0526820210e-01 1.0380962646e-02 1.6115083896e-03
4.8510000000e+00 1.0474572724e-01 1.0518031667e-02 1.6287478426e-03
4.9010000000e+00 1.0421599579e-01 1.0651069247e-02 1.6456748589e-03
4.9510000000e+00 1.0368021717e-01 1.0778059663e-02 1.6622843991e-03
5.0010000000e+00 1.0313798825e-01 1.0899002918e-02 1.6785563061e-03
5.0510000000e+00 1.0259011531e-01 1.1015914730e-02 1.6944905798e-03
5.1010000000e+00 1.0203619521e-01 1.1126779379e-02 1.7100721024e-03
5.1510000000e+00 1.0147703423e-01 1.1231596866e-02 1.7252907952e-03
5.2010000000e+00 1.0091263238e-01 1.1332382911e-02 1.7401365796e-03
5.2510000000e+00 1.0034379594e-01 1.1427121794e-02 1.7546044164e-03
5.3010000000e+00 9.9769718625e-02 1.1515813514e-02 1.7686741483e-03
5.3510000000e+00 9.9191609870e-02 1.1600473791e-02 1.7823306574e-03
5.4010000000e+00 9.8609469674e-02 1.1677071186e-02 1.7955689045e-03
5.4510000000e+00 9.8023701180e-02 1.1751652859e-02 1.8083687322e-03
5.5010000000e+00 9.7434304388e-02 1.1820187370e-02 1.8207150227e-03
5.5510000000e+00 9.6841279298e-02 1.1884690439e-02 1.8325976974e-03
5.6010000000e+00 9.6245432200e-02 1.1945162066e-02 1.8440066777e-03
5.6510000000e+00 9.5646763092e-02 1.1997570809e-02 1.8549218064e-03
5.7010000000e+00 9.5045271975e-02 1.2045948111e-02 1.8653380442e-03
5.7510000000e+00 9.4441765137e-02 1.2090293971e-02 1.8752503517e-03
5.8010000000e+00 9.3836242578e-02 1.2128592668e-02 1.8846486504e-03
5.8510000000e+00 9.3228704298e-02 1.2160844202e-02 1.8935379796e-03
5.9010000000e+00 9.2619553441e-02 1.2191080016e-02 1.9018981820e-03
5.9510000000e+00 9.2009596296e-02 1.2213252946e-02 1.9097393363e-03
6.0010000000e+00 9.1398026574e-02 1.2229378713e-02 1.9170564032e-03
6.0510000000e+00 9.0786053709e-02 1.2243488759e-02 1.9238493827e-03
6.1010000000e+00 9.0173677699e-02 1.2247520201e-02 1.9301081961e-03
6.1510000000e+00 8.9560898544e-02 1.2249535922e-02 1.9358429220e-03
6.2010000000e+00 8.8948522534e-02 1.2245504480e-02 1.9410535606e-03
6.2510000000e+00 8.8336146524e-02 1.2237441596e-02 1.9457350724e-03
6.3010000000e+00 8.7724576802e-02 1.2223331550e-02 1.9498975360e-03
6.3510000000e+00 8.7113410225e-02 1.2203174341e-02 1.9535409515e-03
6.4010000000e+00 8.6503856224e-02 1.2178985690e-02 1.9566753976e-03
6.4510000000e+00 8.5895511656e-02 1.2146734156e-02 1.9593109526e-03
6.5010000000e+00 8.5288779664e-02 1.2112466901e-02 1.9614576954e-03
6.5510000000e+00 8.4684063394e-02 1.2072152483e-02 1.9631206651e-03
6.6010000000e+00 8.4081362844e-02 1.2027806623e-02 1.9643149798e-03
6.6510000000e+00 8.3481081159e-02 1.1981445042e-02 1.9650557572e-03
6.7010000000e+00 8.2883218340e-02 1.1929036298e-02 1.9653480367e-03
6.7510000000e+00 8.2287774385e-02 1.1872596113e-02 1.9652069363e-03
6.8010000000e+00 8.1695555584e-02 1.1812124486e-02 1.9646425344e-03
6.8510000000e+00 8.1106561937e-02 1.1747621417e-02 1.9636548312e-03
6.9010000000e+00 8.0520793443e-02 1.1683118348e-02 1.9622639838e-03
6.9510000000e+00 7.9938250102e-02 1.1614583838e-02 1.9604649528e-03
7.0010000000e+00 7.9358931915e-02 1.1544033606e-02 1.9582728564e-03
7.0510000000e+00 7.8783645169e-02 1.1471467654e-02 1.9556876943e-03
7.1010000000e+00 7.8211986721e-02 1.1394870259e-02 1.9527094667e-03
7.1510000000e+00 7.7643956571e-02 1.1320288586e-02 1.9493482521e-03
7.2010000000e+00 7.7079957863e-02 1.1241675471e-02 1.9456040505e-03
7.2510000000e+00 7.6519587452e-02 1.1161046635e-02 1.9414768619e-03
7.3010000000e+00 7.5963651627e-02 1.1078402078e-02 1.9369717257e-03
7.3510000000e+00 7.5411747244e-02 1.0993741800e-02 1.9320936812e-03
7.4010000000e+00 7.4864277447e-02 1.0909081522e-02 1.9268376889e-03
7.4510000000e+00 7.4320839092e-02 1.0824421244e-02 1.9212138276e-03
7.5010000000e+00 7.3781835323e-02 1.0739760966e-02 1.9152170579e-03
7.5510000000e+00 7.3246862995e-02 1.0651069247e-02 1.9088524191e-03
7.6010000000e+00 7.2716325254e-02 1.0564393248e-02 1.9021350292e-03
7.6510000000e+00 7.2190625243e-02 1.0473685807e-02 1.8950749668e-03
7.7010000000e+00 7.1668956673e-02 1.0382978367e-02 1.8876772711e-03
7.7510000000e+00 7.1152125834e-02 1.0294286647e-02 1.8799671386e-03
7.8010000000e+00 7.0639729581e-02 1.0201563485e-02 1.8719647266e-03
7.8510000000e+00 7.0131767913e-02 1.0110856045e-02 1.8636952316e-03
7.9010000000e+00 6.9628643976e-02 1.0018132883e-02 1.8551838501e-03
7.9510000000e+00 6.9129954625e-02 9.9254097218e-03 1.8464557786e-03
8.0010000000e+00 6.8636103004e-02 9.8326865603e-03 1.8375462922e-03
8.0510000000e+00 6.8146685969e-02 9.7399633988e-03 1.8284755482e-03
8.1010000000e+00 6.7662106664e-02 9.6492559582e-03 1.8192838609e-03
8.1510000000e+00 6.7181961945e-02 9.5565327967e-03 1.8099863482e-03
8.2010000000e+00 6.6706251812e-02 9.4678410770e-03 1.8006233246e-03
8.2510000000e+00 6.6235379410e-02 9.3771336365e-03 1.7912199866e-03
8.3010000000e+00 6.5768538449e-02 9.2884419168e-03 1.7817964914e-03
8.3510000000e+00 6.5306535218e-02 9.2037816389e-03 1.7723981927e-03
8.4010000000e+00 6.4848563429e-02 9.1171056401e-03 1.7630402084e-03
8.4510000000e+00 6.4394623082e-02 9.0344610831e-03 1.7537578136e-03
8.5010000000e+00 6.3945117321e-02 8.9538322470e-03 1.7445812442e-03
8.5510000000e+00 6.3499643001e-02 8.8752191318e-03 1.7355407360e-03
8.6010000000e+00 6.3057796980e-02 8.8006374585e-03 1.7266665247e-03
8.6510000000e+00 6.2619579256e-02 8.7300872269e-03 1.7179838069e-03
8.7010000000e+00 6.2184989829e-02 8.6615527162e-03 1.7095228184e-03
8.7510000000e+00 6.1753625556e-02 8.5970496473e-03 1.7012986772e-03
8.8010000000e+00 6.1325486436e-02 8.5345622994e-03 1.6933416189e-03
8.8510000000e+00 6.0900169326e-02 8.4781221141e-03 1.6856667616e-03
8.9010000000e+00 6.0478077369e-02 8.4236976498e-03 1.6782741052e-03
8.9510000000e+00 6.0058001133e-02 8.3733046272e-03 1.6711787676e-03
9.0010000000e+00 5.9640746906e-02 8.3289587674e-03 1.6643656309e-03
9.0510000000e+00 5.9225508401e-02 8.2846129075e-03 1.6578296559e-03
9.1010000000e+00 5.8812285616e-02 8.2483299313e-03 1.6515406067e-03
9.1510000000e+00 5.8401078552e-02 8.2140626760e-03 1.6454682475e-03
9.2010000000e+00 5.7991080920e-02 8.1838268624e-03 1.6395722638e-03
9.2510000000e+00 5.7582695865e-02 8.1576224907e-03 1.6338073021e-03
9.3010000000e+00 5.7175520243e-02 8.1314181190e-03 1.6281078512e-03
9.3510000000e+00 5.6769554053e-02 8.1092451890e-03 1.6224184790e-03
9.4010000000e+00 5.6364797296e-02 8.0870722591e-03 1.6166787137e-03
9.4510000000e+00 5.5960846828e-02 8.0669150501e-03 1.6108129659e-03
9.5010000000e+00 5.5558105791e-02 8.0467578411e-03 1.6047607639e-03
9.5510000000e+00 5.5156171043e-02 8.0245849112e-03 1.5984616360e-03
9.6010000000e+00 5.4755445728e-02 8.0044277021e-03 1.5918601501e-03
9.6510000000e+00 5.4355929845e-02 7.9782233304e-03 1.5849008737e-03
9.7010000000e+00 5.3957220251e-02 7.9520189587e-03 1.5775485317e-03
9.7510000000e+00 5.3560526377e-02 7.9237988661e-03 1.5697678490e-03
9.8010000000e+00 5.3165041936e-02 7.8875158898e-03 1.5615437077e-03
9.8510000000e+00 5.2771170072e-02 7.8512329136e-03 1.5528609899e-03
9.9010000000e+00 5.2379717073e-02 7.8089027746e-03 1.5437196956e-03
9.9510000000e+00 5.1990279795e-02 7.7605254730e-03 1.5341299035e-03
1.0001000000e+01 5.1603261381e-02 7.7081167295e-03 1.5241016920e-03
1.0051000000e+01 5.1219064978e-02 7.6516765443e-03 1.5136703363e-03
1.0101000000e+01 5.0838093727e-02 7.5871734754e-03 1.5028459151e-03
1.0151000000e+01 5.0459944486e-02 7.5206546856e-03 1.4916687427e-03
1.0201000000e+01 5.0085826686e-02 7.4480887332e-03 1.4801640156e-03
1.0251000000e+01 4.9714934040e-02 7.3694756180e-03 1.4683518911e-03
1.0301000000e+01 4.9348475980e-02 7.2888467819e-03 1.4562676443e-03
1.0351000000e+01 4.8986049362e-02 7.2021707831e-03 1.4439263931e-03
1.0401000000e+01 4.8628057330e-02 7.1114633425e-03 1.4313482947e-03
1.0451000000e+01 4.8274499884e-02 7.0187401810e-03 1.4185535062e-03
1.0501000000e+01 4.7926183312e-02 6.9219855777e-03 1.4055571457e-03
1.0551000000e+01 4.7582301326e-02 6.8211995326e-03 1.3923692917e-03
1.0601000000e+01 4.7243660214e-02 6.7204134875e-03 1.3790050621e-03
1.0651000000e+01 4.6910259977e-02 6.6135802797e-03 1.3654846142e-03
1.0701000000e+01 4.6582100614e-02 6.5047313510e-03 1.3518129872e-03
1.0751000000e+01 4.6259585270e-02 6.3958824223e-03 1.3380052990e-03
1.0801000000e+01 4.5942713944e-02 6.2830020518e-03 1.3240867462e-03
1.0851000000e+01 4.5631083493e-02 6.1721374022e-03 1.3100623680e-03
1.0901000000e+01 4.5325500204e-02 6.0592570316e-03 1.2959523217e-03
1.0951000000e+01 4.5025157790e-02 5.9423452193e-03 1.2817717251e-03
1.1001000000e+01 4.4730862538e-02 5.8294648488e-03 1.2675407355e-03
1.1051000000e+01 4.4442614449e-02 5.7125530365e-03 1.2532694316e-03
1.1101000000e+01 4.4159607234e-02 5.5976569451e-03 1.2389779704e-03
1.1151000000e+01 4.3882647182e-02 5.4827608536e-03 1.2246814699e-03
1.1201000000e+01 4.3611331149e-02 5.3678647622e-03 1.2103900087e-03
1.1251000000e+01 4.3346062278e-02 5.2549843917e-03 1.1961187047e-03
1.1301000000e+01 4.3086034282e-02 5.1421040212e-03 1.1818826758e-03
1.1351000000e+01 4.2831650304e-02 5.0312393716e-03 1.1676920007e-03
1.1401000000e+01 4.2582910345e-02 4.9203747220e-03 1.1535517185e-03
1.1451000000e+01 4.2339814404e-02 4.8115257933e-03 1.1394819866e-03
1.1501000000e+01 4.2101959337e-02 4.7026768645e-03 1.1254928836e-03
1.1551000000e+01 4.1869345145e-02 4.5978593776e-03 1.1115844094e-03
1.1601000000e+01 4.1642374972e-02 4.4950576116e-03 1.0977716819e-03
1.1651000000e+01 4.1420242528e-02 4.3922558456e-03 1.0840597404e-03
1.1701000000e+01 4.1202947815e-02 4.2934855214e-03 1.0704586637e-03
1.1751000000e+01 4.0990893976e-02 4.1947151972e-03 1.0569785301e-03
1.1801000000e+01 4.0783677868e-02 4.0979605939e-03 1.0436193398e-03
1.1851000000e+01 4.0581299489e-02 4.0048342882e-03 1.0303962107e-03
1.1901000000e+01 4.0383355696e-02 3.9137237035e-03 1.0173041035e-03
1.1951000000e+01 4.0189927119e-02 3.8254351280e-03 1.0043581360e-03
1.2001000000e+01 4.0000933127e-02 3.7387591292e-03 9.9155830824e-04
1.2051000000e+01 3.9816212463e-02 3.6543004234e-03 9.7891469888e-04
1.2101000000e+01 3.9635603871e-02 3.5724621547e-03 9.6642226859e-04
1.2151000000e+01 3.9459067034e-02 3.4932443233e-03 9.5409109597e-04
1.2201000000e+01 3.9286440696e-02 3.4160422127e-03 9.4191614173e-04
1.2251000000e+01 3.9117563599e-02 3.3414605394e-03 9.2991252375e-04
1.2301000000e+01 3.8952395428e-02 3.2692977311e-03 9.1807016345e-04
1.2351000000e+01 3.8790774926e-02 3.1993522158e-03 9.0638906083e-04
1.2401000000e+01 3.8632581150e-02 3.1318255656e-03 8.9487929448e-04
1.2451000000e+01 3.8477693156e-02 3.0667177804e-03 8.8353078580e-04
1.2501000000e+01 3.8326030315e-02 3.0038272883e-03 8.7234857409e-04
1.2551000000e+01 3.8177431370e-02 2.9431540891e-03 8.6132762006e-04
1.2601000000e+01 3.8031815692e-02 2.8848997550e-03 8.5046792370e-04
1.2651000000e+01 3.7889062338e-02 2.8284595698e-03 8.3976948501e-04
1.2701000000e+01 3.7749050364e-02 2.7742366775e-03 8.2922222539e-04
1.2751000000e+01 3.7611739456e-02 2.7222310783e-03 8.1882110554e-04
1.2801000000e+01 3.7476968356e-02 2.6718380557e-03 8.0857620405e-04
1.2851000000e+01 3.7344616122e-02 2.6236623261e-03 7.9846736373e-04
1.2901000000e+01 3.7214682753e-02 2.5770991733e-03 7.8849962387e-04
1.2951000000e+01 3.7087006991e-02 2.5321485972e-03 7.7866794517e-04
1.3001000000e+01 3.6961548522e-02 2.4892137420e-03 7.6896728833e-04
1.3051000000e+01 3.6838186403e-02 2.4476898914e-03 7.5938757474e-04
1.3101000000e+01 3.6716840004e-02 2.4077786175e-03 7.4993384371e-04
1.3151000000e+01 3.6597469012e-02 2.3692783483e-03 7.4059601663e-04
1.3201000000e+01 3.6479992798e-02 2.3321890837e-03 7.3136401490e-04
1.3251000000e+01 3.6364330733e-02 2.2963092516e-03 7.2224791712e-04
1.3301000000e+01 3.6250402188e-02 2.2616388521e-03 7.1322756608e-04
1.3351000000e+01 3.6138207162e-02 2.2283794572e-03 7.0430800109e-04
1.3401000000e+01 3.6027665028e-02 2.1959263507e-03 6.9548922215e-04
1.3451000000e+01 3.5918654842e-02 2.1646826767e-03 6.8675611134e-04
1.3501000000e+01 3.5811216917e-02 2.1344468632e-03 6.7811370797e-04
1.3551000000e+01 3.5705270627e-02 2.1048157659e-03 6.6955697274e-04
1.3601000000e+01 3.5600775655e-02 2.0761925291e-03 6.6108086635e-04
1.3651000000e+01 3.5497691688e-02 2.0481740086e-03 6.5268538879e-04
1.3701000000e+01 3.5395978412e-02 2.0211633485e-03 6.4437054007e-04
1.3751000000e+01 3.5295635825e-02 1.9947574047e-03 6.3613128088e-04
1.3801000000e+01 3.5196542986e-02 1.9689561771e-03 6.2796257193e-04
1.3851000000e+01 3.5098740207e-02 1.9437596659e-03 6.1987449181e-04
1.3901000000e+01 3.5002187176e-02 1.9191678709e-03 6.1185696192e-04
1.3951000000e+01 3.4906883892e-02 1.8949792200e-03 6.0391502156e-04
1.4001000000e+01 3.4812709411e-02 1.8711937134e-03 5.9603859214e-04
1.4051000000e+01 3.4719744363e-02 1.8482144951e-03 5.8824279155e-04
1.4101000000e+01 3.4627948433e-02 1.8252352768e-03 5.8051754119e-04
1.4151000000e+01 3.4537240993e-02 1.8028607748e-03 5.7286284107e-04
1.4201000000e+01 3.4447662356e-02 1.7808894170e-03 5.6528373048e-04
1.4251000000e+01 3.4359172208e-02 1.7591196312e-03 5.5778020942e-04
1.4301000000e+01 3.4271770550e-02 1.7379545618e-03 5.5035227789e-04
1.4351000000e+01 3.4185417067e-02 1.7169910644e-03 5.4299993590e-04
1.4401000000e+01 3.4100071444e-02 1.6964307112e-03 5.3572822275e-04
1.4451000000e+01 3.4015773996e-02 1.6760719301e-03 5.2853713843e-04
1.4501000000e+01 3.3932484408e-02 1.6559147211e-03 5.2142164365e-04
1.4551000000e+01 3.3850202681e-02 1.6361606562e-03 5.1439181700e-04
1.4601000000e+01 3.3768888499e-02 1.6168097356e-03 5.0744765849e-04
1.4651000000e+01 3.3688541864e-02 1.5976603870e-03 5.0058816026e-04
1.4701000000e+01 3.3609122461e-02 1.5789141826e-03 4.9381433017e-04
1.4751000000e+01 3.3530670603e-02 1.5605711224e-03 4.8712919180e-04
1.4801000000e+01 3.3453105663e-02 1.5422280622e-03 4.8053324908e-04
1.4851000000e+01 3.3376427640e-02 1.5244897182e-03 4.7402851773e-04
1.4901000000e+01 3.3300676848e-02 1.5067513743e-03 4.6761499775e-04
1.4951000000e+01 3.3225772660e-02 1.4894161745e-03 4.6129470486e-04
1.5001000000e+01 3.3151755388e-02 1.4724841190e-03 4.5506763906e-04
1.5051000000e+01 3.3078544405e-02 1.4559552076e-03 4.4893581608e-04
1.5101000000e+01 3.3006180025e-02 1.4396278683e-03 4.4289873198e-04
1.5151000000e+01 3.2934581618e-02 1.4237036731e-03 4.3695789855e-04
1.5201000000e+01 3.2863829814e-02 1.4081826222e-03 4.3111331579e-04
1.5251000000e+01 3.2793803670e-02 1.3926615712e-03 4.2536498371e-04
1.5301000000e+01 3.2724543500e-02 1.3779468087e-03 4.1971340623e-04
1.5351000000e+01 3.2656049304e-02 1.3632320461e-03 4.1415858335e-04
1.5401000000e+01 3.2588240453e-02 1.3489204277e-03 4.0870001115e-04
1.5451000000e+01 3.2521157261e-02 1.3350119534e-03 4.0333768962e-04
1.5501000000e+01 3.2454759415e-02 1.3213050513e-03 3.9807111483e-04
1.5551000000e+01 3.2389046913e-02 1.3080012934e-03 3.9289978286e-04
1.5601000000e+01 3.2323979442e-02 1.2951006796e-03 3.8782318977e-04
1.5651000000e+01 3.2259557002e-02 1.2826032100e-03 3.8283982377e-04
1.5701000000e+01 3.2195739279e-02 1.2705088846e-03 3.7795018879e-04
1.5751000000e+01 3.2132526271e-02 1.2586161313e-03 3.7315226911e-04
1.5801000000e+01 3.2069877666e-02 1.2471265221e-03 3.6844505688e-04
1.5851000000e+01 3.2007833776e-02 1.2358384851e-03 3.6382754422e-04
1.5901000000e+01 3.1946313974e-02 1.2247520201e-03 3.5929922721e-04
1.5951000000e+01 3.1885358574e-02 1.2140686993e-03 3.5485758621e-04
1.6001000000e+01 3.1824927261e-02 1.2035869506e-03 3.5050262120e-04
1.6051000000e+01 3.1765020036e-02 1.1935083461e-03 3.4623181254e-04
1.6101000000e+01 3.1705596584e-02 1.1836313137e-03 3.4204465629e-04
1.6151000000e+01 3.1646656905e-02 1.1741574255e-03 3.3793964067e-04
1.6201000000e+01 3.1588200999e-02 1.1646835372e-03 3.3391525389e-04
1.6251000000e+01 3.1530188551e-02 1.1554112211e-03 3.2997048809e-04
1.6301000000e+01 3.1472659877e-02 1.1465420491e-03 3.2610332754e-04
1.6351000000e+01 3.1415574661e-02 1.1374713050e-03 3.2231326831e-04
1.6401000000e+01 3.1358892589e-02 1.1288037052e-03 3.1859930255e-04
1.6451000000e+01 3.1302694290e-02 1.1201361053e-03 3.1495891060e-04
1.6501000000e+01 3.1246899136e-02 1.1114685054e-03 3.1139259639e-04
1.6551000000e+01 3.1191547440e-02 1.1032040497e-03 3.0789834421e-04
1.6601000000e+01 3.1136598888e-02 1.0947380219e-03 3.0447514619e-04
1.6651000000e+01 3.1082053480e-02 1.0866751383e-03 3.0112199447e-04
1.6701000000e+01 3.1027951531e-02 1.0784106826e-03 2.9783838512e-04
1.6751000000e+01 3.0974212412e-02 1.0699446548e-03 2.9462331028e-04
1.6801000000e+01 3.0920916751e-02 1.0618817712e-03 2.9147576209e-04
1.6851000000e+01 3.0868064549e-02 1.0536173155e-03 2.8839473269e-04
1.6901000000e+01 3.0815575177e-02 1.0453528598e-03 2.8537971815e-04
1.6951000000e+01 3.0763488949e-02 1.0374915483e-03 2.8243021454e-04
1.7001000000e+01 3.0711846179e-02 1.0292270926e-03 2.7954471007e-04
1.7051000000e+01 3.0660566240e-02 1.0209626369e-03 2.7672270081e-04
1.7101000000e+01 3.0609729758e-02 1.0128997533e-03 2.7396418675e-04
1.7151000000e+01 3.0559296421e-02 1.0044337255e-03 2.7126715219e-04
1.7201000000e+01 3.0509266229e-02 9.9616926981e-04 2.6863159711e-04
1.7251000000e+01 3.0459679495e-02 9.8790481411e-04 2.6605651366e-04
1.7301000000e+01 3.0410495904e-02 9.7964035841e-04 2.6354089397e-04
1.7351000000e+01 3.0361715459e-02 9.7157747480e-04 2.6108373019e-04
1.7401000000e+01 3.0313338157e-02 9.6331301910e-04 2.5868502232e-04
1.7451000000e+01 3.0265364000e-02 9.5484699131e-04 2.5634325856e-04
1.7501000000e+01 3.0217833301e-02 9.4658253561e-04 2.5405743106e-04
1.7551000000e+01 3.0170746060e-02 9.3811650783e-04 2.5182753981e-04
1.7601000000e+01 3.0124021650e-02 9.2985205213e-04 2.4965207302e-04
1.7651000000e+01 3.0077740698e-02 9.2158759643e-04 2.4753052677e-04
1.7701000000e+01 3.0031862890e-02 9.1312156864e-04 2.4546239713e-04
1.7751000000e+01 2.9986428541e-02 9.0485711294e-04 2.4344718016e-04
1.7801000000e+01 2.9941397336e-02 8.9659265724e-04 2.4148386800e-04
1.7851000000e+01 2.9896769275e-02 8.8832820154e-04 2.3957246065e-04
1.7901000000e+01 2.9852544359e-02 8.8006374585e-04 2.3771245419e-04
1.7951000000e+01 2.9808762901e-02 8.7179929015e-04 2.3590284075e-04
1.8001000000e+01 2.9765384587e-02 8.6353483445e-04 2.3414412426e-04
1.8051000000e+01 2.9722409417e-02 8.5547195084e-04 2.3243529687e-04
1.8101000000e+01 2.9679837392e-02 8.4761063932e-04 2.3077585464e-04
1.8151000000e+01 2.9637668511e-02 8.3974932780e-04 2.2916630150e-04
1.8201000000e+01 2.9595862459e-02 8.3208958838e-04 2.2760512566e-04
1.8251000000e+01 2.9554459552e-02 8.2463142104e-04 2.2609182319e-04
1.8301000000e+01 2.9513419474e-02 8.1717325370e-04 2.2462589016e-04
1.8351000000e+01 2.9472742226e-02 8.0991665845e-04 2.2320682265e-04
1.8401000000e+01 2.9432427808e-02 8.0286163530e-04 2.2183361278e-04
1.8451000000e+01 2.9392476220e-02 7.9620975632e-04 2.2050525271e-04
1.8501000000e+01 2.9352847147e-02 7.8955787734e-04 2.1922123850e-04
1.8551000000e+01 2.9313500275e-02 7.8351071464e-04 2.1797955442e-04
1.8601000000e+01 2.9274516233e-02 7.7746355193e-04 2.1678020048e-04
1.8651000000e+01 2.9235774077e-02 7.7161796131e-04 2.1562116096e-04
1.8701000000e+01 2.9197354437e-02 7.6617551488e-04 2.1450243586e-04
1.8751000000e+01 2.9159176683e-02 7.6073306844e-04 2.1342200946e-04
1.8801000000e+01 2.9121281130e-02 7.5569376619e-04 2.1237937782e-04
1.8851000000e+01 2.9083627463e-02 7.5085603602e-04 2.1137353309e-04
1.8901000000e+01 2.9046215684e-02 7.4621987795e-04 2.1040397134e-04
1.8951000000e+01 2.9009005476e-02 7.4178529196e-04 2.0946867684e-04
1.9001000000e+01 2.8972037154e-02 7.3755227807e-04 2.0856764960e-04
1.9051000000e+01 2.8935270405e-02 7.3352083627e-04 2.0769988175e-04
1.9101000000e+01 2.8898705228e-02 7.2989253864e-04 2.0686486937e-04
1.9151000000e+01 2.8862301308e-02 7.2626424102e-04 2.0606110066e-04
1.9201000000e+01 2.8826058647e-02 7.2283751548e-04 2.0528857562e-04
1.9251000000e+01 2.8790017557e-02 7.1961236204e-04 2.0454679033e-04
1.9301000000e+01 2.8754137725e-02 7.1638720860e-04 2.0383423299e-04
1.9351000000e+01 2.8718378836e-02 7.1356519933e-04 2.0315140753e-04
1.9401000000e+01 2.8682781205e-02 7.1094476216e-04 2.0249680217e-04
1.9451000000e+01 2.8647304517e-02 7.0812275290e-04 2.0186991297e-04
1.9501000000e+01 2.8611948772e-02 7.0570388782e-04 2.0127073993e-04
1.9551000000e+01 2.8576754285e-02 7.0348659482e-04 2.0069877913e-04
1.9601000000e+01 2.8541640427e-02 7.0126930183e-04 2.0015302269e-04
1.9651000000e+01 2.8506607198e-02 6.9945515302e-04 1.9963347063e-04
1.9701000000e+01 2.8471694912e-02 6.9764100421e-04 1.9913911508e-04
1.9751000000e+01 2.8436863255e-02 6.9582685540e-04 1.9867045997e-04
1.9801000000e+01 2.8402112227e-02 6.9421427867e-04 1.9822599351e-04
1.9851000000e+01 2.8367441827e-02 6.9280327404e-04 1.9780571570e-04
1.9901000000e+01 2.8332852056e-02 6.9142265716e-04 1.9740912261e-04
1.9951000000e+01 2.8298302600e-02 6.9075643799e-04 1.9703571032e-04


==> data/taylorgreen/monolothic_128X128_WithoutTauC.txt <==
t  E_k_avg  -dEk_dt  eps_total
1.0000000000e-03 1.2484891494e-01 4.6764724928e-04 4.6824642232e-04
5.1000000000e-02 1.2482553258e-01 4.6764724928e-04 4.6828522495e-04
1.0100000000e-01 1.2480215022e-01 4.6764724928e-04 4.6856792980e-04
1.5100000000e-01 1.2477876786e-01 4.6966297018e-04 4.6909453689e-04
2.0100000000e-01 1.2475538549e-01 4.6966297018e-04 4.6986655799e-04
2.5100000000e-01 1.2473159999e-01 4.7167869109e-04 4.7088500098e-04
3.0100000000e-01 1.2470821763e-01 4.7369441199e-04 4.7215238550e-04
3.5100000000e-01 1.2468443212e-01 4.7369441199e-04 4.7367123120e-04
4.0100000000e-01 1.2466064661e-01 4.7571013289e-04 4.7544405773e-04
4.5100000000e-01 1.2463686111e-01 4.7772585379e-04 4.7747590440e-04
5.0100000000e-01 1.2461307560e-01 4.7974157469e-04 4.7976929086e-04
5.5100000000e-01 1.2458888695e-01 4.8175729560e-04 4.8232925640e-04
6.0100000000e-01 1.2456469830e-01 4.8578873740e-04 4.8516134427e-04
6.5100000000e-01 1.2454050965e-01 4.8780445830e-04 4.8827059376e-04
7.0100000000e-01 1.2451591785e-01 4.9183590011e-04 4.9166305204e-04
7.5100000000e-01 1.2449132606e-01 4.9586734191e-04 4.9534426234e-04
8.0100000000e-01 1.2446633112e-01 4.9989878371e-04 4.9932178361e-04
8.5100000000e-01 1.2444133618e-01 5.0393022552e-04 5.0360267087e-04
9.0100000000e-01 1.2441593809e-01 5.0796166732e-04 5.0819347523e-04
9.5100000000e-01 1.2439054001e-01 5.1400883003e-04 5.1310175562e-04
1.0010000000e+00 1.2436473878e-01 5.1804027183e-04 5.1833759067e-04
1.0510000000e+00 1.2433853441e-01 5.2408743454e-04 5.2391105896e-04
1.1010000000e+00 1.2431233004e-01 5.3013459725e-04 5.2982216051e-04
1.1510000000e+00 1.2428572252e-01 5.3618175995e-04 5.3609105251e-04
1.2010000000e+00 1.2425871186e-01 5.4424464356e-04 5.4272277428e-04
1.2510000000e+00 1.2423129806e-01 5.5029180627e-04 5.4972740441e-04
1.3010000000e+00 1.2420348111e-01 5.5835468987e-04 5.5710998222e-04
1.3510000000e+00 1.2417566416e-01 5.6440185258e-04 5.6489066490e-04
1.4010000000e+00 1.2414704093e-01 5.7246473619e-04 5.7307449176e-04
1.4510000000e+00 1.2411841769e-01 5.8254334070e-04 5.8167154141e-04
1.5010000000e+00 1.2408898816e-01 5.9060622431e-04 5.9070197105e-04
1.5510000000e+00 1.2405915549e-01 6.0270054972e-04 6.0016578069e-04
1.6010000000e+00 1.2402891968e-01 6.1076343333e-04 6.1008312752e-04
1.6510000000e+00 1.2399787758e-01 6.2084203784e-04 6.2046409017e-04
1.7010000000e+00 1.2396683548e-01 6.3293636325e-04 6.3132378653e-04
1.7510000000e+00 1.2393498709e-01 6.4301496776e-04 6.4267229521e-04
1.8010000000e+00 1.2390233241e-01 6.5510929317e-04 6.5452473411e-04
1.8510000000e+00 1.2386927459e-01 6.6720361859e-04 6.6689118185e-04
1.9010000000e+00 1.2383581362e-01 6.7929794400e-04 6.7979179562e-04
1.9510000000e+00 1.2380154636e-01 6.9340799031e-04 6.9323665404e-04
2.0010000000e+00 1.2376647282e-01 7.0751803663e-04 7.0724591431e-04
2.0510000000e+00 1.2373059299e-01 7.2364380384e-04 7.2182461573e-04
2.1010000000e+00 1.2369431001e-01 7.3775385016e-04 7.3699291552e-04
2.1510000000e+00 1.2365681760e-01 7.5387961738e-04 7.5277097088e-04
2.2010000000e+00 1.2361892205e-01 7.7000538459e-04 7.6916382112e-04
2.2510000000e+00 1.2357981706e-01 7.8613115181e-04 7.8619162344e-04
2.3010000000e+00 1.2354030893e-01 8.0628836083e-04 8.0386949575e-04
2.3510000000e+00 1.2349959137e-01 8.2241412805e-04 8.2221759526e-04
2.4010000000e+00 1.2345766438e-01 8.4257133707e-04 8.4124096127e-04
2.4510000000e+00 1.2341533424e-01 8.6272854609e-04 8.6096479030e-04
2.5010000000e+00 1.2337179467e-01 8.8087003421e-04 8.8139916094e-04
2.5510000000e+00 1.2332704566e-01 9.0505868503e-04 9.0255919111e-04
2.6010000000e+00 1.2328149037e-01 9.2723161495e-04 9.2446503802e-04
2.6510000000e+00 1.2323432250e-01 9.4940454488e-04 9.4713685886e-04
2.7010000000e+00 1.2318634834e-01 9.7359319570e-04 9.7058977156e-04
2.7510000000e+00 1.2313716475e-01 9.9576612563e-04 9.9483889401e-04
2.8010000000e+00 1.2308677173e-01 1.0199547764e-03 1.0199144620e-03
2.8510000000e+00 1.2303516928e-01 1.0461591482e-03 1.0458315935e-03
2.9010000000e+00 1.2298235739e-01 1.0723635199e-03 1.0726255636e-03
2.9510000000e+00 1.2292793292e-01 1.1005836125e-03 1.1003266081e-03
3.0010000000e+00 1.2287229903e-01 1.1308194261e-03 1.1289649628e-03
3.0510000000e+00 1.2281505255e-01 1.1610552396e-03 1.1585960601e-03
3.1010000000e+00 1.2275619350e-01 1.1912910531e-03 1.1892602143e-03
3.1510000000e+00 1.2269572188e-01 1.2235425876e-03 1.2210229364e-03
3.2010000000e+00 1.2263404082e-01 1.2557941220e-03 1.2539648553e-03
3.2510000000e+00 1.2257034404e-01 1.2900613773e-03 1.2881665997e-03
3.3010000000e+00 1.2250503468e-01 1.3263443536e-03 1.3237390343e-03
3.3510000000e+00 1.2243770960e-01 1.3626273298e-03 1.3608081417e-03
3.4010000000e+00 1.2236877195e-01 1.4029417478e-03 1.3995200616e-03
3.4510000000e+00 1.2229781857e-01 1.4432561659e-03 1.4400461303e-03
3.5010000000e+00 1.2222444633e-01 1.4855863048e-03 1.4825929593e-03
3.5510000000e+00 1.2214905837e-01 1.5299321647e-03 1.5273923563e-03
3.6010000000e+00 1.2207165469e-01 1.5762937454e-03 1.5747013259e-03
3.6510000000e+00 1.2199183214e-01 1.6266867680e-03 1.6248071082e-03
3.7010000000e+00 1.2190918758e-01 1.6790955114e-03 1.6780019828e-03
3.7510000000e+00 1.2182372101e-01 1.7355356967e-03 1.7345983865e-03
3.8010000000e+00 1.2173583558e-01 1.7939916028e-03 1.7948734807e-03
3.8510000000e+00 1.2164472500e-01 1.8564789508e-03 1.8590893094e-03
3.9010000000e+00 1.2155038926e-01 1.9229977406e-03 1.9274524838e-03
3.9510000000e+00 1.2145242522e-01 1.9935479722e-03 2.0001141830e-03
4.0010000000e+00 1.2135123604e-01 2.0701453664e-03 2.0771701538e-03
4.0510000000e+00 1.2124601540e-01 2.1487584816e-03 2.1586506319e-03
4.1010000000e+00 1.2113636019e-01 2.2334187595e-03 2.2445656961e-03
4.1510000000e+00 1.2102267353e-01 2.3221104792e-03 2.3348951890e-03
4.2010000000e+00 1.2090455228e-01 2.4128179198e-03 2.4296038356e-03
4.2510000000e+00 1.2078159331e-01 2.5095725231e-03 2.5285606140e-03
4.3010000000e+00 1.2065379660e-01 2.6103585682e-03 2.6315236377e-03
4.3510000000e+00 1.2052075902e-01 2.7151760551e-03 2.7380998411e-03
4.4010000000e+00 1.2038248057e-01 2.8260407047e-03 2.8478054511e-03
4.4510000000e+00 1.2023855810e-01 2.9389210752e-03 2.9602574810e-03
4.5010000000e+00 1.2008858846e-01 3.0538171666e-03 3.0751384545e-03
4.5510000000e+00 1.1993297481e-01 3.1727446999e-03 3.1918335768e-03
4.6010000000e+00 1.1977171714e-01 3.2916722331e-03 3.3091233368e-03
4.6510000000e+00 1.1960400916e-01 3.4105997663e-03 3.4256622408e-03
4.7010000000e+00 1.1943025402e-01 3.5295272995e-03 3.5408556510e-03
4.7510000000e+00 1.1925085486e-01 3.6444233910e-03 3.6547690785e-03
4.8010000000e+00 1.1906581168e-01 3.7532723197e-03 3.7672614227e-03
4.8510000000e+00 1.1887512448e-01 3.8621212484e-03 3.8775213561e-03
4.9010000000e+00 1.1867959955e-01 3.9649230144e-03 3.9846166076e-03
4.9510000000e+00 1.1847843061e-01 4.0657090595e-03 4.0881289152e-03
5.0010000000e+00 1.1827282707e-01 4.1644793837e-03 4.1879524536e-03
5.0510000000e+00 1.1806198267e-01 4.2551868243e-03 4.2838806113e-03
5.1010000000e+00 1.1784670367e-01 4.3479099858e-03 4.3755959124e-03
5.1510000000e+00 1.1762739324e-01 4.4325702637e-03 4.4629169418e-03
5.2010000000e+00 1.1740324508e-01 4.5152148206e-03 4.5457882674e-03
5.2510000000e+00 1.1717546861e-01 4.5978593776e-03 4.6242098891e-03
5.3010000000e+00 1.1694366071e-01 4.6724410510e-03 4.6982573965e-03
5.3510000000e+00 1.1670782137e-01 4.7450070035e-03 4.7682180297e-03
5.4010000000e+00 1.1646875687e-01 4.8135415142e-03 4.8345251687e-03
5.4510000000e+00 1.1622646721e-01 4.8780445830e-03 4.8977482548e-03
5.5010000000e+00 1.1598095241e-01 4.9445633728e-03 4.9586935763e-03
5.5510000000e+00 1.1573221245e-01 5.0090664417e-03 5.0184042687e-03
5.6010000000e+00 1.1547984419e-01 5.0755852314e-03 5.0779537035e-03
5.6510000000e+00 1.1522465393e-01 5.1421040212e-03 5.1382237585e-03
5.7010000000e+00 1.1496583536e-01 5.2106385319e-03 5.1999552111e-03
5.7510000000e+00 1.1470379164e-01 5.2872359261e-03 5.2638031707e-03
5.8010000000e+00 1.1443771649e-01 5.3638333204e-03 5.3298684232e-03
5.8510000000e+00 1.1416720674e-01 5.4464778774e-03 5.3981509688e-03
5.9010000000e+00 1.1389306870e-01 5.5311381553e-03 5.4684996283e-03
5.9510000000e+00 1.1361449607e-01 5.6137827123e-03 5.5414687249e-03
6.0010000000e+00 1.1333148885e-01 5.6984429902e-03 5.6176629750e-03
6.0510000000e+00 1.1304445020e-01 5.7851189890e-03 5.6973847367e-03
6.1010000000e+00 1.1275338010e-01 5.8738107086e-03 5.7808355820e-03
6.1510000000e+00 1.1245747227e-01 5.9645181492e-03 5.8683178692e-03
6.2010000000e+00 1.1215672671e-01 6.0612727525e-03 5.9603859214e-03
6.2510000000e+00 1.1185154657e-01 6.1580273558e-03 6.0574932758e-03
6.3010000000e+00 1.1154112555e-01 6.2588134009e-03 6.1603454349e-03
6.3510000000e+00 1.1122586680e-01 6.3656466088e-03 6.2693959357e-03
6.4010000000e+00 1.1090496403e-01 6.4724798166e-03 6.3847959573e-03
6.4510000000e+00 1.1057841725e-01 6.5873759080e-03 6.5059911766e-03
6.5010000000e+00 1.1024662959e-01 6.7042877203e-03 6.6310666585e-03
6.5510000000e+00 1.0990839162e-01 6.8252309744e-03 6.7556886033e-03
6.6010000000e+00 1.0956410649e-01 6.9481899495e-03 6.8723988435e-03
6.6510000000e+00 1.0921337105e-01 7.0610703200e-03 6.9717738840e-03
6.7010000000e+00 1.0885699160e-01 7.1578249233e-03 7.0468090946e-03
6.7510000000e+00 1.0849617755e-01 7.2324065966e-03 7.0974540823e-03
6.8010000000e+00 1.0813254150e-01 7.2848153401e-03 7.1334347004e-03
6.8510000000e+00 1.0776688973e-01 7.3251297581e-03 7.1686594231e-03
6.9010000000e+00 1.0740002853e-01 7.3674598971e-03 7.2127029248e-03
6.9510000000e+00 1.0703115160e-01 7.4198686405e-03 7.2698486124e-03
7.0010000000e+00 1.0665904952e-01 7.4863874303e-03 7.3407012021e-03
7.0510000000e+00 1.0628291600e-01 7.5670162664e-03 7.4238496893e-03
7.1010000000e+00 1.0590275104e-01 7.6597394279e-03 7.5185381787e-03
7.1510000000e+00 1.0551774835e-01 7.7605254730e-03 7.6262280679e-03
7.2010000000e+00 1.0512710164e-01 7.8734058435e-03 7.7465666057e-03
7.2510000000e+00 1.0473081091e-01 7.9963648185e-03 7.8793018271e-03
7.3010000000e+00 1.0432806987e-01 8.1294023981e-03 8.0251392344e-03
7.3510000000e+00 1.0391847539e-01 8.2785657448e-03 8.1849355089e-03
7.4010000000e+00 1.0350122116e-01 8.4438548588e-03 8.3569268949e-03
7.4510000000e+00 1.0307509776e-01 8.6232540191e-03 8.5347638715e-03
7.5010000000e+00 1.0263929890e-01 8.8087003421e-03 8.7086197993e-03
7.5510000000e+00 1.0219382458e-01 8.9941466651e-03 8.8697262924e-03
7.6010000000e+00 1.0173948109e-01 9.1715301044e-03 9.0156644857e-03
7.6510000000e+00 1.0127626843e-01 9.3388349393e-03 9.1502642489e-03
7.7010000000e+00 1.0080499288e-01 9.4980768906e-03 9.2802782471e-03
7.7510000000e+00 1.0032605759e-01 9.6452245164e-03 9.4145252592e-03
7.8010000000e+00 9.9839865712e-02 9.7883407005e-03 9.5619248502e-03
7.8510000000e+00 9.9347223524e-02 9.9334726054e-03 9.7252990293e-03
7.9010000000e+00 9.8847324740e-02 1.0082635952e-02 9.9019769663e-03
7.9510000000e+00 9.8339363073e-02 1.0243893624e-02 1.0088481543e-02
8.0010000000e+00 9.7823338522e-02 1.0413214180e-02 1.0280781317e-02
8.0510000000e+00 9.7298444799e-02 1.0582534736e-02 1.0468797684e-02
8.1010000000e+00 9.6764681904e-02 1.0757902454e-02 1.0640688284e-02
8.1510000000e+00 9.6222856126e-02 1.0927223010e-02 1.0788390233e-02
8.2010000000e+00 9.5671758031e-02 1.1080417799e-02 1.0909837417e-02
8.2510000000e+00 9.5113000197e-02 1.1209423936e-02 1.1013697437e-02
8.3010000000e+00 9.4548598344e-02 1.1298115656e-02 1.1118262959e-02
8.3510000000e+00 9.3980971338e-02 1.1370681609e-02 1.1235426736e-02
8.4010000000e+00 9.3412134900e-02 1.1467436212e-02 1.1366952525e-02
8.4510000000e+00 9.2838863875e-02 1.1604505233e-02 1.1513797793e-02
8.5010000000e+00 9.2255111102e-02 1.1806077323e-02 1.1662809960e-02
8.5510000000e+00 9.1660070292e-02 1.2029822344e-02 1.1802045882e-02
8.6010000000e+00 9.1050919435e-02 1.2233410155e-02 1.1931102412e-02
8.6510000000e+00 9.0432899407e-02 1.2408777873e-02 1.2057336934e-02
8.7010000000e+00 8.9808429071e-02 1.2537784011e-02 1.2177473900e-02
8.7510000000e+00 8.9178314717e-02 1.2660742986e-02 1.2291714882e-02
8.8010000000e+00 8.8543362633e-02 1.2773623356e-02 1.2396481976e-02
8.8510000000e+00 8.7900750809e-02 1.2866346518e-02 1.2470307754e-02
8.9010000000e+00 8.7253704400e-02 1.2928833866e-02 1.2499989244e-02
8.9510000000e+00 8.6605045413e-02 1.2938912470e-02 1.2494949942e-02
9.0010000000e+00 8.5957595860e-02 1.2906660936e-02 1.2458415000e-02
9.0510000000e+00 8.5312968315e-02 1.2838126425e-02 1.2404746431e-02
9.1010000000e+00 8.4672372213e-02 1.2749434706e-02 1.2328753753e-02
9.1510000000e+00 8.4037420128e-02 1.2642601498e-02 1.2238953387e-02
9.2010000000e+00 8.3407708919e-02 1.2523673965e-02 1.2133682363e-02
9.2510000000e+00 8.2784448016e-02 1.2400714990e-02 1.2022968893e-02
9.3010000000e+00 8.2167637420e-02 1.2271708852e-02 1.1914069571e-02
9.3510000000e+00 8.1557277130e-02 1.2154797040e-02 1.1815299247e-02
9.4010000000e+00 8.0953367148e-02 1.2051995274e-02 1.1733007441e-02
9.4510000000e+00 8.0353488608e-02 1.1969350717e-02 1.1666942188e-02
9.5010000000e+00 7.9757238365e-02 1.1912910531e-02 1.1620530214e-02
9.5510000000e+00 7.9163406987e-02 1.1874611834e-02 1.1590042436e-02
9.6010000000e+00 7.8570785042e-02 1.1846391741e-02 1.1566559287e-02
9.6510000000e+00 7.7978566241e-02 1.1818171649e-02 1.1541463562e-02
9.7010000000e+00 7.7387960017e-02 1.1779872952e-02 1.1510270281e-02
9.7510000000e+00 7.6799772657e-02 1.1725448487e-02 1.1473886519e-02
9.8010000000e+00 7.6214810452e-02 1.1669008302e-02 1.1436041359e-02
9.8510000000e+00 7.5633476543e-02 1.1620631000e-02 1.1402529999e-02
9.9010000000e+00 7.5054158356e-02 1.1588379466e-02 1.1379500388e-02
9.9510000000e+00 7.4475646457e-02 1.1578300862e-02 1.1371689469e-02
1.0001000000e+01 7.3897134558e-02 1.1590395187e-02 1.1382725541e-02
1.0051000000e+01 7.3317816371e-02 1.1620631000e-02 1.1409836987e-02
1.0101000000e+01 7.2736079319e-02 1.1662961139e-02 1.1444053849e-02
1.0151000000e+01 7.2151520257e-02 1.1711338441e-02 1.1476506956e-02
1.0201000000e+01 7.1564542331e-02 1.1751652859e-02 1.1501249930e-02
1.0251000000e+01 7.0975548683e-02 1.1783904394e-02 1.1513092290e-02
1.0301000000e+01 7.0385748747e-02 1.1802045882e-02 1.1510018316e-02
1.0351000000e+01 6.9794739379e-02 1.1802045882e-02 1.1490868967e-02
1.0401000000e+01 6.9204133154e-02 1.1783904394e-02 1.1460028438e-02
1.0451000000e+01 6.8615139507e-02 1.1749637138e-02 1.1426819436e-02
1.0501000000e+01 6.8028967868e-02 1.1699244116e-02 1.1390486066e-02
1.0551000000e+01 6.7444811951e-02 1.1638772489e-02 1.1346996888e-02
1.0601000000e+01 6.6864284331e-02 1.1572253699e-02 1.1298367621e-02
1.0651000000e+01 6.6287385009e-02 1.1497672025e-02 1.1243388834e-02
1.0701000000e+01 6.5714517129e-02 1.1425106073e-02 1.1176517293e-02
1.0751000000e+01 6.5145277546e-02 1.1348508679e-02 1.1093116840e-02
1.0801000000e+01 6.4579263116e-02 1.1263848401e-02 1.0992230009e-02
1.0851000000e+01 6.4017683273e-02 1.1161046635e-02 1.0875116625e-02
1.0901000000e+01 6.3461747448e-02 1.1032040497e-02 1.0746362452e-02
1.0951000000e+01 6.2913068219e-02 1.0888924313e-02 1.0610855615e-02
1.1001000000e+01 6.2372855017e-02 1.0743792408e-02 1.0471922051e-02
1.1051000000e+01 6.1839898411e-02 1.0608739108e-02 1.0333240453e-02
1.1101000000e+01 6.1312988967e-02 1.0483764412e-02 1.0197582437e-02
1.1151000000e+01 6.0791320397e-02 1.0364836878e-02 1.0065603111e-02
1.1201000000e+01 6.0276102135e-02 1.0239862183e-02 9.9401748774e-03
1.1251000000e+01 5.9766931035e-02 1.0110856045e-02 9.8238173884e-03
1.1301000000e+01 5.9265016530e-02 9.9778184653e-03 9.7160267131e-03
1.1351000000e+01 5.8769149188e-02 9.8447808857e-03 9.6142832006e-03
1.1401000000e+01 5.8280538442e-02 9.7157747480e-03 9.5132955834e-03
1.1451000000e+01 5.7797974858e-02 9.5847528894e-03 9.4072182709e-03
1.1501000000e+01 5.7321861581e-02 9.4597781934e-03 9.2925741446e-03
1.1551000000e+01 5.6852198610e-02 9.3327877766e-03 9.1686073091e-03
1.1601000000e+01 5.6388582803e-02 9.2037816389e-03 9.0362248389e-03
1.1651000000e+01 5.5931417302e-02 9.0727597802e-03 8.8979463850e-03
1.1701000000e+01 5.5481105253e-02 8.9377064798e-03 8.7580553544e-03
1.1751000000e+01 5.5037646654e-02 8.8026531794e-03 8.6198272935e-03
1.1801000000e+01 5.4601041507e-02 8.6675998789e-03 8.4841188838e-03
1.1851000000e+01 5.4170886667e-02 8.5345622994e-03 8.3508797322e-03
1.1901000000e+01 5.3747585277e-02 8.4035404408e-03 8.2206137689e-03
1.1951000000e+01 5.3330734195e-02 8.2745343030e-03 8.0945304265e-03
1.2001000000e+01 5.2920333419e-02 8.1515753280e-03 7.9734863863e-03
1.2051000000e+01 5.2515979806e-02 8.0326477948e-03 7.8570785042e-03
1.2101000000e+01 5.2117270212e-02 7.9177517034e-03 7.7448532430e-03
1.2151000000e+01 5.1724204636e-02 7.8068870537e-03 7.6370121747e-03
1.2201000000e+01 5.1336783078e-02 7.6980381250e-03 7.5344119808e-03
1.2251000000e+01 5.0954602395e-02 7.5952363590e-03 7.4379093426e-03
1.2301000000e+01 5.0577662587e-02 7.5004974766e-03 7.3476554392e-03
1.2351000000e+01 5.0205157364e-02 7.4138214778e-03 7.2636502706e-03
1.2401000000e+01 4.9836683583e-02 7.3331926417e-03 7.1859442299e-03
1.2451000000e+01 4.9471838100e-02 7.2606266893e-03 7.1143357448e-03
1.2501000000e+01 4.9111024058e-02 7.1941078995e-03 7.0479681341e-03
1.2551000000e+01 4.8753032026e-02 7.1296048306e-03 6.9853296071e-03
1.2601000000e+01 4.8397862003e-02 7.0711489245e-03 6.9253115172e-03
1.2651000000e+01 4.8045917133e-02 7.0106772974e-03 6.8665532529e-03
1.2701000000e+01 4.7696794273e-02 6.9481899495e-03 6.8078453816e-03
1.2751000000e+01 4.7350896566e-02 6.8836868806e-03 6.7486839732e-03
1.2801000000e+01 4.7008224013e-02 6.8151523699e-03 6.6889178484e-03
1.2851000000e+01 4.6669179757e-02 6.7486335801e-03 6.6281942562e-03
1.2901000000e+01 4.6333763799e-02 6.6800990695e-03 6.5654045501e-03
1.2951000000e+01 4.6001169850e-02 6.6155960006e-03 6.4991377255e-03
1.3001000000e+01 4.5672204199e-02 6.5510929317e-03 6.4283355288e-03
1.3051000000e+01 4.5346060557e-02 6.4805427002e-03 6.3524436368e-03
1.3101000000e+01 4.5023545213e-02 6.4079767477e-03 6.2721171589e-03
1.3151000000e+01 4.4705061310e-02 6.3273479116e-03 6.1889686717e-03
1.3201000000e+01 4.4390608850e-02 6.2426876337e-03 6.1044595729e-03
1.3251000000e+01 4.4080590975e-02 6.1560116349e-03 6.0192953648e-03
1.3301000000e+01 4.3775007686e-02 6.0693356361e-03 5.9338791915e-03
1.3351000000e+01 4.3473858983e-02 5.9826596374e-03 5.8490173416e-03
1.3401000000e+01 4.3176741722e-02 5.8979993595e-03 5.7655664962e-03
1.3451000000e+01 4.2884059047e-02 5.8133390816e-03 5.6838794066e-03
1.3501000000e+01 4.2595407814e-02 5.7306945246e-03 5.6043592171e-03
1.3551000000e+01 4.2311191167e-02 5.6500656885e-03 5.5272578926e-03
1.3601000000e+01 4.2030602818e-02 5.5714525733e-03 5.4530793634e-03
1.3651000000e+01 4.1754045910e-02 5.4968709000e-03 5.3821259876e-03
1.3701000000e+01 4.1481117300e-02 5.4222892266e-03 5.3143977653e-03
1.3751000000e+01 4.1211816987e-02 5.3517389950e-03 5.2497939104e-03
1.3801000000e+01 4.0946144972e-02 5.2852202052e-03 5.1881632438e-03
1.3851000000e+01 4.0683698111e-02 5.2213218526e-03 5.1295057656e-03
1.3901000000e+01 4.0424073259e-02 5.1618580860e-03 5.0736702966e-03
1.3951000000e+01 4.0167552617e-02 5.1054179008e-03 5.0203595180e-03
1.4001000000e+01 3.9913773355e-02 5.0507918643e-03 4.9692005215e-03
1.4051000000e+01 3.9662614531e-02 4.9997941255e-03 4.9199514206e-03
1.4101000000e+01 3.9413914886e-02 4.9512152518e-03 4.8724005645e-03
1.4151000000e+01 3.9167593791e-02 4.9046520989e-03 4.8263766170e-03
1.4201000000e+01 3.8923530305e-02 4.8592983786e-03 4.7818342244e-03
1.4251000000e+01 3.8681684111e-02 4.8149525188e-03 4.7388237796e-03
1.4301000000e+01 3.8442055210e-02 4.7710098031e-03 4.6972545753e-03
1.4351000000e+01 3.8204603288e-02 4.7274702316e-03 4.6568141747e-03
1.4401000000e+01 3.7969328344e-02 4.6847369485e-03 4.6170893550e-03
1.4451000000e+01 3.7736190064e-02 4.6426083817e-03 4.5776719328e-03
1.4501000000e+01 3.7505107820e-02 4.6014876753e-03 4.5381990782e-03
1.4551000000e+01 3.7276081611e-02 4.5609716851e-03 4.4983734725e-03
1.4601000000e+01 3.7049030809e-02 4.5202541229e-03 4.4579633077e-03
1.4651000000e+01 3.6823995727e-02 4.4797381328e-03 4.4169232302e-03
1.4701000000e+01 3.6601056996e-02 4.4390205705e-03 4.3753137114e-03
1.4751000000e+01 3.6380133985e-02 4.3981014362e-03 4.3331599481e-03
1.4801000000e+01 3.6161226695e-02 4.3571823019e-03 4.2904468222e-03
1.4851000000e+01 3.5944375440e-02 4.3158600234e-03 4.2473204735e-03
1.4901000000e+01 3.5729620535e-02 4.2737314566e-03 4.2040580636e-03
1.4951000000e+01 3.5516961980e-02 4.2309981735e-03 4.1608309289e-03
1.5001000000e+01 3.5306480404e-02 4.1876601741e-03 4.1176743443e-03
1.5051000000e+01 3.5098175806e-02 4.1439190305e-03 4.0745026419e-03
1.5101000000e+01 3.4892088500e-02 4.0999763148e-03 4.0312755072e-03
1.5151000000e+01 3.4688178174e-02 4.0560335992e-03 3.9880130973e-03
1.5201000000e+01 3.4486485141e-02 4.0124940277e-03 3.9447910019e-03
1.5251000000e+01 3.4286969086e-02 3.9689544562e-03 3.9017402427e-03
1.5301000000e+01 3.4089589695e-02 3.9258180289e-03 3.8591127849e-03
1.5351000000e+01 3.3894387283e-02 3.8826816016e-03 3.8172261046e-03
1.5401000000e+01 3.3701321535e-02 3.8401498905e-03 3.7763825598e-03
1.5451000000e+01 3.3510432765e-02 3.7986260400e-03 3.7367736441e-03
1.5501000000e+01 3.3321559717e-02 3.7583116219e-03 3.6983741609e-03
1.5551000000e+01 3.3134662075e-02 3.7198113527e-03 3.6610077347e-03
1.5601000000e+01 3.2949659210e-02 3.6823189439e-03 3.6244879112e-03
1.5651000000e+01 3.2766470495e-02 3.6460359677e-03 3.5886483936e-03
1.5701000000e+01 3.2585095928e-02 3.6105592798e-03 3.5533984743e-03
1.5751000000e+01 3.2405454881e-02 3.5756873082e-03 3.5186877604e-03
1.5801000000e+01 3.2227547354e-02 3.5414200529e-03 3.4845162518e-03
1.5851000000e+01 3.2051333033e-02 3.5073543696e-03 3.4509242630e-03
1.5901000000e+01 3.1876811918e-02 3.4736918305e-03 3.4180629730e-03
1.5951000000e+01 3.1703984007e-02 3.4406340078e-03 3.3861037180e-03
1.6001000000e+01 3.1532808988e-02 3.4083824733e-03 3.3552329524e-03
1.6051000000e+01 3.1363206232e-02 3.3775419435e-03 3.3256270517e-03
1.6101000000e+01 3.1195135423e-02 3.3481124183e-03 3.2974523128e-03
1.6151000000e+01 3.1028475619e-02 3.3200938978e-03 3.2708548755e-03
1.6201000000e+01 3.0863186505e-02 3.2938895261e-03 3.2459204079e-03
1.6251000000e+01 3.0699187452e-02 3.2688945869e-03 3.2226539494e-03
1.6301000000e+01 3.0536357518e-02 3.2455122244e-03 3.2009698318e-03
1.6351000000e+01 3.0374696701e-02 3.2237424387e-03 3.1807521511e-03
1.6401000000e+01 3.0214084060e-02 3.2033836576e-03 3.1618346105e-03
1.6451000000e+01 3.0054438964e-02 3.1844358811e-03 3.1440206770e-03
1.6501000000e+01 2.9895680786e-02 3.1668991092e-03 3.1270936607e-03
1.6551000000e+01 2.9737809525e-02 3.1501686258e-03 3.1108116751e-03
1.6601000000e+01 2.9580704238e-02 3.1342444306e-03 3.0949681089e-03
1.6651000000e+01 2.9424405239e-02 3.1189249518e-03 3.0793865863e-03
1.6701000000e+01 2.9268831900e-02 3.1038070450e-03 3.0639159284e-03
1.6751000000e+01 2.9114024535e-02 3.0886891382e-03 3.0484503097e-03
1.6801000000e+01 2.8959942829e-02 3.0731680873e-03 3.0329292588e-03
1.6851000000e+01 2.8806667412e-02 3.0574454643e-03 3.0173426969e-03
1.6901000000e+01 2.8654198283e-02 3.0413196971e-03 3.0016855848e-03
1.6951000000e+01 2.8502535442e-02 3.0251939298e-03 2.9859579225e-03
1.7001000000e+01 2.8351678890e-02 3.0090681626e-03 2.9701748278e-03
1.7051000000e+01 2.8201628626e-02 2.9929423954e-03 2.9543514187e-03
1.7101000000e+01 2.8052384650e-02 2.9768166282e-03 2.9385179310e-03
1.7151000000e+01 2.7903946963e-02 2.9606908610e-03 2.9227197185e-03
1.7201000000e+01 2.7756315564e-02 2.9445650938e-03 2.9069819775e-03
1.7251000000e+01 2.7609490453e-02 2.9286408986e-03 2.8913399833e-03
1.7301000000e+01 2.7463471631e-02 2.9125151314e-03 2.8758189324e-03
1.7351000000e+01 2.7318218783e-02 2.8963893642e-03 2.8604289033e-03
1.7401000000e+01 2.7173812538e-02 2.8804651691e-03 2.8451648568e-03
1.7451000000e+01 2.7030212581e-02 2.8645409739e-03 2.8300015963e-03
1.7501000000e+01 2.6887378597e-02 2.8490199230e-03 2.8149038467e-03
1.7551000000e+01 2.6745310588e-02 2.8337004441e-03 2.7998212151e-03
1.7601000000e+01 2.6604008553e-02 2.8183809653e-03 2.7847033083e-03
1.7651000000e+01 2.6463472492e-02 2.8030614864e-03 2.7695249299e-03
1.7701000000e+01 2.6323702404e-02 2.7875404355e-03 2.7542608834e-03
1.7751000000e+01 2.6184698291e-02 2.7718178124e-03 2.7388910115e-03
1.7801000000e+01 2.6046500466e-02 2.7558936173e-03 2.7233951571e-03
1.7851000000e+01 2.5909108929e-02 2.7397678501e-03 2.7077682808e-03
1.7901000000e+01 2.5772523681e-02 2.7236420829e-03 2.6920003040e-03
1.7951000000e+01 2.5636744721e-02 2.7073147436e-03 2.6760710696e-03
1.8001000000e+01 2.5501772049e-02 2.6907858322e-03 2.6599805775e-03
1.8051000000e+01 2.5367645981e-02 2.6740553487e-03 2.6437237884e-03
1.8101000000e+01 2.5234366514e-02 2.6571232931e-03 2.6272956631e-03
1.8151000000e+01 2.5101933651e-02 2.6401912375e-03 2.6107113193e-03
1.8201000000e+01 2.4970347391e-02 2.6232591820e-03 2.5939858752e-03
1.8251000000e+01 2.4839607733e-02 2.6061255543e-03 2.5771546056e-03
1.8301000000e+01 2.4709714678e-02 2.5889919266e-03 2.5602477466e-03
1.8351000000e+01 2.4580708540e-02 2.5716567269e-03 2.5433056124e-03
1.8401000000e+01 2.4452549005e-02 2.5543215271e-03 2.5263785961e-03
1.8451000000e+01 2.4325276388e-02 2.5373894715e-03 2.5094918942e-03
1.8501000000e+01 2.4198850373e-02 2.5204574160e-03 2.4926807819e-03
1.8551000000e+01 2.4073230646e-02 2.5039285046e-03 2.4759805343e-03
1.8601000000e+01 2.3948457522e-02 2.4873995932e-03 2.4594264263e-03
1.8651000000e+01 2.3824490687e-02 2.4708706818e-03 2.4430486940e-03
1.8701000000e+01 2.3701370454e-02 2.4547449145e-03 2.4268775731e-03
1.8751000000e+01 2.3579056510e-02 2.4386191473e-03 2.4109231421e-03
1.8801000000e+01 2.3457508539e-02 2.4226949522e-03 2.3951904405e-03
1.8851000000e+01 2.3336766857e-02 2.4071739013e-03 2.3796643502e-03
1.8901000000e+01 2.3216831464e-02 2.3914512782e-03 2.3643247142e-03
1.8951000000e+01 2.3097621729e-02 2.3761317994e-03 2.3491564144e-03
1.9001000000e+01 2.2979218284e-02 2.3610138926e-03 2.3341191365e-03
1.9051000000e+01 2.2861540497e-02 2.3456944137e-03 2.3191826446e-03
1.9101000000e+01 2.2744628685e-02 2.3307780791e-03 2.3043217422e-03
1.9151000000e+01 2.2628482847e-02 2.3158617444e-03 2.2894910757e-03
1.9201000000e+01 2.2513062668e-02 2.3007438376e-03 2.2746704878e-03
1.9251000000e+01 2.2398368149e-02 2.2858275030e-03 2.2598297426e-03
1.9301000000e+01 2.2284479918e-02 2.2707095962e-03 2.2449436438e-03
1.9351000000e+01 2.2171317346e-02 2.2553901173e-03 2.2299920340e-03
1.9401000000e+01 2.2058920749e-02 2.2400706385e-03 2.2149648346e-03
1.9451000000e+01 2.1947290125e-02 2.2247511596e-03 2.1998418886e-03
1.9501000000e+01 2.1836465790e-02 2.2092301087e-03 2.1846181565e-03
1.9551000000e+01 2.1726367114e-02 2.1937090577e-03 2.1692835597e-03
1.9601000000e+01 2.1617074727e-02 2.1779864347e-03 2.1538380983e-03
1.9651000000e+01 2.1508548314e-02 2.1620622396e-03 2.1382666543e-03
1.9701000000e+01 2.1400868503e-02 2.1461380444e-03 2.1225692278e-03
1.9751000000e+01 2.1293954666e-02 2.1300122772e-03 2.1067357401e-03
1.9801000000e+01 2.1187847118e-02 2.1138865100e-03 2.0907661913e-03
1.9851000000e+01 2.1082545858e-02 2.0975591707e-03 2.0746555419e-03
1.9901000000e+01 2.0978091201e-02 2.0811558620e-03 2.0583937136e-03
1.9951000000e+01 2.0874442832e-02 2.0728104471e-03 2.0419857454e-03


==> data/taylorgreen/projection_128X128.txt <==
t  E_k_avg  -dEk_dt  eps_total
1.0000000000e-03 1.2484891494e-01 4.6764724928e-04 4.6824642232e-04
5.1000000000e-02 1.2482553258e-01 4.6764724928e-04 4.6828522495e-04
1.0100000000e-01 1.2480215022e-01 4.6764724928e-04 4.6856792980e-04
1.5100000000e-01 1.2477876786e-01 4.6966297018e-04 4.6909453689e-04
2.0100000000e-01 1.2475538549e-01 4.6966297018e-04 4.6986655799e-04
2.5100000000e-01 1.2473159999e-01 4.7167869109e-04 4.7088500098e-04
3.0100000000e-01 1.2470821763e-01 4.7369441199e-04 4.7215238550e-04
3.5100000000e-01 1.2468443212e-01 4.7369441199e-04 4.7367123120e-04
4.0100000000e-01 1.2466064661e-01 4.7571013289e-04 4.7544405773e-04
4.5100000000e-01 1.2463686111e-01 4.7772585379e-04 4.7747540047e-04
5.0100000000e-01 1.2461307560e-01 4.7974157469e-04 4.7976929086e-04
5.5100000000e-01 1.2458888695e-01 4.8175729560e-04 4.8232925640e-04
6.0100000000e-01 1.2456469830e-01 4.8578873740e-04 4.8516134427e-04
6.5100000000e-01 1.2454050965e-01 4.8780445830e-04 4.8827059376e-04
7.0100000000e-01 1.2451591785e-01 4.9183590011e-04 4.9166305204e-04
7.5100000000e-01 1.2449132606e-01 4.9586734191e-04 4.9534426234e-04
8.0100000000e-01 1.2446633112e-01 4.9989878371e-04 4.9932178361e-04
8.5100000000e-01 1.2444133618e-01 5.0393022552e-04 5.0360216694e-04
9.0100000000e-01 1.2441593809e-01 5.0796166732e-04 5.0819347523e-04
9.5100000000e-01 1.2439054001e-01 5.1199310913e-04 5.1310175562e-04
1.0010000000e+00 1.2436473878e-01 5.1804027183e-04 5.1833759067e-04
1.0510000000e+00 1.2433893756e-01 5.2408743454e-04 5.2391105896e-04
1.1010000000e+00 1.2431233004e-01 5.3013459725e-04 5.2982216051e-04
1.1510000000e+00 1.2428572252e-01 5.3618175995e-04 5.3609105251e-04
1.2010000000e+00 1.2425871186e-01 5.4222892266e-04 5.4272277428e-04
1.2510000000e+00 1.2423170120e-01 5.5029180627e-04 5.4972236511e-04
1.3010000000e+00 1.2420388426e-01 5.5633896897e-04 5.5710998222e-04
1.3510000000e+00 1.2417566416e-01 5.6641757348e-04 5.6489066490e-04
1.4010000000e+00 1.2414744407e-01 5.7246473619e-04 5.7307449176e-04
1.4510000000e+00 1.2411841769e-01 5.8052761980e-04 5.8167154141e-04
1.5010000000e+00 1.2408939131e-01 5.9060622431e-04 5.9070197105e-04
1.5510000000e+00 1.2405955864e-01 5.9866910792e-04 6.0016578069e-04
1.6010000000e+00 1.2402932283e-01 6.1076343333e-04 6.1008312752e-04
1.6510000000e+00 1.2399868387e-01 6.2084203784e-04 6.2046409017e-04
1.7010000000e+00 1.2396723862e-01 6.3092064235e-04 6.3132378653e-04
1.7510000000e+00 1.2393539023e-01 6.4301496776e-04 6.4267229521e-04
1.8010000000e+00 1.2390313870e-01 6.5510929317e-04 6.5452473411e-04
1.8510000000e+00 1.2387008087e-01 6.6720361859e-04 6.6689118185e-04
1.9010000000e+00 1.2383621676e-01 6.8131366490e-04 6.7979179562e-04
1.9510000000e+00 1.2380194951e-01 6.9340799031e-04 6.9324169334e-04
2.0010000000e+00 1.2376687596e-01 7.0550231573e-04 7.0724591431e-04
2.0510000000e+00 1.2373139928e-01 7.2162808294e-04 7.2182965503e-04
2.1010000000e+00 1.2369511630e-01 7.3573812926e-04 7.3699795482e-04
2.1510000000e+00 1.2365762389e-01 7.5387961738e-04 7.5277601018e-04
2.2010000000e+00 1.2361972834e-01 7.7000538459e-04 7.6916886042e-04
2.2510000000e+00 1.2358062335e-01 7.8613115181e-04 7.8619666274e-04
2.3010000000e+00 1.2354111522e-01 8.0427263993e-04 8.0387957435e-04
2.3510000000e+00 1.2350039766e-01 8.2039840714e-04 8.2222767386e-04
2.4010000000e+00 1.2345887381e-01 8.4055561617e-04 8.4125103988e-04
2.4510000000e+00 1.2341654367e-01 8.6071282519e-04 8.6097486890e-04
2.5010000000e+00 1.2337300410e-01 8.8087003421e-04 8.8141427885e-04
2.5510000000e+00 1.2332825510e-01 9.0304296413e-04 9.0257934832e-04
2.6010000000e+00 1.2328269980e-01 9.2521589405e-04 9.2449023453e-04
2.6510000000e+00 1.2323593508e-01 9.4738882398e-04 9.4716709468e-04
2.7010000000e+00 1.2318796092e-01 9.7157747480e-04 9.7062504667e-04
2.7510000000e+00 1.2313877733e-01 9.9576612562e-04 9.9488424773e-04
2.8010000000e+00 1.2308838431e-01 1.0199547764e-03 1.0199648551e-03
2.8510000000e+00 1.2303678185e-01 1.0461591482e-03 1.0458920652e-03
2.9010000000e+00 1.2298396997e-01 1.0723635199e-03 1.0726910746e-03
2.9510000000e+00 1.2292954550e-01 1.0985678916e-03 1.1004021977e-03
3.0010000000e+00 1.2287391160e-01 1.1288037052e-03 1.1290506310e-03
3.0510000000e+00 1.2281706828e-01 1.1570237978e-03 1.1586918068e-03
3.1010000000e+00 1.2275820922e-01 1.1892753322e-03 1.1893660397e-03
3.1510000000e+00 1.2269814074e-01 1.2215268667e-03 1.2211388404e-03
3.2010000000e+00 1.2263605654e-01 1.2537784011e-03 1.2540908378e-03
3.2510000000e+00 1.2257276290e-01 1.2900613773e-03 1.2882976215e-03
3.3010000000e+00 1.2250745354e-01 1.3243286327e-03 1.3238700562e-03
3.3510000000e+00 1.2244012847e-01 1.3626273298e-03 1.3609290849e-03
3.4010000000e+00 1.2237119081e-01 1.4009260269e-03 1.3996208477e-03
3.4510000000e+00 1.2230023744e-01 1.4412404450e-03 1.4401166806e-03
3.5010000000e+00 1.2222726834e-01 1.4855863048e-03 1.4826030379e-03
3.5510000000e+00 1.2215188038e-01 1.5299321647e-03 1.5273066882e-03
3.6010000000e+00 1.2207407355e-01 1.5803251872e-03 1.5744695180e-03
3.6510000000e+00 1.2199425100e-01 1.6307182098e-03 1.6243485317e-03
3.7010000000e+00 1.2191120330e-01 1.6851426741e-03 1.6772057731e-03
3.7510000000e+00 1.2182573674e-01 1.7456143012e-03 1.7332881679e-03
3.8010000000e+00 1.2173704502e-01 1.8060859283e-03 1.7928174454e-03
3.8510000000e+00 1.2164512814e-01 1.8746204389e-03 1.8559800599e-03
3.9010000000e+00 1.2154998612e-01 1.9451706705e-03 1.9229171117e-03
3.9510000000e+00 1.2145081265e-01 2.0217680648e-03 1.9937193084e-03
4.0010000000e+00 1.2134801088e-01 2.1044126218e-03 2.0684521609e-03
4.0510000000e+00 1.2124077453e-01 2.1910886206e-03 2.1471559835e-03
4.1010000000e+00 1.2112910359e-01 2.2838117821e-03 2.2298610121e-03
4.1510000000e+00 1.2101259492e-01 2.3785506644e-03 2.3165722860e-03
4.2010000000e+00 1.2089124853e-01 2.4793367096e-03 2.4072394122e-03
4.2510000000e+00 1.2076506440e-01 2.5841541965e-03 2.5017061723e-03
4.3010000000e+00 1.2063323625e-01 2.6930031252e-03 2.5995996579e-03
4.3510000000e+00 1.2049576408e-01 2.8038677748e-03 2.7005318427e-03
4.4010000000e+00 1.2035264790e-01 2.9167481453e-03 2.8042961155e-03
4.4510000000e+00 1.2020429084e-01 3.0296285158e-03 2.9107816114e-03
4.5010000000e+00 1.2004988662e-01 3.1445246072e-03 3.0198472301e-03
4.5510000000e+00 1.1988983838e-01 3.2614364196e-03 3.1310999060e-03
4.6010000000e+00 1.1972374298e-01 3.3763325110e-03 3.2436678398e-03
4.6510000000e+00 1.1955200356e-01 3.4892128815e-03 3.3562609701e-03
4.7010000000e+00 1.1937462012e-01 3.6020932520e-03 3.4679167902e-03
4.7510000000e+00 1.1919199580e-01 3.7109421807e-03 3.5782875882e-03
4.8010000000e+00 1.1900332433e-01 3.8197911094e-03 3.6871012418e-03
4.8510000000e+00 1.1880981512e-01 3.9286400381e-03 3.7936774451e-03
4.9010000000e+00 1.1861066190e-01 4.0294260832e-03 3.8970788881e-03
4.9510000000e+00 1.1840626780e-01 4.1302121284e-03 3.9966655793e-03
5.0010000000e+00 1.1819743911e-01 4.2249510107e-03 4.0923266540e-03
5.0510000000e+00 1.1798377270e-01 4.3136427304e-03 4.1841729769e-03
5.1010000000e+00 1.1776567169e-01 4.4003187292e-03 4.2720382510e-03
5.1510000000e+00 1.1754353925e-01 4.4789318444e-03 4.3555596466e-03
5.2010000000e+00 1.1731737537e-01 4.5514977969e-03 4.4347875567e-03
5.2510000000e+00 1.1708798633e-01 4.6200323076e-03 4.5102259114e-03
5.3010000000e+00 1.1685537214e-01 4.6845353764e-03 4.5822677765e-03
5.3510000000e+00 1.1661953279e-01 4.7490384453e-03 4.6508325229e-03
5.4010000000e+00 1.1638046829e-01 4.8115257933e-03 4.7157639325e-03
5.4510000000e+00 1.1613817864e-01 4.8719974203e-03 4.7775961712e-03
5.5010000000e+00 1.1589306698e-01 4.9304533265e-03 4.8376092217e-03
5.5510000000e+00 1.1564513331e-01 4.9848777908e-03 4.8972594425e-03
5.6010000000e+00 1.1539437763e-01 5.0433336970e-03 4.9578016198e-03
5.6510000000e+00 1.1514120308e-01 5.1017896032e-03 5.0203595180e-03
5.7010000000e+00 1.1488440024e-01 5.1622612302e-03 5.0859661941e-03
5.7510000000e+00 1.1462477538e-01 5.2307957409e-03 5.1553573861e-03
5.8010000000e+00 1.1436192538e-01 5.2973145307e-03 5.2289311991e-03
5.8510000000e+00 1.1409504393e-01 5.3698804831e-03 5.3064356677e-03
5.9010000000e+00 1.1382493733e-01 5.4484935983e-03 5.3876188271e-03
5.9510000000e+00 1.1355079929e-01 5.5271067135e-03 5.4721783189e-03
6.0010000000e+00 1.1327222666e-01 5.6137827123e-03 5.5601645363e-03
6.0510000000e+00 1.1298962259e-01 5.7024744320e-03 5.6513759071e-03
6.1010000000e+00 1.1270218079e-01 5.7931818726e-03 5.7457116453e-03
6.1510000000e+00 1.1241030440e-01 5.8939679177e-03 5.8431717509e-03
6.2010000000e+00 1.1211359029e-01 5.9967696837e-03 5.9441089751e-03
6.2510000000e+00 1.1181082901e-01 6.1096500542e-03 6.0492792132e-03
6.3010000000e+00 1.1150282685e-01 6.2285775874e-03 6.1588336442e-03
6.3510000000e+00 1.1118837439e-01 6.3495208415e-03 6.2720667659e-03
6.4010000000e+00 1.1086787477e-01 6.4704640957e-03 6.3876179666e-03
6.4510000000e+00 1.1054092484e-01 6.5873759080e-03 6.5033707394e-03
6.5010000000e+00 1.1020873403e-01 6.6942091158e-03 6.6167550401e-03
6.5510000000e+00 1.0987089921e-01 6.7929794400e-03 6.7248480735e-03
6.6010000000e+00 1.0952903294e-01 6.8816711597e-03 6.8247774372e-03
6.6510000000e+00 1.0918232895e-01 6.9622999958e-03 6.9142754453e-03
6.7010000000e+00 1.0883239980e-01 7.0409131109e-03 6.9934428837e-03
6.7510000000e+00 1.0847843921e-01 7.1134790634e-03 7.0646482246e-03
6.8010000000e+00 1.0812085032e-01 7.1900764577e-03 7.1318221236e-03
6.8510000000e+00 1.0775963314e-01 7.2646581311e-03 7.1990968087e-03
6.9010000000e+00 1.0739438451e-01 7.3412555254e-03 7.2695966473e-03
6.9510000000e+00 1.0702550758e-01 7.4218843614e-03 7.3451861811e-03
7.0010000000e+00 1.0665259922e-01 7.5065446393e-03 7.4261677684e-03
7.0510000000e+00 1.0627525626e-01 7.5992678008e-03 7.5132973043e-03
7.1010000000e+00 1.0589307558e-01 7.7040852877e-03 7.6094975844e-03
7.1510000000e+00 1.0550565402e-01 7.8189813791e-03 7.7157764690e-03
7.2010000000e+00 1.0511178216e-01 7.9500032378e-03 7.8310757046e-03
7.2510000000e+00 1.0471145999e-01 8.0951351427e-03 7.9567055098e-03
7.3010000000e+00 1.0430307493e-01 8.2523613731e-03 8.0941272823e-03
7.3510000000e+00 1.0388662700e-01 8.4216819289e-03 8.2420308035e-03
7.4010000000e+00 1.0346130988e-01 8.5910024846e-03 8.3976444571e-03
7.4510000000e+00 1.0302712360e-01 8.7603230404e-03 8.5573903386e-03
7.5010000000e+00 1.0258487444e-01 8.9235964335e-03 8.7180432945e-03
7.5510000000e+00 1.0213456239e-01 9.0767912220e-03 8.8760758132e-03
7.6010000000e+00 1.0167659060e-01 9.2219231270e-03 9.0279099902e-03
7.6510000000e+00 1.0121176536e-01 9.3569764274e-03 9.1741505416e-03
7.7010000000e+00 1.0074048981e-01 9.4900140070e-03 9.3185265512e-03
7.7510000000e+00 1.0026316710e-01 9.6311144701e-03 9.4644647445e-03
7.8010000000e+00 9.9778587797e-02 9.7883407005e-03 9.6145855587e-03
7.8510000000e+00 9.9285542464e-02 9.9657241399e-03 9.7697456752e-03
7.9010000000e+00 9.8782821671e-02 1.0157217626e-02 9.9306505962e-03
7.9510000000e+00 9.8270022274e-02 1.0354758274e-02 1.0098005824e-02
8.0010000000e+00 9.7747144272e-02 1.0546251760e-02 1.0271408215e-02
8.0510000000e+00 9.7214590809e-02 1.0725650920e-02 1.0446070431e-02
8.1010000000e+00 9.6673571319e-02 1.0878845708e-02 1.0611107580e-02
8.1510000000e+00 9.6124892090e-02 1.1011883288e-02 1.0759363852e-02
8.2010000000e+00 9.5571375130e-02 1.1138873705e-02 1.0893862829e-02
8.2510000000e+00 9.5012214152e-02 1.1275942726e-02 1.1017325734e-02
8.3010000000e+00 9.4445796578e-02 1.1443247561e-02 1.1135396586e-02
8.3510000000e+00 9.3869703545e-02 1.1614583838e-02 1.1255987089e-02
8.4010000000e+00 9.3282725618e-02 1.1773825789e-02 1.1375519339e-02
8.4510000000e+00 9.2689297384e-02 1.1904847648e-02 1.1497873598e-02
8.5010000000e+00 9.2091031421e-02 1.1979429321e-02 1.1623100259e-02
8.5510000000e+00 9.1488734015e-02 1.2029822344e-02 1.1745404124e-02
8.6010000000e+00 9.0886839754e-02 1.2076183924e-02 1.1876123625e-02
8.6510000000e+00 9.0283332916e-02 1.2124561226e-02 1.2007850986e-02
8.7010000000e+00 8.9675794636e-02 1.2213252946e-02 1.2134035114e-02
8.7510000000e+00 8.9063821770e-02 1.2350321967e-02 1.2248225703e-02
8.8010000000e+00 8.8444189165e-02 1.2503516756e-02 1.2335254453e-02
8.8510000000e+00 8.7813268522e-02 1.2638570056e-02 1.2383934113e-02
8.9010000000e+00 8.7175091285e-02 1.2713151729e-02 1.2384790794e-02
8.9510000000e+00 8.6536107759e-02 1.2701057404e-02 1.2340142576e-02
9.0010000000e+00 8.5901558819e-02 1.2632522893e-02 1.2263242824e-02
9.0510000000e+00 8.5273057041e-02 1.2539799732e-02 1.2162910316e-02
9.1010000000e+00 8.4648586706e-02 1.2439013687e-02 1.2047560688e-02
9.1510000000e+00 8.4028147812e-02 1.2332180479e-02 1.1923392280e-02
9.2010000000e+00 8.3413756081e-02 1.2207205783e-02 1.1800382912e-02
9.2510000000e+00 8.2806620946e-02 1.2074168203e-02 1.1684327781e-02
9.3010000000e+00 8.2207145549e-02 1.1949193508e-02 1.1580568548e-02
9.3510000000e+00 8.1613314172e-02 1.1838328858e-02 1.1489357177e-02
9.4010000000e+00 8.1023917380e-02 1.1749637138e-02 1.1407770873e-02
9.4510000000e+00 8.0438955174e-02 1.1683118348e-02 1.1339841079e-02
9.5010000000e+00 7.9857218122e-02 1.1632725326e-02 1.1285618187e-02
9.5510000000e+00 7.9276690502e-02 1.1594426629e-02 1.1238651890e-02
9.6010000000e+00 7.8697372315e-02 1.1558143652e-02 1.1194507602e-02
9.6510000000e+00 7.8120069848e-02 1.1517829234e-02 1.1154898686e-02
9.7010000000e+00 7.7545589391e-02 1.1475499096e-02 1.1121236147e-02
9.7510000000e+00 7.6973124655e-02 1.1439216119e-02 1.1094477452e-02
9.8010000000e+00 7.6402272496e-02 1.1410996027e-02 1.1072707666e-02
9.8510000000e+00 7.5832226624e-02 1.1384791655e-02 1.1049980413e-02
9.9010000000e+00 7.5263390186e-02 1.1358587283e-02 1.1024481544e-02
9.9510000000e+00 7.4696166324e-02 1.1332382911e-02 1.1000141714e-02
1.0001000000e+01 7.4130555039e-02 1.1304162819e-02 1.0978523107e-02
1.0051000000e+01 7.3565750042e-02 1.1273927005e-02 1.0955443103e-02
1.0101000000e+01 7.3002557622e-02 1.1241675471e-02 1.0925408861e-02
1.0151000000e+01 7.2441380923e-02 1.1205392495e-02 1.0885850339e-02
1.0201000000e+01 7.1882219945e-02 1.1165078077e-02 1.0839740723e-02
1.0251000000e+01 7.1324671543e-02 1.1118716496e-02 1.0790809098e-02
1.0301000000e+01 7.0769542007e-02 1.1068323473e-02 1.0740113717e-02
1.0351000000e+01 7.0217637624e-02 1.1009867567e-02 1.0686697114e-02
1.0401000000e+01 6.9668555250e-02 1.0949395940e-02 1.0628644352e-02
1.0451000000e+01 6.9122698030e-02 1.0890940034e-02 1.0566610541e-02
1.0501000000e+01 6.8579662819e-02 1.0832484128e-02 1.0502913760e-02
1.0551000000e+01 6.8039449617e-02 1.0774028222e-02 1.0437503617e-02
1.0601000000e+01 6.7502058425e-02 1.0709525153e-02 1.0369170678e-02
1.0651000000e+01 6.6967892385e-02 1.0636959200e-02 1.0299426735e-02
1.0701000000e+01 6.6437757788e-02 1.0554314643e-02 1.0228775718e-02
1.0751000000e+01 6.5912057777e-02 1.0465622924e-02 1.0154042865e-02
1.0801000000e+01 6.5391195496e-02 1.0370884041e-02 1.0074724248e-02
1.0851000000e+01 6.4874767801e-02 1.0274129438e-02 9.9909710442e-03
1.0901000000e+01 6.4363580980e-02 1.0179390555e-02 9.9046981895e-03
1.0951000000e+01 6.3857231889e-02 1.0082635952e-02 9.8185765140e-03
1.1001000000e+01 6.3355317385e-02 9.9899127907e-03 9.7336138780e-03
1.1051000000e+01 6.2858240610e-02 9.9012210710e-03 9.6486008489e-03
1.1101000000e+01 6.2365598422e-02 9.8105136304e-03 9.5595563781e-03
1.1151000000e+01 6.1876987675e-02 9.7177904689e-03 9.4637088492e-03
1.1201000000e+01 6.1393214659e-02 9.6230515865e-03 9.3610078692e-03
1.1251000000e+01 6.0914682517e-02 9.5182340996e-03 9.2528140498e-03
1.1301000000e+01 6.0440988105e-02 9.4114008918e-03 9.1406391816e-03
1.1351000000e+01 5.9973340855e-02 9.3005362422e-03 9.0253903390e-03
1.1401000000e+01 5.9510934480e-02 9.1836244299e-03 8.9073194872e-03
1.1451000000e+01 5.9054575268e-02 9.0646968966e-03 8.7872329145e-03
1.1501000000e+01 5.8604263219e-02 8.9417379216e-03 8.6669951627e-03
1.1551000000e+01 5.8160401476e-02 8.8187789466e-03 8.5478156643e-03
1.1601000000e+01 5.7722586896e-02 8.6938042506e-03 8.4293416683e-03
1.1651000000e+01 5.7290819479e-02 8.5668138338e-03 8.3110188513e-03
1.1701000000e+01 5.6865502368e-02 8.4357919752e-03 8.1930991786e-03
1.1751000000e+01 5.6447038709e-02 8.3067858375e-03 8.0763385453e-03
1.1801000000e+01 5.6035428501e-02 8.1797954206e-03 7.9620471702e-03
1.1851000000e+01 5.5629462311e-02 8.0628836083e-03 7.8507289834e-03
1.1901000000e+01 5.5229543284e-02 7.9540346796e-03 7.7425351639e-03
1.1951000000e+01 5.4834461988e-02 7.8451857509e-03 7.6376168910e-03
1.2001000000e+01 5.4444621565e-02 7.7423839849e-03 7.5364780947e-03
1.2051000000e+01 5.4060425161e-02 7.6375664980e-03 7.4394715263e-03
1.2101000000e+01 5.3681066487e-02 7.5387961738e-03 7.3464460067e-03
1.2151000000e+01 5.3306948688e-02 7.4440572914e-03 7.2568976056e-03
1.2201000000e+01 5.2936862330e-02 7.3533498508e-03 7.1708263231e-03
1.2251000000e+01 5.2571613703e-02 7.2686895729e-03 7.0894919847e-03
1.2301000000e+01 5.2210396517e-02 7.1900764577e-03 7.0148095253e-03
1.2351000000e+01 5.1853210773e-02 7.1195262261e-03 6.9478371983e-03
1.2401000000e+01 5.1498847039e-02 7.0550231573e-03 6.8881214666e-03
1.2451000000e+01 5.1147708458e-02 7.0005986929e-03 6.8337977883e-03
1.2501000000e+01 5.0799391886e-02 6.9481899495e-03 6.7824472983e-03
1.2551000000e+01 5.0453091035e-02 6.9018283687e-03 6.7320542757e-03
1.2601000000e+01 5.0109209049e-02 6.8574825089e-03 6.6816108602e-03
1.2651000000e+01 4.9767342784e-02 6.8111209281e-03 6.6304115492e-03
1.2701000000e+01 4.9427895384e-02 6.7647593474e-03 6.5779524128e-03
1.2751000000e+01 4.9090866849e-02 6.7163820457e-03 6.5237799135e-03
1.2801000000e+01 4.8756257179e-02 6.6659890232e-03 6.4673397283e-03
1.2851000000e+01 4.8424066375e-02 6.6115645588e-03 6.4081783198e-03
1.2901000000e+01 4.8094697579e-02 6.5510929317e-03 6.3459933300e-03
1.2951000000e+01 4.7768553937e-02 6.4845741420e-03 6.2810871169e-03
1.3001000000e+01 4.7446038593e-02 6.4120081895e-03 6.2139636109e-03
1.3051000000e+01 4.7127151546e-02 6.3374265161e-03 6.1456306723e-03
1.3101000000e+01 4.6812295941e-02 6.2588134009e-03 6.0773985198e-03
1.3151000000e+01 4.6501068634e-02 6.1802002858e-03 6.0108797300e-03
1.3201000000e+01 4.6194275913e-02 6.1036028915e-03 5.9469813774e-03
1.3251000000e+01 4.5891111489e-02 6.0290212181e-03 5.8863081782e-03
1.3301000000e+01 4.5591575363e-02 5.9645181492e-03 5.8291624907e-03
1.3351000000e+01 4.5295264391e-02 5.9060622431e-03 5.7756954937e-03
1.3401000000e+01 4.5001372283e-02 5.8536534996e-03 5.7257560084e-03
1.3451000000e+01 4.4709899041e-02 5.8093076398e-03 5.6794448207e-03
1.3501000000e+01 4.4420844663e-02 5.7649617799e-03 5.6368123236e-03
1.3551000000e+01 4.4133402863e-02 5.7266630828e-03 5.5978081241e-03
1.3601000000e+01 4.3848379927e-02 5.6903801066e-03 5.5619282921e-03
1.3651000000e+01 4.3564566424e-02 5.6561128512e-03 5.5285177181e-03
1.3701000000e+01 4.3282768642e-02 5.6238613168e-03 5.4971228651e-03
1.3751000000e+01 4.3002180292e-02 5.5936255033e-03 5.4674413748e-03
1.3801000000e+01 4.2723607664e-02 5.5633896897e-03 5.4392716752e-03
1.3851000000e+01 4.2445841323e-02 5.5351695971e-03 5.4126137663e-03
1.3901000000e+01 4.2170090704e-02 5.5089652254e-03 5.3873164689e-03
1.3951000000e+01 4.1895146373e-02 5.4807451327e-03 5.3630270321e-03
1.4001000000e+01 4.1621814619e-02 5.4545407610e-03 5.3390399533e-03
1.4051000000e+01 4.1349692297e-02 5.4283363893e-03 5.3147001234e-03
1.4101000000e+01 4.1079182552e-02 5.4001162967e-03 5.2892516470e-03
1.4151000000e+01 4.0809479095e-02 5.3708883436e-03 5.2619386288e-03
1.4201000000e+01 4.0541791359e-02 5.3410556742e-03 5.2323579246e-03
1.4251000000e+01 4.0275514628e-02 5.3065868468e-03 5.2005095343e-03
1.4301000000e+01 4.0010971417e-02 5.2727227356e-03 5.1668469953e-03
1.4351000000e+01 3.9748161726e-02 5.2366413315e-03 5.1318742376e-03
1.4401000000e+01 3.9487246812e-02 5.2001567832e-03 5.0962967637e-03
1.4451000000e+01 3.9228186362e-02 5.1630675186e-03 5.0606688967e-03
1.4501000000e+01 3.8970940060e-02 5.1269861144e-03 5.0253534665e-03
1.4551000000e+01 3.8715548222e-02 5.0917109986e-03 4.9905621238e-03
1.4601000000e+01 3.8461849589e-02 5.0574437433e-03 4.9562646326e-03
1.4651000000e+01 3.8209844162e-02 5.0243859205e-03 4.9222342245e-03
1.4701000000e+01 3.7959451312e-02 4.9915296698e-03 4.8881030303e-03
1.4751000000e+01 3.7710671038e-02 4.9584718470e-03 4.8534527880e-03
1.4801000000e+01 3.7463543655e-02 4.9244061638e-03 4.8179811394e-03
1.4851000000e+01 3.7218149793e-02 4.8889294759e-03 4.7815520234e-03
1.4901000000e+01 3.6974570079e-02 4.8518402113e-03 4.7441604007e-03
1.4951000000e+01 3.6732885143e-02 4.8133399421e-03 4.7058566643e-03
1.5001000000e+01 3.6493175613e-02 4.7736302403e-03 4.6666760892e-03
1.5051000000e+01 3.6255481804e-02 4.7323079618e-03 4.6266841865e-03
1.5101000000e+01 3.6019844031e-02 4.6899778229e-03 4.5859615850e-03
1.5151000000e+01 3.5786423550e-02 4.6458335351e-03 4.5446191493e-03
1.5201000000e+01 3.5555180048e-02 4.6004798148e-03 4.5027979799e-03
1.5251000000e+01 3.5326315097e-02 4.5545213782e-03 4.4606089414e-03
1.5301000000e+01 3.5099748068e-02 4.5079582254e-03 4.4181276234e-03
1.5351000000e+01 3.4875519275e-02 4.4619997888e-03 4.3753036328e-03
1.5401000000e+01 3.4653588403e-02 4.4164444964e-03 4.3319253190e-03
1.5451000000e+01 3.4433915139e-02 4.3706876320e-03 4.2876550487e-03
1.5501000000e+01 3.4216459169e-02 4.3241244791e-03 4.2422106210e-03
1.5551000000e+01 3.4001381748e-02 4.2757471775e-03 4.1954912498e-03
1.5601000000e+01 3.3788763508e-02 4.2253541549e-03 4.1475977211e-03
1.5651000000e+01 3.3578765704e-02 4.1741548440e-03 4.0987568037e-03
1.5701000000e+01 3.3371388338e-02 4.1225523889e-03 4.0492255018e-03
1.5751000000e+01 3.3166550779e-02 4.0713530780e-03 3.9993313702e-03
1.5801000000e+01 3.2964253030e-02 4.0207584834e-03 3.9495380246e-03
1.5851000000e+01 3.2764495088e-02 3.9703654608e-03 3.9003443560e-03
1.5901000000e+01 3.2567236641e-02 3.9205771545e-03 3.8521635871e-03
1.5951000000e+01 3.2372477687e-02 3.8717967087e-03 3.8051821722e-03
1.6001000000e+01 3.2180137599e-02 3.8244272675e-03 3.7594303470e-03
1.6051000000e+01 3.1990135747e-02 3.7784688309e-03 3.7148980330e-03
1.6101000000e+01 3.1802351187e-02 3.7339213990e-03 3.6716406624e-03
1.6151000000e+01 3.1616783921e-02 3.6907849717e-03 3.6297338249e-03
1.6201000000e+01 3.1433353319e-02 3.6484548328e-03 3.5892279134e-03
1.6251000000e+01 3.1251978752e-02 3.6077372705e-03 3.5501330065e-03
1.6301000000e+01 3.1072660221e-02 3.5682291409e-03 3.5124138291e-03
1.6351000000e+01 3.0895236467e-02 3.5297288716e-03 3.4760603026e-03
1.6401000000e+01 3.0719707491e-02 3.4930427512e-03 3.4410522698e-03
1.6451000000e+01 3.0546032978e-02 3.4571629191e-03 3.4073342984e-03
1.6501000000e+01 3.0374051671e-02 3.4226940917e-03 3.3748005631e-03
1.6551000000e+01 3.0203803883e-02 3.3896362689e-03 3.3433049240e-03
1.6601000000e+01 3.0035168673e-02 3.3571831624e-03 3.3126911628e-03
1.6651000000e+01 2.9868105724e-02 3.3259394884e-03 3.2828232183e-03
1.6701000000e+01 2.9702615038e-02 3.2950989586e-03 3.2535751080e-03
1.6751000000e+01 2.9538615986e-02 3.2648631451e-03 3.2248359673e-03
1.6801000000e+01 2.9376148881e-02 3.2352320478e-03 3.1965201279e-03
1.6851000000e+01 2.9215133095e-02 3.2060040948e-03 3.1685620790e-03
1.6901000000e+01 2.9055568629e-02 3.1773808579e-03 3.1409013489e-03
1.6951000000e+01 2.8897415167e-02 3.1493623374e-03 3.1134623481e-03
1.7001000000e+01 2.8740672709e-02 3.1217469610e-03 3.0861594085e-03
1.7051000000e+01 2.8585260628e-02 3.0943331568e-03 3.0589421370e-03
1.7101000000e+01 2.8431219236e-02 3.0673224967e-03 3.0317954158e-03
1.7151000000e+01 2.8278548535e-02 3.0401102645e-03 3.0047293234e-03
1.7201000000e+01 2.8127208210e-02 3.0133011765e-03 2.9777438598e-03
1.7251000000e+01 2.7977238575e-02 2.9866936606e-03 2.9508440644e-03
1.7301000000e+01 2.7828559001e-02 2.9600861447e-03 2.9240450550e-03
1.7351000000e+01 2.7681209803e-02 2.9338817730e-03 2.8973871460e-03
1.7401000000e+01 2.7535190981e-02 2.9076774012e-03 2.8709005734e-03
1.7451000000e+01 2.7390462220e-02 2.8816746016e-03 2.8446357300e-03
1.7501000000e+01 2.7247023521e-02 2.8558733741e-03 2.8186178125e-03
1.7551000000e+01 2.7104874883e-02 2.8300721465e-03 2.7928669780e-03
1.7601000000e+01 2.6964016306e-02 2.8046740631e-03 2.7674285802e-03
1.7651000000e+01 2.6824447791e-02 2.7794775519e-03 2.7423429336e-03
1.7701000000e+01 2.6686088708e-02 2.7546841848e-03 2.7176604311e-03
1.7751000000e+01 2.6548979372e-02 2.7304955340e-03 2.6934264266e-03
1.7801000000e+01 2.6413079469e-02 2.7067100273e-03 2.6696963522e-03
1.7851000000e+01 2.6278348684e-02 2.6833276648e-03 2.6465306798e-03
1.7901000000e+01 2.6144746703e-02 2.6605500186e-03 2.6239898808e-03
1.7951000000e+01 2.6012313839e-02 2.6383770887e-03 2.6021445055e-03
1.8001000000e+01 2.5880969465e-02 2.6168088751e-03 2.5810298291e-03
1.8051000000e+01 2.5750673266e-02 2.5960469498e-03 2.5606811266e-03
1.8101000000e+01 2.5621384928e-02 2.5760913129e-03 2.5411185552e-03
1.8151000000e+01 2.5493104449e-02 2.5567403922e-03 2.5223370757e-03
1.8201000000e+01 2.5365751203e-02 2.5379941878e-03 2.5043165308e-03
1.8251000000e+01 2.5239325188e-02 2.5202558439e-03 2.4870216455e-03
1.8301000000e+01 2.5113786090e-02 2.5029206441e-03 2.4703869087e-03
1.8351000000e+01 2.4989053281e-02 2.4863917327e-03 2.4543468097e-03
1.8401000000e+01 2.4865167074e-02 2.4704675376e-03 2.4388156801e-03
1.8451000000e+01 2.4742046841e-02 2.4549464866e-03 2.4236977734e-03
1.8501000000e+01 2.4619692583e-02 2.4396270078e-03 2.4089074212e-03
1.8551000000e+01 2.4498063983e-02 2.4247106731e-03 2.3943488770e-03
1.8601000000e+01 2.4377241672e-02 2.4097943384e-03 2.3799566298e-03
1.8651000000e+01 2.4257104707e-02 2.3948780038e-03 2.3656651686e-03
1.8701000000e+01 2.4137733715e-02 2.3803648133e-03 2.3514241004e-03
1.8751000000e+01 2.4019088383e-02 2.3654484786e-03 2.3371779929e-03
1.8801000000e+01 2.3901168710e-02 2.3507337160e-03 2.3229066889e-03
1.8851000000e+01 2.3784015011e-02 2.3358173813e-03 2.3085698740e-03
1.8901000000e+01 2.3667586972e-02 2.3209010466e-03 2.2941524303e-03
1.8951000000e+01 2.3551924906e-02 2.3059847120e-03 2.2796392398e-03
1.9001000000e+01 2.3436988501e-02 2.2906652331e-03 2.2650202239e-03
1.9051000000e+01 2.3322818069e-02 2.2755473264e-03 2.2503004221e-03
1.9101000000e+01 2.3209453925e-02 2.2602278475e-03 2.2354747948e-03
1.9151000000e+01 2.3096815441e-02 2.2447067966e-03 2.2205534208e-03
1.9201000000e+01 2.2984942931e-02 2.2293873177e-03 2.2055363001e-03
1.9251000000e+01 2.2873876709e-02 2.2138662667e-03 2.1904335113e-03
1.9301000000e+01 2.2763576462e-02 2.1981436437e-03 2.1752349757e-03
1.9351000000e+01 2.2654042188e-02 2.1824210207e-03 2.1599406933e-03
1.9401000000e+01 2.2545314202e-02 2.1666983976e-03 2.1445456249e-03
1.9451000000e+01 2.2437392505e-02 2.1507742025e-03 2.1290548098e-03
1.9501000000e+01 2.2330236782e-02 2.1348500074e-03 2.1134732872e-03
1.9551000000e+01 2.2223887347e-02 2.1189258123e-03 2.0978010572e-03
1.9601000000e+01 2.2118344201e-02 2.1025984730e-03 2.0820532377e-03
1.9651000000e+01 2.2013607343e-02 2.0864727057e-03 2.0662247893e-03
1.9701000000e+01 2.1909717087e-02 2.0703469385e-03 2.0503257907e-03
1.9751000000e+01 2.1806592806e-02 2.0540195992e-03 2.0343612811e-03
1.9801000000e+01 2.1704274813e-02 2.0376922599e-03 2.0183463785e-03
1.9851000000e+01 2.1602803423e-02 2.0213649206e-03 2.0022911616e-03
1.9901000000e+01 2.1502178635e-02 2.0049838963e-03 1.9862006695e-03
1.9951000000e+01 2.1402319822e-02 1.9967812426e-03 1.9700849809e-03


==> data/taylorgreen/projection_256X256.txt <==
t  E_k_avg  -dEk_dt  eps_total
1.0000000000e-03 1.2496179531e-01 4.6764724928e-04 4.6862285820e-04
5.1000000000e-02 1.2493841295e-01 4.6764724928e-04 4.6866166083e-04
1.0100000000e-01 1.2491503059e-01 4.6966297018e-04 4.6894486961e-04
1.5100000000e-01 1.2489164823e-01 4.6966297018e-04 4.6947198063e-04
2.0100000000e-01 1.2486786272e-01 4.6966297018e-04 4.7024500959e-04
2.5100000000e-01 1.2484448036e-01 4.7167869109e-04 4.7126496437e-04
3.0100000000e-01 1.2482109800e-01 4.7167869109e-04 4.7253436461e-04
3.5100000000e-01 1.2479731249e-01 4.7369441199e-04 4.7405522603e-04
4.0100000000e-01 1.2477352698e-01 4.7772585379e-04 4.7583107614e-04
4.5100000000e-01 1.2474974148e-01 4.7772585379e-04 4.7786493853e-04
5.0100000000e-01 1.2472555283e-01 4.7974157469e-04 4.8016185250e-04
5.5100000000e-01 1.2470176732e-01 4.8377301650e-04 4.8272534556e-04
6.0100000000e-01 1.2467757867e-01 4.8377301650e-04 4.8556146487e-04
6.5100000000e-01 1.2465298687e-01 4.8982017920e-04 4.8867474580e-04
7.0100000000e-01 1.2462879822e-01 4.9183590011e-04 4.9207123552e-04
7.5100000000e-01 1.2460380328e-01 4.9586734191e-04 4.9575748512e-04
8.0100000000e-01 1.2457921149e-01 4.9989878371e-04 4.9974004569e-04
8.5100000000e-01 1.2455381340e-01 5.0393022552e-04 5.0402597226e-04
9.0100000000e-01 1.2452881847e-01 5.0997738823e-04 5.0862181592e-04
9.5100000000e-01 1.2450301724e-01 5.1199310913e-04 5.1353513562e-04
1.0010000000e+00 1.2447721601e-01 5.2005599274e-04 5.1878104926e-04
1.0510000000e+00 1.2445141478e-01 5.2408743454e-04 5.2435451756e-04
1.1010000000e+00 1.2442480727e-01 5.3013459725e-04 5.3027569771e-04
1.1510000000e+00 1.2439819975e-01 5.3819748085e-04 5.3654962902e-04
1.2010000000e+00 1.2437118909e-01 5.4222892266e-04 5.4318639009e-04
1.2510000000e+00 1.2434377529e-01 5.5029180627e-04 5.5019605952e-04
1.3010000000e+00 1.2431636148e-01 5.5633896897e-04 5.5758871593e-04
1.3510000000e+00 1.2428814139e-01 5.6440185258e-04 5.6537443792e-04
1.4010000000e+00 1.2425992130e-01 5.7448045709e-04 5.7356330408e-04
1.4510000000e+00 1.2423089492e-01 5.8254334070e-04 5.8216539303e-04
1.5010000000e+00 1.2420146539e-01 5.9262194521e-04 5.9120086197e-04
1.5510000000e+00 1.2417163272e-01 6.0068482882e-04 6.0066971091e-04
1.6010000000e+00 1.2414139691e-01 6.1076343333e-04 6.1058705775e-04
1.6510000000e+00 1.2411075795e-01 6.2084203784e-04 6.2096802040e-04
1.7010000000e+00 1.2407931270e-01 6.3092064235e-04 6.3182771676e-04
1.7510000000e+00 1.2404746431e-01 6.4301496776e-04 6.4317622543e-04
1.8010000000e+00 1.2401521278e-01 6.5510929317e-04 6.5502362504e-04
1.8510000000e+00 1.2398215496e-01 6.6720361859e-04 6.6738503347e-04
1.9010000000e+00 1.2394829085e-01 6.7929794400e-04 6.8027556864e-04
1.9510000000e+00 1.2391402359e-01 6.9340799031e-04 6.9370530915e-04
2.0010000000e+00 1.2387935319e-01 7.0751803663e-04 7.0769441221e-04
2.0510000000e+00 1.2384347336e-01 7.2162808294e-04 7.2225295642e-04
2.1010000000e+00 1.2380678724e-01 7.3775385016e-04 7.3739605970e-04
2.1510000000e+00 1.2376969797e-01 7.5387961738e-04 7.5313883994e-04
2.2010000000e+00 1.2373180242e-01 7.6798966369e-04 7.6949641506e-04
2.2510000000e+00 1.2369269743e-01 7.8613115181e-04 7.8647886366e-04
2.3010000000e+00 1.2365318931e-01 8.0427263993e-04 8.0410634295e-04
2.3510000000e+00 1.2361247174e-01 8.2039840714e-04 8.2238893154e-04
2.4010000000e+00 1.2357094789e-01 8.4055561617e-04 8.4134678662e-04
2.4510000000e+00 1.2352861775e-01 8.6071282519e-04 8.6099502611e-04
2.5010000000e+00 1.2348507818e-01 8.8087003421e-04 8.8134372862e-04
2.5510000000e+00 1.2344032918e-01 9.0304296413e-04 9.0241305135e-04
2.6010000000e+00 1.2339477389e-01 9.2521589405e-04 9.2421811221e-04
2.6510000000e+00 1.2334800916e-01 9.4537310307e-04 9.4677906840e-04
2.7010000000e+00 1.2330003500e-01 9.6956175390e-04 9.7011607715e-04
2.7510000000e+00 1.2325125456e-01 9.9375040472e-04 9.9424425634e-04
2.8010000000e+00 1.2320086153e-01 1.0179390555e-03 1.0191888025e-03
2.8510000000e+00 1.2314925908e-01 1.0461591482e-03 1.0449698728e-03
2.9010000000e+00 1.2309644719e-01 1.0723635199e-03 1.0716227425e-03
2.9510000000e+00 1.2304202273e-01 1.0985678916e-03 1.0991776472e-03
3.0010000000e+00 1.2298638883e-01 1.1267879843e-03 1.1276648229e-03
3.0510000000e+00 1.2292954550e-01 1.1550080769e-03 1.1571397017e-03
3.1010000000e+00 1.2287108960e-01 1.1852438904e-03 1.1876425983e-03
3.1510000000e+00 1.2281102111e-01 1.2195111458e-03 1.2192440627e-03
3.2010000000e+00 1.2274934005e-01 1.2517626802e-03 1.2520096060e-03
3.2510000000e+00 1.2268564327e-01 1.2860299355e-03 1.2860299355e-03
3.3010000000e+00 1.2262073706e-01 1.3223129118e-03 1.3214108767e-03
3.3510000000e+00 1.2255381513e-01 1.3565801671e-03 1.3582683334e-03
3.4010000000e+00 1.2248487747e-01 1.3968945851e-03 1.3967484454e-03
3.4510000000e+00 1.2241432724e-01 1.4372090032e-03 1.4370275883e-03
3.5010000000e+00 1.2234135814e-01 1.4795391421e-03 1.4793022949e-03
3.5510000000e+00 1.2226637332e-01 1.5238850020e-03 1.5237942945e-03
3.6010000000e+00 1.2218896964e-01 1.5702465827e-03 1.5707706702e-03
3.6510000000e+00 1.2210955024e-01 1.6206396053e-03 1.6205136227e-03
3.7010000000e+00 1.2202730883e-01 1.6730483487e-03 1.6733305496e-03
3.7510000000e+00 1.2194224540e-01 1.7315042549e-03 1.7295389270e-03
3.8010000000e+00 1.2185435997e-01 1.7899601610e-03 1.7894511915e-03
3.8510000000e+00 1.2176324939e-01 1.8544632299e-03 1.8533596227e-03
3.9010000000e+00 1.2166931679e-01 1.9229977406e-03 1.9215262643e-03
3.9510000000e+00 1.2157135276e-01 1.9955636931e-03 1.9941476491e-03
4.0010000000e+00 1.2146976042e-01 2.0741768082e-03 2.0713547990e-03
4.0510000000e+00 1.2136413665e-01 2.1568213652e-03 2.1532132248e-03
4.1010000000e+00 1.2125448143e-01 2.2434973640e-03 2.2396926908e-03
4.1510000000e+00 1.2113998848e-01 2.3342048046e-03 2.3306974502e-03
4.2010000000e+00 1.2102106095e-01 2.4309594079e-03 2.4260460882e-03
4.2510000000e+00 1.2089729569e-01 2.5317454530e-03 2.5254412859e-03
4.3010000000e+00 1.2076828955e-01 2.6345472190e-03 2.6284597419e-03
4.3510000000e+00 1.2063363939e-01 2.7433961477e-03 2.7345471330e-03
4.4010000000e+00 1.2049415151e-01 2.8522450764e-03 2.8430987428e-03
4.4510000000e+00 1.2034861646e-01 2.9610940051e-03 2.9535501697e-03
4.5010000000e+00 1.2019784053e-01 3.0759900966e-03 3.0653319723e-03
4.5510000000e+00 1.2004142059e-01 3.1868547462e-03 3.1778646310e-03
4.6010000000e+00 1.1987895349e-01 3.2997351167e-03 3.2905787045e-03
4.6510000000e+00 1.1971124551e-01 3.4126154872e-03 3.4029198697e-03
4.7010000000e+00 1.1953789351e-01 3.5214644159e-03 3.5144547465e-03
4.7510000000e+00 1.1935889750e-01 3.6323290655e-03 3.6247600336e-03
4.8010000000e+00 1.1917466061e-01 3.7391622733e-03 3.7333116434e-03
4.8510000000e+00 1.1898477970e-01 3.8439797603e-03 3.8394695847e-03
4.9010000000e+00 1.1879006106e-01 3.9467815263e-03 3.9426039447e-03
4.9510000000e+00 1.1859010154e-01 4.0435361296e-03 4.0422107931e-03
5.0010000000e+00 1.1838530430e-01 4.1402907329e-03 4.1379827324e-03
5.0510000000e+00 1.1817607247e-01 4.2309981735e-03 4.2297988195e-03
5.1010000000e+00 1.1796200291e-01 4.3176741722e-03 4.3175834648e-03
5.1510000000e+00 1.1774390191e-01 4.4023344501e-03 4.4012862753e-03
5.2010000000e+00 1.1752176947e-01 4.4809475653e-03 4.4808870937e-03
5.2510000000e+00 1.1729560558e-01 4.5555292387e-03 4.5564363131e-03
5.3010000000e+00 1.1706581340e-01 4.6260794703e-03 4.6280951912e-03
5.3510000000e+00 1.1683279606e-01 4.6946139809e-03 4.6961358502e-03
5.4010000000e+00 1.1659655357e-01 4.7591170498e-03 4.7609815916e-03
5.4510000000e+00 1.1635668278e-01 4.8216043978e-03 4.8232018566e-03
5.5010000000e+00 1.1611398999e-01 4.8820760248e-03 4.8834920688e-03
5.5510000000e+00 1.1586847518e-01 4.9405319310e-03 4.9426383593e-03
5.6010000000e+00 1.1562013837e-01 4.9989878371e-03 5.0014369380e-03
5.6510000000e+00 1.1536857640e-01 5.0594594642e-03 5.0606688967e-03
5.7010000000e+00 1.1511419242e-01 5.1219468122e-03 5.1211405238e-03
5.7510000000e+00 1.1485658329e-01 5.1824184392e-03 5.1835774788e-03
5.8010000000e+00 1.1459574900e-01 5.2489372290e-03 5.2486348709e-03
5.8510000000e+00 1.1433209271e-01 5.3174717397e-03 5.3170685955e-03
5.9010000000e+00 1.1406440497e-01 5.3880219712e-03 5.3894833689e-03
5.9510000000e+00 1.1379308894e-01 5.4666350864e-03 5.4663831213e-03
6.0010000000e+00 1.1351814461e-01 5.5492796434e-03 5.5482213899e-03
6.0510000000e+00 1.1323876569e-01 5.6339399213e-03 5.6351493538e-03
6.1010000000e+00 1.1295454905e-01 5.7286788037e-03 5.7273181921e-03
6.1510000000e+00 1.1266630096e-01 5.8254334070e-03 5.8247279047e-03
6.2010000000e+00 1.1237240885e-01 5.9242037312e-03 5.9273280986e-03
6.2510000000e+00 1.1207367901e-01 6.0330526599e-03 6.0350683808e-03
6.3010000000e+00 1.1176970830e-01 6.1439173095e-03 6.1478983583e-03
6.3510000000e+00 1.1145969042e-01 6.2608291218e-03 6.2659188171e-03
6.4010000000e+00 1.1114362539e-01 6.3837880969e-03 6.3890289712e-03
6.4510000000e+00 1.1082151319e-01 6.5107785137e-03 6.5168760694e-03
6.5010000000e+00 1.1049295068e-01 6.6377689305e-03 6.6482002862e-03
6.5510000000e+00 1.1015753472e-01 6.7667750683e-03 6.7799780402e-03
6.6010000000e+00 1.0981607160e-01 6.8877183224e-03 6.9053558803e-03
6.6510000000e+00 1.0946815817e-01 6.9905200884e-03 7.0140032369e-03
6.7010000000e+00 1.0911540702e-01 7.0751803663e-03 7.0965974009e-03
6.7510000000e+00 1.0875943070e-01 7.1376677142e-03 7.1529368001e-03
6.8010000000e+00 1.0840103553e-01 7.1840292950e-03 7.1934023972e-03
6.8510000000e+00 1.0804062463e-01 7.2263594339e-03 7.2304916618e-03
6.9010000000e+00 1.0767860116e-01 7.2727210147e-03 7.2735273030e-03
6.9510000000e+00 1.0731415882e-01 7.3291611999e-03 7.3281533395e-03
7.0010000000e+00 1.0694649132e-01 7.3976957106e-03 7.3970909943e-03
7.0510000000e+00 1.0657479239e-01 7.4823559885e-03 7.4812473420e-03
7.1010000000e+00 1.0619906201e-01 7.5791105918e-03 7.5802192383e-03
7.1510000000e+00 1.0581768762e-01 7.6919909623e-03 7.6936539321e-03
7.2010000000e+00 1.0543066921e-01 7.8189813791e-03 7.8211482791e-03
7.2510000000e+00 1.0503639420e-01 7.9580661214e-03 7.9625007074e-03
7.3010000000e+00 1.0463526574e-01 8.1132766309e-03 8.1164009982e-03
7.3510000000e+00 1.0422607440e-01 8.2745343030e-03 8.2806318587e-03
7.4010000000e+00 1.0380801388e-01 8.4438548588e-03 8.4514642052e-03
7.4510000000e+00 1.0338148734e-01 8.6151911355e-03 8.6231028400e-03
7.5010000000e+00 1.0294649477e-01 8.7804802494e-03 8.7896517795e-03
7.5510000000e+00 1.0250303617e-01 8.9417379216e-03 8.9480370494e-03
7.6010000000e+00 1.0205191783e-01 9.0969484311e-03 9.0984098287e-03
7.6510000000e+00 1.0159313975e-01 9.2461117778e-03 9.2437936988e-03
7.7010000000e+00 1.0112710508e-01 9.3952751246e-03 9.3885728526e-03
7.7510000000e+00 1.0065381381e-01 9.5444384713e-03 9.5375346272e-03
7.8010000000e+00 1.0017286281e-01 9.7016647017e-03 9.6938537832e-03
7.8510000000e+00 9.9684252059e-02 9.8649380948e-03 9.8593948623e-03
7.9010000000e+00 9.9186772140e-02 1.0036274371e-02 1.0034863367e-02
7.9510000000e+00 9.8680826194e-02 1.0217689253e-02 1.0219906546e-02
8.0010000000e+00 9.8165607931e-02 1.0403135576e-02 1.0411400031e-02
8.0510000000e+00 9.7640714208e-02 1.0592613340e-02 1.0601986443e-02
8.1010000000e+00 9.7106145025e-02 1.0778059663e-02 1.0785114687e-02
8.1510000000e+00 9.6562303526e-02 1.0957458824e-02 1.0958668256e-02
8.2010000000e+00 9.6009995998e-02 1.1126779379e-02 1.1122445580e-02
8.2510000000e+00 9.5449222443e-02 1.1279974168e-02 1.1275035652e-02
8.3010000000e+00 9.4880789149e-02 1.1427121794e-02 1.1417698299e-02
8.3510000000e+00 9.4306308692e-02 1.1572253699e-02 1.1561721557e-02
8.4010000000e+00 9.3724571640e-02 1.1723432766e-02 1.1719854862e-02
8.4510000000e+00 9.3134771704e-02 1.1890737601e-02 1.1896331227e-02
8.5010000000e+00 9.2536102596e-02 1.2070136762e-02 1.2086816852e-02
8.5510000000e+00 9.1928161172e-02 1.2251551643e-02 1.2280678810e-02
8.6010000000e+00 9.1310544287e-02 1.2420872199e-02 1.2461035438e-02
8.6510000000e+00 9.0684461375e-02 1.2568019824e-02 1.2612063326e-02
8.7010000000e+00 9.0051928156e-02 1.2682915916e-02 1.2727967278e-02
8.7510000000e+00 8.9414557207e-02 1.2771607636e-02 1.2814189740e-02
8.8010000000e+00 8.8773961104e-02 1.2836110704e-02 1.2871688178e-02
8.8510000000e+00 8.8130139848e-02 1.2882472285e-02 1.2904191678e-02
8.9010000000e+00 8.7484706015e-02 1.2914723820e-02 1.2921022947e-02
8.9510000000e+00 8.6838062750e-02 1.2922786703e-02 1.2925104782e-02
9.0010000000e+00 8.6191016340e-02 1.2900613773e-02 1.2904897180e-02
9.0510000000e+00 8.5545582507e-02 1.2846189309e-02 1.2848305816e-02
9.1010000000e+00 8.4904583260e-02 1.2751450427e-02 1.2755179510e-02
9.1510000000e+00 8.4268824888e-02 1.2620428568e-02 1.2626878875e-02
9.2010000000e+00 8.3640726255e-02 1.2469249500e-02 1.2469148714e-02
9.2510000000e+00 8.3021496794e-02 1.2297913224e-02 1.2294486498e-02
9.3010000000e+00 8.2410733360e-02 1.2130608389e-02 1.2116095198e-02
9.3510000000e+00 8.1809242243e-02 1.1975397879e-02 1.1950906870e-02
9.4010000000e+00 8.1214604577e-02 1.1844376021e-02 1.1814341779e-02
9.4510000000e+00 8.0626417218e-02 1.1747621417e-02 1.1716125778e-02
9.5010000000e+00 8.0041858156e-02 1.1675055465e-02 1.1653386465e-02
9.5510000000e+00 7.9459717960e-02 1.1624662442e-02 1.1610552396e-02
9.6010000000e+00 7.8879593484e-02 1.1578300862e-02 1.1571548196e-02
9.6510000000e+00 7.8301484729e-02 1.1529923560e-02 1.1526396048e-02
9.7010000000e+00 7.7726197984e-02 1.1473483375e-02 1.1470056649e-02
9.7510000000e+00 7.7153733248e-02 1.1410996027e-02 1.1405301615e-02
9.8010000000e+00 7.6584896809e-02 1.1348508679e-02 1.1338631646e-02
9.8510000000e+00 7.6019285524e-02 1.1290052773e-02 1.1278462377e-02
9.9010000000e+00 7.5456496248e-02 1.1243691192e-02 1.1230689792e-02
9.9510000000e+00 7.4895722693e-02 1.1207408216e-02 1.1196724895e-02
1.0001000000e+01 7.4336158571e-02 1.1181203844e-02 1.1172687423e-02
1.0051000000e+01 7.3777803881e-02 1.1161046635e-02 1.1152479821e-02
1.0101000000e+01 7.3220255480e-02 1.1140889426e-02 1.1131919468e-02
1.0151000000e+01 7.2663513366e-02 1.1120732217e-02 1.1109645752e-02
1.0201000000e+01 7.2107980686e-02 1.1096543566e-02 1.1084499634e-02
1.0251000000e+01 7.1553657438e-02 1.1064292031e-02 1.1054163034e-02
1.0301000000e+01 7.1000946766e-02 1.1025993334e-02 1.1015511586e-02
1.0351000000e+01 7.0450654960e-02 1.0975600312e-02 1.0966378389e-02
1.0401000000e+01 6.9902782019e-02 1.0917144406e-02 1.0907317766e-02
1.0451000000e+01 6.9358537375e-02 1.0852641337e-02 1.0841454086e-02
1.0501000000e+01 6.8817517885e-02 1.0780075384e-02 1.0771206212e-02
1.0551000000e+01 6.8280126693e-02 1.0709525153e-02 1.0697985151e-02
1.0601000000e+01 6.7746766942e-02 1.0636959200e-02 1.0624108979e-02
1.0651000000e+01 6.7216632345e-02 1.0570440410e-02 1.0553861106e-02
1.0701000000e+01 6.6690126045e-02 1.0507953063e-02 1.0491021007e-02
1.0751000000e+01 6.6166038611e-02 1.0451512877e-02 1.0436193398e-02
1.0801000000e+01 6.5645176330e-02 1.0401119855e-02 1.0386505878e-02
1.0851000000e+01 6.5126329769e-02 1.0348711111e-02 1.0338027790e-02
1.0901000000e+01 6.4609902074e-02 1.0300333810e-02 1.0287231624e-02
1.0951000000e+01 6.4096296388e-02 1.0247925066e-02 1.0232101657e-02
1.1001000000e+01 6.3585109568e-02 1.0193500602e-02 1.0174048895e-02
1.1051000000e+01 6.3076744756e-02 1.0137060417e-02 1.0115996133e-02
1.1101000000e+01 6.2571201954e-02 1.0078604510e-02 1.0059354376e-02
1.1151000000e+01 6.2068884305e-02 1.0018132883e-02 1.0003922051e-02
1.1201000000e+01 6.1569388666e-02 9.9556455353e-03 9.9486912982e-03
1.1251000000e+01 6.1073118179e-02 9.8951739083e-03 9.8913440386e-03
1.1301000000e+01 6.0580072847e-02 9.8306708394e-03 9.8293606208e-03
1.1351000000e+01 6.0089849523e-02 9.7621363287e-03 9.7609772892e-03
1.1401000000e+01 5.9603254498e-02 9.6875546554e-03 9.6850350042e-03
1.1451000000e+01 5.9120690914e-02 9.6049100984e-03 9.6009290496e-03
1.1501000000e+01 5.8642561916e-02 9.5121869369e-03 9.5085082462e-03
1.1551000000e+01 5.8168867504e-02 9.4134166127e-03 9.4074198430e-03
1.1601000000e+01 5.7700817110e-02 9.3085991258e-03 9.2975630538e-03
1.1651000000e+01 5.7238007591e-02 9.1937030344e-03 9.1807016345e-03
1.1701000000e+01 5.6780842091e-02 9.0788069429e-03 9.0606654548e-03
1.1751000000e+01 5.6330126897e-02 8.9618951306e-03 8.9416371356e-03
1.1801000000e+01 5.5885055722e-02 8.8449833183e-03 8.8261867209e-03
1.1851000000e+01 5.5445628565e-02 8.7321029478e-03 8.7142638178e-03
1.1901000000e+01 5.5011845427e-02 8.6192225773e-03 8.6043566356e-03
1.1951000000e+01 5.4583706307e-02 8.5063422068e-03 8.4938447372e-03
1.2001000000e+01 5.4161211206e-02 8.3934618362e-03 8.3806620085e-03
1.2051000000e+01 5.3744360124e-02 8.2765500239e-03 8.2635990171e-03
1.2101000000e+01 5.3333153060e-02 8.1556067698e-03 8.1421014398e-03
1.2151000000e+01 5.2928396303e-02 8.0306320739e-03 8.0169251717e-03
1.2201000000e+01 5.2530089852e-02 7.9036416570e-03 7.8899347549e-03
1.2251000000e+01 5.2138233709e-02 7.7786669611e-03 7.7636498404e-03
1.2301000000e+01 5.1752424728e-02 7.6557079861e-03 7.6403381142e-03
1.2351000000e+01 5.1372662910e-02 7.5367804529e-03 7.5207554717e-03
1.2401000000e+01 5.0998948255e-02 7.4198686405e-03 7.4045491617e-03
1.2451000000e+01 5.0630877618e-02 7.3069882700e-03 7.2910640749e-03
1.2501000000e+01 5.0268451000e-02 7.1961236204e-03 7.1806529625e-03
1.2551000000e+01 4.9911265256e-02 7.0872746917e-03 7.0736181826e-03
1.2601000000e+01 4.9559723531e-02 6.9844729257e-03 6.9700101282e-03
1.2651000000e+01 4.9213422680e-02 6.8816711597e-03 6.8695264412e-03
1.2701000000e+01 4.8871556415e-02 6.7849165564e-03 6.7725198728e-03
1.2751000000e+01 4.8534931024e-02 6.6942091158e-03 6.6793935672e-03
1.2801000000e+01 4.8202740220e-02 6.6035016752e-03 6.5905506684e-03
1.2851000000e+01 4.7874580857e-02 6.5208571182e-03 6.5065454998e-03
1.2901000000e+01 4.7550856080e-02 6.4442597239e-03 6.4279323846e-03
1.2951000000e+01 4.7230759601e-02 6.3696780506e-03 6.3551144670e-03
1.3001000000e+01 4.6913888275e-02 6.3031592608e-03 6.2883437122e-03
1.3051000000e+01 4.6600645247e-02 6.2406719128e-03 6.2273681549e-03
1.3101000000e+01 4.6290224228e-02 6.1802002858e-03 6.1713815068e-03
1.3151000000e+01 4.5982625218e-02 6.1277915423e-03 6.1191239424e-03
1.3201000000e+01 4.5677848218e-02 6.0773985198e-03 6.0693860292e-03
1.3251000000e+01 4.5375086938e-02 6.0270054972e-03 6.0213110857e-03
1.3301000000e+01 4.5074744524e-02 5.9806439165e-03 5.9738912514e-03
1.3351000000e+01 4.4777224119e-02 5.9322666148e-03 5.9262698451e-03
1.3401000000e+01 4.4481719434e-02 5.8818735923e-03 5.8776909714e-03
1.3451000000e+01 4.4188633615e-02 5.8334962906e-03 5.8276507000e-03
1.3501000000e+01 4.3898369805e-02 5.7810875472e-03 5.7759474589e-03
1.3551000000e+01 4.3610524861e-02 5.7286788037e-03 5.7228332131e-03
1.3601000000e+01 4.3325501925e-02 5.6742543393e-03 5.6688622859e-03
1.3651000000e+01 4.3042897855e-02 5.6198298750e-03 5.6144378216e-03
1.3701000000e+01 4.2763518938e-02 5.5654054106e-03 5.5599125712e-03
1.3751000000e+01 4.2486558886e-02 5.5109809463e-03 5.5054377138e-03
1.3801000000e+01 4.2212420843e-02 5.4565564819e-03 5.4509628564e-03
1.3851000000e+01 4.1940701665e-02 5.4021320176e-03 5.3964879990e-03
1.3901000000e+01 4.1672207641e-02 5.3477075532e-03 5.3417107835e-03
1.3951000000e+01 4.1406132482e-02 5.2892516470e-03 5.2865304238e-03
1.4001000000e+01 4.1142879332e-02 5.2348271827e-03 5.2309469200e-03
1.4051000000e+01 4.0882851336e-02 5.1783869974e-03 5.1750106649e-03
1.4101000000e+01 4.0625242205e-02 5.1227531005e-03 5.1188728378e-03
1.4151000000e+01 4.0370455083e-02 5.0691349245e-03 5.0630877618e-03
1.4201000000e+01 4.0118328712e-02 5.0145088881e-03 5.0080736991e-03
1.4251000000e+01 3.9869024351e-02 4.9612938563e-03 4.9545008768e-03
1.4301000000e+01 3.9622340427e-02 4.9094898291e-03 4.9028833038e-03
1.4351000000e+01 3.9378196311e-02 4.8603062391e-03 4.8536342029e-03
1.4401000000e+01 3.9136430746e-02 4.8135415142e-03 4.8069904212e-03
1.4451000000e+01 3.8896963103e-02 4.7693972264e-03 4.7629973125e-03
1.4501000000e+01 3.8659632124e-02 4.7274702316e-03 4.7215137764e-03
1.4551000000e+01 3.8424316866e-02 4.6879621020e-03 4.6822525725e-03
1.4601000000e+01 3.8190936700e-02 4.6502681211e-03 4.6448861463e-03
1.4651000000e+01 3.7959370683e-02 4.6139851448e-03 4.6090617465e-03
1.4701000000e+01 3.7729578500e-02 4.5789116012e-03 4.5743913470e-03
1.4751000000e+01 3.7501519837e-02 4.5442412016e-03 4.5404718036e-03
1.4801000000e+01 3.7275154380e-02 4.5101755184e-03 4.5068999719e-03
1.4851000000e+01 3.7050522442e-02 4.4763114072e-03 4.4733130224e-03
1.4901000000e+01 3.6827543396e-02 4.4418425798e-03 4.4393430859e-03
1.4951000000e+01 3.6606257556e-02 4.4071721803e-03 4.4046575685e-03
1.5001000000e+01 3.6386785864e-02 4.3714939203e-03 4.3689944264e-03
1.5051000000e+01 3.6169088006e-02 4.3348077999e-03 4.3322528737e-03
1.5101000000e+01 3.5953244612e-02 4.2975169632e-03 4.2945286570e-03
1.5151000000e+01 3.5739295996e-02 4.2594198382e-03 4.2560888594e-03
1.5201000000e+01 3.5527282471e-02 4.2209195689e-03 4.2172912713e-03
1.5251000000e+01 3.5317204039e-02 4.1824192997e-03 4.1785138405e-03
1.5301000000e+01 3.5109060698e-02 4.1441206026e-03 4.1401244359e-03
1.5351000000e+01 3.4902812136e-02 4.1064266217e-03 4.1023851013e-03
1.5401000000e+01 3.4698458351e-02 4.0693373571e-03 4.0654218193e-03
1.5451000000e+01 3.4495918714e-02 4.0328528088e-03 4.0291741181e-03
1.5501000000e+01 3.4295193227e-02 3.9969729767e-03 3.9934404258e-03
1.5551000000e+01 3.4096241574e-02 3.9612947168e-03 3.9579435808e-03
1.5601000000e+01 3.3899063755e-02 3.9258180289e-03 3.9225172859e-03
1.5651000000e+01 3.3703659771e-02 3.8909460573e-03 3.8873479955e-03
1.5701000000e+01 3.3510029621e-02 3.8564772298e-03 3.8527027925e-03
1.5751000000e+01 3.3318052362e-02 3.8228146908e-03 3.8188487599e-03
1.5801000000e+01 3.3127768309e-02 3.7901600122e-03 3.7858967625e-03
1.5851000000e+01 3.2939096833e-02 3.7581100498e-03 3.7539022324e-03
1.5901000000e+01 3.2751997619e-02 3.7272695200e-03 3.7228954057e-03
1.5951000000e+01 3.2566430353e-02 3.6972352786e-03 3.6928510856e-03
1.6001000000e+01 3.2382314405e-02 3.6680073255e-03 3.6637239186e-03
1.6051000000e+01 3.2199649777e-02 3.6395856608e-03 3.6354181578e-03
1.6101000000e+01 3.2018396154e-02 3.6117687123e-03 3.6077977422e-03
1.6151000000e+01 3.1838513220e-02 3.5843549081e-03 3.5806862960e-03
1.6201000000e+01 3.1659960663e-02 3.5575458201e-03 3.5539376797e-03
1.6251000000e+01 3.1482778796e-02 3.5307367321e-03 3.5274057533e-03
1.6301000000e+01 3.1306886990e-02 3.5041292162e-03 3.5009897309e-03
1.6351000000e+01 3.1132365874e-02 3.4777232723e-03 3.4746241015e-03
1.6401000000e+01 3.0959134820e-02 3.4511157564e-03 3.4482635114e-03
1.6451000000e+01 3.0787234141e-02 3.4247098126e-03 3.4218726855e-03
1.6501000000e+01 3.0616663838e-02 3.3981022967e-03 3.3954213879e-03
1.6551000000e+01 3.0447423911e-02 3.3712932087e-03 3.3688945008e-03
1.6601000000e+01 3.0279514360e-02 3.3446856928e-03 3.3422718670e-03
1.6651000000e+01 3.0112975499e-02 3.3178766048e-03 3.3155484472e-03
1.6701000000e+01 2.9947726700e-02 3.2910675168e-03 3.2887343199e-03
1.6751000000e+01 2.9783848590e-02 3.2642584288e-03 3.2618546816e-03
1.6801000000e+01 2.9621300857e-02 3.2374493408e-03 3.2349347290e-03
1.6851000000e+01 2.9460123814e-02 3.2104386807e-03 3.2080248550e-03
1.6901000000e+01 2.9300236832e-02 3.1836295927e-03 3.1811653739e-03
1.6951000000e+01 2.9141760854e-02 3.1568205047e-03 3.1544016397e-03
1.7001000000e+01 2.8984574938e-02 3.1300114167e-03 3.1277588486e-03
1.7051000000e+01 2.8828759713e-02 3.1036054729e-03 3.1012571581e-03
1.7101000000e+01 2.8674234548e-02 3.0769979570e-03 3.0749016073e-03
1.7151000000e+01 2.8521039760e-02 3.0509951574e-03 3.0486770783e-03
1.7201000000e+01 2.8369175347e-02 3.0245892136e-03 3.0225634141e-03
1.7251000000e+01 2.8218560681e-02 2.9985864139e-03 2.9965253393e-03
1.7301000000e+01 2.8069316706e-02 2.9725836143e-03 2.9705275790e-03
1.7351000000e+01 2.7921322477e-02 2.9461776705e-03 2.9445348579e-03
1.7401000000e+01 2.7774658624e-02 2.9203764429e-03 2.9185219797e-03
1.7451000000e+01 2.7629325147e-02 2.8939704991e-03 2.8924788656e-03
1.7501000000e+01 2.7485241417e-02 2.8679676995e-03 2.8664055158e-03
1.7551000000e+01 2.7342528377e-02 2.8419648998e-03 2.8403220873e-03
1.7601000000e+01 2.7201065084e-02 2.8157605281e-03 2.8142487374e-03
1.7651000000e+01 2.7060932167e-02 2.7897577285e-03 2.7882207413e-03
1.7701000000e+01 2.6922089311e-02 2.7637549288e-03 2.7622733740e-03
1.7751000000e+01 2.6784576831e-02 2.7379537013e-03 2.7364419106e-03
1.7801000000e+01 2.6648314098e-02 2.7121524737e-03 2.7107666656e-03
1.7851000000e+01 2.6513341427e-02 2.6869559625e-03 2.6852879534e-03
1.7901000000e+01 2.6379658817e-02 2.6615578791e-03 2.6600561670e-03
1.7951000000e+01 2.6247185639e-02 2.6365629399e-03 2.6351015423e-03
1.8001000000e+01 2.6116002523e-02 2.6119711449e-03 2.6104593542e-03
1.8051000000e+01 2.5986028839e-02 2.5875809220e-03 2.5861598388e-03
1.8101000000e+01 2.5857264588e-02 2.5637954153e-03 2.5622281923e-03
1.8151000000e+01 2.5729669455e-02 2.5404130529e-03 2.5386644150e-03
1.8201000000e+01 2.5603243440e-02 2.5172322625e-03 2.5154937032e-03
1.8251000000e+01 2.5477946228e-02 2.4944546163e-03 2.4927059784e-03
1.8301000000e+01 2.5353818135e-02 2.4718785422e-03 2.4702962013e-03
1.8351000000e+01 2.5230778531e-02 2.4497056123e-03 2.4482542932e-03
1.8401000000e+01 2.5108867731e-02 2.4281373986e-03 2.4265600970e-03
1.8451000000e+01 2.4988005106e-02 2.4067707571e-03 2.4051984948e-03
1.8501000000e+01 2.4868190655e-02 2.3858072597e-03 2.3841493293e-03
1.8551000000e+01 2.4749424380e-02 2.3650453344e-03 2.3633974826e-03
1.8601000000e+01 2.4631706279e-02 2.3444849812e-03 2.3429177582e-03
1.8651000000e+01 2.4514996039e-02 2.3241262001e-03 2.3227051169e-03
1.8701000000e+01 2.4399293659e-02 2.3041705632e-03 2.3027494799e-03
1.8751000000e+01 2.4284599140e-02 2.2844164983e-03 2.2830357295e-03
1.8801000000e+01 2.4170872167e-02 2.2648640056e-03 2.2635689049e-03
1.8851000000e+01 2.4058112739e-02 2.2457146570e-03 2.2443439668e-03
1.8901000000e+01 2.3946320858e-02 2.2267668805e-03 2.2253709938e-03
1.8951000000e+01 2.3835456208e-02 2.2080206761e-03 2.2066499859e-03
1.9001000000e+01 2.3725518790e-02 2.1896776159e-03 2.1881960611e-03
1.9051000000e+01 2.3616508604e-02 2.1713345557e-03 2.1700092192e-03
1.9101000000e+01 2.3508385335e-02 2.1533946397e-03 2.1521045783e-03
1.9151000000e+01 2.3401189297e-02 2.1356562957e-03 2.1344821383e-03
1.9201000000e+01 2.3294839863e-02 2.1183210960e-03 2.1171469386e-03
1.9251000000e+01 2.3189377345e-02 2.1013890404e-03 2.1001040183e-03
1.9301000000e+01 2.3084721116e-02 2.0844569848e-03 2.0833382597e-03
1.9351000000e+01 2.2980911489e-02 2.0681296455e-03 2.0668496628e-03
1.9401000000e+01 2.2877948466e-02 2.0516007341e-03 2.0506331881e-03
1.9451000000e+01 2.2775751416e-02 2.0356765390e-03 2.0346636393e-03
1.9501000000e+01 2.2674400969e-02 2.0199539160e-03 2.0189410162e-03
1.9551000000e+01 2.2573776181e-02 2.0044328650e-03 2.0034401225e-03
1.9601000000e+01 2.2473957682e-02 1.9893149583e-03 1.9881458401e-03
1.9651000000e+01 2.2374864843e-02 1.9739954794e-03 1.9730480906e-03
1.9701000000e+01 2.2276537977e-02 1.9590791447e-03 1.9581216773e-03
1.9751000000e+01 2.2178977086e-02 1.9443643821e-03 1.9433565217e-03
1.9801000000e+01 2.2082141853e-02 1.9296496196e-03 1.9287375058e-03
1.9851000000e+01 2.1985991966e-02 1.9153380012e-03 1.9142495119e-03
1.9901000000e+01 2.1890608053e-02 1.9010577834e-03 1.8998824611e-03
1.9951000000e+01 2.1795909485e-02 1.8936953817e-03 1.8856161965e-03


==> data/taylorgreen/projection_64X64.txt <==
t  E_k_avg  -dEk_dt  eps_total
1.0000000000e-03 1.2439860289e-01 4.6764724928e-04 4.6674420632e-04
5.1000000000e-02 1.2437522053e-01 4.6764724928e-04 4.6678300894e-04
1.0100000000e-01 1.2435183817e-01 4.6764724928e-04 4.6706369808e-04
1.5100000000e-01 1.2432845581e-01 4.6764724928e-04 4.6758677765e-04
2.0100000000e-01 1.2430507344e-01 4.6764724928e-04 4.6835426339e-04
2.5100000000e-01 1.2428169108e-01 4.6966297018e-04 4.6936716314e-04
3.0100000000e-01 1.2425830872e-01 4.7167869109e-04 4.7062698870e-04
3.5100000000e-01 1.2423452321e-01 4.7167869109e-04 4.7213726759e-04
4.0100000000e-01 1.2421073771e-01 4.7571013289e-04 4.7390051945e-04
4.5100000000e-01 1.2418735534e-01 4.7571013289e-04 4.7592077572e-04
5.0100000000e-01 1.2416316669e-01 4.7772585379e-04 4.7820156392e-04
5.5100000000e-01 1.2413938119e-01 4.8175729560e-04 4.8074792335e-04
6.0100000000e-01 1.2411519254e-01 4.8377301650e-04 4.8356489331e-04
6.5100000000e-01 1.2409100389e-01 4.8780445830e-04 4.8665751311e-04
7.0100000000e-01 1.2406641209e-01 4.8982017920e-04 4.9003182990e-04
7.5100000000e-01 1.2404182030e-01 4.9385162101e-04 4.9369439478e-04
8.0100000000e-01 1.2401722850e-01 4.9788306281e-04 4.9765175884e-04
8.5100000000e-01 1.2399223356e-01 5.0191450462e-04 5.0191047317e-04
9.0100000000e-01 1.2396683548e-01 5.0796166732e-04 5.0648011246e-04
9.5100000000e-01 1.2394143739e-01 5.1199310913e-04 5.1136319635e-04
1.0010000000e+00 1.2391563617e-01 5.1602455093e-04 5.1657887418e-04
1.0510000000e+00 1.2388983494e-01 5.2207171364e-04 5.2212210666e-04
1.1010000000e+00 1.2386363057e-01 5.2811887634e-04 5.2801305100e-04
1.1510000000e+00 1.2383702305e-01 5.3416603905e-04 5.3425170719e-04
1.2010000000e+00 1.2381001239e-01 5.4021320176e-04 5.4085823244e-04
1.2510000000e+00 1.2378300173e-01 5.4827608536e-04 5.4783766607e-04
1.3010000000e+00 1.2375558793e-01 5.5432324807e-04 5.5519504736e-04
1.3510000000e+00 1.2372736783e-01 5.6238613168e-04 5.6295053353e-04
1.4010000000e+00 1.2369914774e-01 5.7246473619e-04 5.7111420318e-04
1.4510000000e+00 1.2367052451e-01 5.7851189890e-04 5.7969109562e-04
1.5010000000e+00 1.2364109498e-01 5.8859050341e-04 5.8870136806e-04
1.5510000000e+00 1.2361166545e-01 5.9866910792e-04 5.9815509909e-04
1.6010000000e+00 1.2358142964e-01 6.0874771243e-04 6.0805732802e-04
1.6510000000e+00 1.2355079068e-01 6.1882631694e-04 6.1843325136e-04
1.7010000000e+00 1.2351934544e-01 6.2890492145e-04 6.2929294772e-04
1.7510000000e+00 1.2348790019e-01 6.4099924686e-04 6.4064649570e-04
1.8010000000e+00 1.2345564866e-01 6.5107785137e-04 6.5251405251e-04
1.8510000000e+00 1.2342259083e-01 6.6518789768e-04 6.6490569676e-04
1.9010000000e+00 1.2338912987e-01 6.7929794400e-04 6.7784158565e-04
1.9510000000e+00 1.2335486261e-01 6.9139226941e-04 6.9133179778e-04
2.0010000000e+00 1.2331978907e-01 7.0550231573e-04 7.0539649038e-04
2.0510000000e+00 1.2328431238e-01 7.2162808294e-04 7.2004574203e-04
2.1010000000e+00 1.2324802940e-01 7.3573812926e-04 7.3529970996e-04
2.1510000000e+00 1.2321053700e-01 7.5186389647e-04 7.5117351207e-04
2.2010000000e+00 1.2317264144e-01 7.6798966369e-04 7.6768226625e-04
2.2510000000e+00 1.2313393960e-01 7.8411543091e-04 7.8484612973e-04
2.3010000000e+00 1.2309443147e-01 8.0225691903e-04 8.0267014181e-04
2.3510000000e+00 1.2305371391e-01 8.2241412805e-04 8.2117949899e-04
2.4010000000e+00 1.2301219006e-01 8.4257133707e-04 8.4037924059e-04
2.4510000000e+00 1.2296945678e-01 8.6071282519e-04 8.6029456310e-04
2.5010000000e+00 1.2292591720e-01 8.8087003421e-04 8.8093554514e-04
2.5510000000e+00 1.2288157134e-01 9.0304296413e-04 9.0231226530e-04
2.6010000000e+00 1.2283601605e-01 9.2521589405e-04 9.2444992011e-04
2.6510000000e+00 1.2278884818e-01 9.4940454488e-04 9.4735354886e-04
2.7010000000e+00 1.2274087402e-01 9.7359319570e-04 9.7104834806e-04
2.7510000000e+00 1.2269169043e-01 9.9576612562e-04 9.9554943563e-04
2.8010000000e+00 1.2264129741e-01 1.0219704974e-03 1.0208820081e-03
2.8510000000e+00 1.2258969496e-01 1.0481748691e-03 1.0470611833e-03
2.9010000000e+00 1.2253647993e-01 1.0763949617e-03 1.0741171971e-03
2.9510000000e+00 1.2248205546e-01 1.1046150543e-03 1.1020802853e-03
3.0010000000e+00 1.2242601842e-01 1.1348508679e-03 1.1309907623e-03
3.0510000000e+00 1.2236877195e-01 1.1650866814e-03 1.1608839033e-03
3.1010000000e+00 1.2230950975e-01 1.1973382158e-03 1.1918101013e-03
3.1510000000e+00 1.2224903812e-01 1.2316054712e-03 1.2238197492e-03
3.2010000000e+00 1.2218655078e-01 1.2658727265e-03 1.2569833973e-03
3.2510000000e+00 1.2212245085e-01 1.3041714236e-03 1.2913665566e-03
3.3010000000e+00 1.2205633521e-01 1.3424701208e-03 1.3270548952e-03
3.3510000000e+00 1.2198820384e-01 1.3848002597e-03 1.3641290419e-03
3.4010000000e+00 1.2191805675e-01 1.4271303987e-03 1.4026998613e-03
3.4510000000e+00 1.2184549080e-01 1.4714762585e-03 1.4428681396e-03
3.5010000000e+00 1.2177090913e-01 1.5198535602e-03 1.4847598593e-03
3.5510000000e+00 1.2169390859e-01 1.5702465827e-03 1.5284959635e-03
3.6010000000e+00 1.2161408604e-01 1.6266867680e-03 1.5742125136e-03
3.6510000000e+00 1.2153144148e-01 1.6851426741e-03 1.6220455706e-03
3.7010000000e+00 1.2144557177e-01 1.7456143012e-03 1.6721311957e-03
3.7510000000e+00 1.2135688005e-01 1.8081016492e-03 1.7246155287e-03
3.8010000000e+00 1.2126496318e-01 1.8726047180e-03 1.7796497486e-03
3.8510000000e+00 1.2116982115e-01 1.9431549496e-03 1.8374203097e-03
3.9010000000e+00 1.2107105083e-01 2.0137051812e-03 1.8981439019e-03
3.9510000000e+00 1.2096824906e-01 2.0862711336e-03 1.9621027261e-03
4.0010000000e+00 1.2086222214e-01 2.1608528070e-03 2.0296142584e-03
4.0510000000e+00 1.2075256693e-01 2.2354344804e-03 2.1010463679e-03
4.1010000000e+00 1.2063888027e-01 2.3160633165e-03 2.1767568449e-03
4.1510000000e+00 1.2052116217e-01 2.4027393153e-03 2.2570480478e-03
4.2010000000e+00 1.2039900948e-01 2.4934467559e-03 2.3421417057e-03
4.2510000000e+00 1.2027201906e-01 2.5942328010e-03 2.4322041156e-03
4.3010000000e+00 1.2014019092e-01 2.6990502879e-03 2.5273360635e-03
4.3510000000e+00 1.2000231561e-01 2.8119306584e-03 2.6276433749e-03
4.4010000000e+00 1.1985919942e-01 2.9308581916e-03 2.7332217965e-03
4.4510000000e+00 1.1970963293e-01 3.0518014457e-03 2.8441116426e-03
4.5010000000e+00 1.1955401928e-01 3.1808075835e-03 2.9602272452e-03
4.5510000000e+00 1.1939195532e-01 3.3118294421e-03 3.0812158530e-03
4.6010000000e+00 1.1922303791e-01 3.4448670216e-03 3.2062862957e-03
4.6510000000e+00 1.1904726704e-01 3.5758888803e-03 3.3341434725e-03
4.7010000000e+00 1.1886504587e-01 3.7028792971e-03 3.4633108679e-03
4.7510000000e+00 1.1867677754e-01 3.8238225512e-03 3.5925034598e-03
4.8010000000e+00 1.1848246205e-01 3.9387186427e-03 3.7208242524e-03
4.8510000000e+00 1.1828250253e-01 4.0495832923e-03 3.8475677435e-03
4.9010000000e+00 1.1807730215e-01 4.1584322210e-03 3.9720485878e-03
4.9510000000e+00 1.1786686088e-01 4.2652654288e-03 4.0936167154e-03
5.0010000000e+00 1.1765077560e-01 4.3700829157e-03 4.2120453577e-03
5.0510000000e+00 1.1742944945e-01 4.4749004026e-03 4.3277326195e-03
5.1010000000e+00 1.1720328556e-01 4.5736707268e-03 4.4414898287e-03
5.1510000000e+00 1.1697188080e-01 4.6724410510e-03 4.5540073694e-03
5.2010000000e+00 1.1673604146e-01 4.7752428170e-03 4.6653759492e-03
5.2510000000e+00 1.1649496124e-01 4.8740131412e-03 4.7751974633e-03
5.3010000000e+00 1.1624823700e-01 4.9727834654e-03 4.8833509683e-03
5.3510000000e+00 1.1599707817e-01 5.0735695105e-03 4.9905822810e-03
5.4010000000e+00 1.1574148476e-01 5.1804027183e-03 5.0981109125e-03
5.4510000000e+00 1.1548024734e-01 5.2973145307e-03 5.2067078761e-03
5.5010000000e+00 1.1521215646e-01 5.4202735057e-03 5.3167662374e-03
5.5510000000e+00 1.1493761527e-01 5.5311381553e-03 5.4294450358e-03
5.6010000000e+00 1.1465743006e-01 5.6278927586e-03 5.5467599923e-03
5.6510000000e+00 1.1437401970e-01 5.7206159201e-03 5.6699709324e-03
5.7010000000e+00 1.1408657790e-01 5.8193862443e-03 5.7982211748e-03
5.7510000000e+00 1.1379349208e-01 5.9403294984e-03 5.9291926404e-03
5.8010000000e+00 1.1349355281e-01 6.0794142407e-03 6.0615751107e-03
5.8510000000e+00 1.1318595380e-01 6.2225304247e-03 6.1954693716e-03
5.9010000000e+00 1.1287069506e-01 6.3555680042e-03 6.3318832836e-03
5.9510000000e+00 1.1254898600e-01 6.4684483748e-03 6.4719254933e-03
6.0010000000e+00 1.1222243921e-01 6.5510929317e-03 6.6158983587e-03
6.0510000000e+00 1.1189226413e-01 6.6115645588e-03 6.7633987358e-03
6.1010000000e+00 1.1156047647e-01 6.6700204650e-03 6.9140738732e-03
6.1510000000e+00 1.1122667309e-01 6.7506493010e-03 7.0671678757e-03
6.2010000000e+00 1.1088843512e-01 6.8715925552e-03 7.2199595201e-03
6.2510000000e+00 1.1054213427e-01 7.0247873437e-03 7.3688709017e-03
6.3010000000e+00 1.1018615796e-01 7.1900764577e-03 7.5125414090e-03
6.3510000000e+00 1.0982171562e-01 7.3271454790e-03 7.6516261513e-03
6.4010000000e+00 1.0945041983e-01 7.4138214778e-03 7.7864274866e-03
6.4510000000e+00 1.0907670517e-01 7.4662302213e-03 7.9183564196e-03
6.5010000000e+00 1.0870339366e-01 7.5246861274e-03 8.0506884968e-03
6.5510000000e+00 1.0832846958e-01 7.6335350562e-03 8.1844819717e-03
6.6010000000e+00 1.0794548260e-01 7.8189813791e-03 8.3176203373e-03
6.6510000000e+00 1.0754999816e-01 8.0608678874e-03 8.4480878727e-03
6.7010000000e+00 1.0713959739e-01 8.3047701165e-03 8.5748767174e-03
6.7510000000e+00 1.0671629600e-01 8.5023107650e-03 8.6981884436e-03
6.8010000000e+00 1.0628452858e-01 8.6313169027e-03 8.8178718722e-03
6.8510000000e+00 1.0584953601e-01 8.6978356925e-03 8.9340277892e-03
6.9010000000e+00 1.0541333401e-01 8.7381501105e-03 9.0487727015e-03
6.9510000000e+00 1.0497672886e-01 8.7905588539e-03 9.1653821557e-03
7.0010000000e+00 1.0453689856e-01 8.8732034109e-03 9.2860230517e-03
7.0510000000e+00 1.0409142424e-01 8.9880995024e-03 9.4134670057e-03
7.1010000000e+00 1.0363869332e-01 9.1110584774e-03 9.5520478177e-03
7.1510000000e+00 1.0317910896e-01 9.2138602434e-03 9.7059481086e-03
7.2010000000e+00 1.0271468686e-01 9.2823947541e-03 9.8761253458e-03
7.2510000000e+00 1.0224865219e-01 9.3106148467e-03 1.0056834725e-02
7.3010000000e+00 1.0178221437e-01 9.2844104750e-03 1.0238350392e-02
7.3510000000e+00 1.0131698599e-01 9.2118445225e-03 1.0416993657e-02
7.4010000000e+00 1.0085780477e-01 9.1312156864e-03 1.0598257359e-02
7.4510000000e+00 1.0040628329e-01 9.0888855475e-03 1.0787180800e-02
7.5010000000e+00 9.9955971236e-02 9.1130741983e-03 1.0982000226e-02
7.5510000000e+00 9.9499208880e-02 9.2219231270e-03 1.1181153451e-02
7.6010000000e+00 9.9035189928e-02 9.4255109381e-03 1.1390334887e-02
7.6510000000e+00 9.8561898660e-02 9.7460105615e-03 1.1616347594e-02
7.7010000000e+00 9.8070869049e-02 1.0233815020e-02 1.1857226241e-02
7.7510000000e+00 9.7550006768e-02 1.0878845708e-02 1.2102489082e-02
7.8010000000e+00 9.6988426924e-02 1.1566206536e-02 1.2337774104e-02
7.8510000000e+00 9.6386129519e-02 1.2142702714e-02 1.2555471962e-02
7.9010000000e+00 9.5757627741e-02 1.2499485314e-02 1.2762284926e-02
7.9510000000e+00 9.5121466225e-02 1.2630507172e-02 1.2969097891e-02
8.0010000000e+00 9.4488529861e-02 1.2632522893e-02 1.3180547014e-02
8.0510000000e+00 9.3860028084e-02 1.2616397126e-02 1.3392550459e-02
8.1010000000e+00 9.3231123163e-02 1.2592208475e-02 1.3590847003e-02
8.1510000000e+00 9.2598186800e-02 1.2515611081e-02 1.3761679350e-02
8.2010000000e+00 9.1970088166e-02 1.2384589222e-02 1.3907567150e-02
8.2510000000e+00 9.1356905868e-02 1.2259614526e-02 1.4039546476e-02
8.3010000000e+00 9.0754205318e-02 1.2249535922e-02 1.4156004751e-02
8.3510000000e+00 9.0146263894e-02 1.2416840757e-02 1.4242831929e-02
8.4010000000e+00 8.9520180982e-02 1.2727261776e-02 1.4291813947e-02
8.4510000000e+00 8.8873537717e-02 1.3118311631e-02 1.4310560151e-02
8.5010000000e+00 8.8208752963e-02 1.3521455811e-02 1.4313886091e-02
8.5510000000e+00 8.7522601568e-02 1.3845986876e-02 1.4311013688e-02
8.6010000000e+00 8.6815889820e-02 1.4009260269e-02 1.4308796395e-02
8.6510000000e+00 8.6104340341e-02 1.3977008735e-02 1.4319832467e-02
8.7010000000e+00 8.5406900909e-02 1.3793578133e-02 1.4354502867e-02
8.7510000000e+00 8.4727199821e-02 1.3592006043e-02 1.4405349427e-02
8.8010000000e+00 8.4057174193e-02 1.3493235718e-02 1.4451408649e-02
8.8510000000e+00 8.3385939133e-02 1.3515408648e-02 1.4473380007e-02
8.9010000000e+00 8.2708253766e-02 1.3614178973e-02 1.4460529786e-02
8.9510000000e+00 8.2024118091e-02 1.3725043622e-02 1.4412253271e-02
9.0010000000e+00 8.1334338399e-02 1.3797609575e-02 1.4338981816e-02
9.0510000000e+00 8.0640930408e-02 1.3803656737e-02 1.4255027040e-02
9.1010000000e+00 7.9948731851e-02 1.3731090785e-02 1.4169711653e-02
9.1510000000e+00 7.9263386744e-02 1.3602084647e-02 1.4085353733e-02
9.2010000000e+00 7.8588120242e-02 1.3458968463e-02 1.4001751709e-02
9.2510000000e+00 7.7920513479e-02 1.3342056651e-02 1.3918905580e-02
9.3010000000e+00 7.7256938158e-02 1.3287632186e-02 1.3838327137e-02
9.3510000000e+00 7.6594975414e-02 1.3309805116e-02 1.3761024240e-02
9.4010000000e+00 7.5930593804e-02 1.3404543999e-02 1.3683822130e-02
9.4510000000e+00 7.5258552456e-02 1.3533550137e-02 1.3600572857e-02
9.5010000000e+00 7.4576029358e-02 1.3628289019e-02 1.3507648123e-02
9.5510000000e+00 7.3888265386e-02 1.3608131810e-02 1.3409633694e-02
9.6010000000e+00 7.3204936001e-02 1.3452921300e-02 1.3320337258e-02
9.6510000000e+00 7.2536926094e-02 1.3217081955e-02 1.3253516110e-02
9.7010000000e+00 7.1885445098e-02 1.2979226888e-02 1.3212345011e-02
9.7510000000e+00 7.1244848995e-02 1.2817969216e-02 1.3189970509e-02
9.8010000000e+00 7.0609090623e-02 1.2755481868e-02 1.3177926576e-02
9.8510000000e+00 6.9973332250e-02 1.2773623356e-02 1.3170821160e-02
9.9010000000e+00 6.9334348724e-02 1.2846189309e-02 1.3163665351e-02
9.9510000000e+00 6.8690124324e-02 1.2934881029e-02 1.3149807270e-02
1.0001000000e+01 6.8039852761e-02 1.2995352656e-02 1.3123502112e-02
1.0051000000e+01 6.7386356045e-02 1.2987289772e-02 1.3084850664e-02
1.0101000000e+01 6.6735278193e-02 1.2888519448e-02 1.3039698516e-02
1.0151000000e+01 6.6092666370e-02 1.2715167450e-02 1.2994949511e-02
1.0201000000e+01 6.5462148872e-02 1.2503516756e-02 1.2954786273e-02
1.0251000000e+01 6.4843322555e-02 1.2310007549e-02 1.2920468624e-02
1.0301000000e+01 6.4234574842e-02 1.2166891365e-02 1.2890988706e-02
1.0351000000e+01 6.3630664860e-02 1.2090293971e-02 1.2863222151e-02
1.0401000000e+01 6.3028770599e-02 1.2074168203e-02 1.2832935944e-02
1.0451000000e+01 6.2425263761e-02 1.2082231087e-02 1.2796149038e-02
1.0501000000e+01 6.1819741202e-02 1.2090293971e-02 1.2750089815e-02
1.0551000000e+01 6.1214218643e-02 1.2076183924e-02 1.2693498451e-02
1.0601000000e+01 6.0610711804e-02 1.2035869506e-02 1.2627584377e-02
1.0651000000e+01 6.0010026976e-02 1.1989507926e-02 1.2555925499e-02
1.0701000000e+01 5.9412567300e-02 1.1953224949e-02 1.2482099721e-02
1.0751000000e+01 5.8816317057e-02 1.1933067740e-02 1.2407417262e-02
1.0801000000e+01 5.8220066815e-02 1.1929036298e-02 1.2330819867e-02
1.0851000000e+01 5.7623413428e-02 1.1922989136e-02 1.2249989459e-02
1.0901000000e+01 5.7026760041e-02 1.1898800485e-02 1.2163011102e-02
1.0951000000e+01 5.6431719230e-02 1.1836313137e-02 1.2069380866e-02
1.1001000000e+01 5.5840306718e-02 1.1727464208e-02 1.1970560149e-02
1.1051000000e+01 5.5256150800e-02 1.1580316582e-02 1.1869370960e-02
1.1101000000e+01 5.4681267199e-02 1.1410996027e-02 1.1768433736e-02
1.1151000000e+01 5.4115655914e-02 1.1249738354e-02 1.1668806730e-02
1.1201000000e+01 5.3558107512e-02 1.1120732217e-02 1.1569582869e-02
1.1251000000e+01 5.3006203129e-02 1.1032040497e-02 1.1467990535e-02
1.1301000000e+01 5.2457120756e-02 1.0981647475e-02 1.1360955755e-02
1.1351000000e+01 5.1909247814e-02 1.0947380219e-02 1.1246462808e-02
1.1401000000e+01 5.1361778017e-02 1.0907065801e-02 1.1124763659e-02
1.1451000000e+01 5.0816727085e-02 1.0842562732e-02 1.0998529137e-02
1.1501000000e+01 5.0275707595e-02 1.0743792408e-02 1.0871689899e-02
1.1551000000e+01 4.9740735268e-02 1.0628896317e-02 1.0747017562e-02
1.1601000000e+01 4.9213019536e-02 1.0505937342e-02 1.0624965661e-02
1.1651000000e+01 4.8690947822e-02 1.0391041250e-02 1.0503921621e-02
1.1701000000e+01 4.8174520127e-02 1.0290255205e-02 1.0381567362e-02
1.1751000000e+01 4.7662527018e-02 1.0193500602e-02 1.0255887164e-02
1.1801000000e+01 4.7154968495e-02 1.0098761719e-02 1.0126024345e-02
1.1851000000e+01 4.6652247702e-02 9.9979756743e-03 9.9919789046e-03
1.1901000000e+01 4.6154767783e-02 9.8911424665e-03 9.8544563461e-03
1.1951000000e+01 4.5662931883e-02 9.7802778169e-03 9.7144645294e-03
1.2001000000e+01 4.5176740001e-02 9.6653817254e-03 9.5728097430e-03
1.2051000000e+01 4.4696192138e-02 9.5504856340e-03 9.4300967032e-03
1.2101000000e+01 4.4221691438e-02 9.4355895426e-03 9.2865269819e-03
1.2151000000e+01 4.3752834756e-02 9.3186777303e-03 9.1420501862e-03
1.2201000000e+01 4.3289622093e-02 9.2017659180e-03 8.9966663162e-03
1.2251000000e+01 4.2832456592e-02 9.0788069429e-03 8.8505265508e-03
1.2301000000e+01 4.2381338254e-02 8.9518165261e-03 8.7042859993e-03
1.2351000000e+01 4.1937073368e-02 8.8207946675e-03 8.5587005572e-03
1.2401000000e+01 4.1499258788e-02 8.6817099252e-03 8.4144757266e-03
1.2451000000e+01 4.1068297659e-02 8.5402063179e-03 8.2722162240e-03
1.2501000000e+01 4.0644996269e-02 8.3918492595e-03 8.1324259794e-03
1.2551000000e+01 4.0229032104e-02 8.2404686198e-03 7.9955585302e-03
1.2601000000e+01 3.9820888936e-02 8.0915068451e-03 7.8619162344e-03
1.2651000000e+01 3.9420203935e-02 7.9445607913e-03 7.7318014501e-03
1.2701000000e+01 3.9026694900e-02 7.8034603282e-03 7.6052645705e-03
1.2751000000e+01 3.8640119946e-02 7.6678023115e-03 7.4822552025e-03
1.2801000000e+01 3.8260196870e-02 7.5383930296e-03 7.3624205948e-03
1.2851000000e+01 3.7886643473e-02 7.4162403429e-03 7.2454079965e-03
1.2901000000e+01 3.7519016295e-02 7.3023521119e-03 7.1305622981e-03
1.2951000000e+01 3.7156871877e-02 7.1967283367e-03 7.0171276043e-03
1.3001000000e+01 3.6799726448e-02 7.0973532962e-03 6.9044488059e-03
1.3051000000e+01 3.6447297805e-02 7.0022112696e-03 6.7920219726e-03
1.3101000000e+01 3.6099545635e-02 6.9082786756e-03 6.6795951393e-03
1.3151000000e+01 3.5756429623e-02 6.8131366490e-03 6.5672186990e-03
1.3201000000e+01 3.5418070713e-02 6.7157773294e-03 6.4549934377e-03
1.3251000000e+01 3.5084670475e-02 6.6145881402e-03 6.3431713207e-03
1.3301000000e+01 3.4756390169e-02 6.5093675091e-03 6.2318531339e-03
1.3351000000e+01 3.4433511995e-02 6.4005185804e-03 6.1212908424e-03
1.3401000000e+01 3.4116197211e-02 6.2892507866e-03 6.0114844463e-03
1.3451000000e+01 3.3804566759e-02 6.1773782765e-03 5.9023331594e-03
1.3501000000e+01 3.3498540012e-02 6.0657073385e-03 5.7938369819e-03
1.3551000000e+01 3.3198036340e-02 5.9552458331e-03 5.6858447345e-03
1.3601000000e+01 3.2903055743e-02 5.8453890439e-03 5.5784572035e-03
1.3651000000e+01 3.2613517593e-02 5.7357338269e-03 5.4718759608e-03
1.3701000000e+01 3.2329462203e-02 5.6266833261e-03 5.3663529715e-03
1.3751000000e+01 3.2050889575e-02 5.5184391136e-03 5.2623417730e-03
1.3801000000e+01 3.1777719078e-02 5.4122106221e-03 5.1601447233e-03
1.3851000000e+01 3.1509829770e-02 5.3088041398e-03 5.0601649665e-03
1.3901000000e+01 3.1247020079e-02 5.2086228110e-03 4.9626091142e-03
1.3951000000e+01 3.0989128747e-02 5.1118682077e-03 4.8676233060e-03
1.4001000000e+01 3.0735994516e-02 5.0181371857e-03 4.7752831314e-03
1.4051000000e+01 3.0487456129e-02 4.9270266009e-03 4.6856137871e-03
1.4101000000e+01 3.0243392642e-02 4.8383348813e-03 4.5986253516e-03
1.4151000000e+01 3.0003723426e-02 4.7520620266e-03 4.5143077462e-03
1.4201000000e+01 2.9768327540e-02 4.6680064650e-03 4.4326408139e-03
1.4251000000e+01 2.9537043723e-02 4.5867729127e-03 4.3535842401e-03
1.4301000000e+01 2.9309791349e-02 4.5081597975e-03 4.2770573961e-03
1.4351000000e+01 2.9086368844e-02 4.4315624032e-03 4.2029796529e-03
1.4401000000e+01 2.8866695580e-02 4.3569807298e-03 4.1312854997e-03
1.4451000000e+01 2.8650731243e-02 4.2838100611e-03 4.0619043863e-03
1.4501000000e+01 2.8438395203e-02 4.2120503970e-03 3.9947758409e-03
1.4551000000e+01 2.8229606832e-02 4.1423064538e-03 3.9298242742e-03
1.4601000000e+01 2.8024285501e-02 4.0745782315e-03 3.8669337820e-03
1.4651000000e+01 2.7822269952e-02 4.0092688742e-03 3.8059884606e-03
1.4701000000e+01 2.7623479556e-02 3.9463783821e-03 3.7468623272e-03
1.4751000000e+01 2.7427753057e-02 3.8857051829e-03 3.6894445173e-03
1.4801000000e+01 2.7235009824e-02 3.8270477047e-03 3.6336342448e-03
1.4851000000e+01 2.7045128915e-02 3.7698012311e-03 3.5793408023e-03
1.4901000000e+01 2.6858070016e-02 3.7141673342e-03 3.5264835610e-03
1.4951000000e+01 2.6673792811e-02 3.6597428698e-03 3.4749869312e-03
1.5001000000e+01 2.6492176357e-02 3.6067294101e-03 3.4247602056e-03
1.5051000000e+01 2.6313180341e-02 3.5555300992e-03 3.3757328340e-03
1.5101000000e+01 2.6136724134e-02 3.5057417929e-03 3.3278241875e-03
1.5151000000e+01 2.5962686791e-02 3.4577676354e-03 3.2809687551e-03
1.5201000000e+01 2.5791027999e-02 3.4110029105e-03 3.2351211832e-03
1.5251000000e+01 2.5621626814e-02 3.3654476181e-03 3.1902461966e-03
1.5301000000e+01 2.5454523551e-02 3.3206986141e-03 3.1463135595e-03
1.5351000000e+01 2.5289597267e-02 3.2767558984e-03 3.1033081541e-03
1.5401000000e+01 2.5126888276e-02 3.2338210432e-03 3.0611997444e-03
1.5451000000e+01 2.4966275635e-02 3.1912893322e-03 3.0199732127e-03
1.5501000000e+01 2.4807759343e-02 3.1495639095e-03 2.9795983230e-03
1.5551000000e+01 2.4651339401e-02 3.1080400589e-03 2.9400700361e-03
1.5601000000e+01 2.4496975494e-02 3.0665162083e-03 2.9013732341e-03
1.5651000000e+01 2.4344667623e-02 3.0253955019e-03 2.8635179956e-03
1.5701000000e+01 2.4194456101e-02 2.9844763676e-03 2.8265043205e-03
1.5751000000e+01 2.4046260300e-02 2.9437588054e-03 2.7903422875e-03
1.5801000000e+01 2.3900080221e-02 2.9038475315e-03 2.7550419752e-03
1.5851000000e+01 2.3755915862e-02 2.8643394018e-03 2.7205983443e-03
1.5901000000e+01 2.3613686595e-02 2.8258391326e-03 2.6869912376e-03
1.5951000000e+01 2.3473392420e-02 2.7885482959e-03 2.6541853799e-03
1.6001000000e+01 2.3334912394e-02 2.7528700360e-03 2.6221454962e-03
1.6051000000e+01 2.3198206202e-02 2.7190059248e-03 2.5908060754e-03
1.6101000000e+01 2.3063112588e-02 2.6867543904e-03 2.5601318426e-03
1.6151000000e+01 2.2929591235e-02 2.6561154327e-03 2.5300724047e-03
1.6201000000e+01 2.2797561516e-02 2.6264843354e-03 2.5006126437e-03
1.6251000000e+01 2.2666983116e-02 2.5976595265e-03 2.4717324024e-03
1.6301000000e+01 2.2537815721e-02 2.5688347176e-03 2.4434367203e-03
1.6351000000e+01 2.2410059330e-02 2.5402114808e-03 2.4157356758e-03
1.6401000000e+01 2.2283794572e-02 2.5115882440e-03 2.3886242297e-03
1.6451000000e+01 2.2158940820e-02 2.4829650072e-03 2.3621023819e-03
1.6501000000e+01 2.2035498072e-02 2.4549464866e-03 2.3361600539e-03
1.6551000000e+01 2.1913466328e-02 2.4273311103e-03 2.3107871670e-03
1.6601000000e+01 2.1792805275e-02 2.4003204502e-03 2.2859635641e-03
1.6651000000e+01 2.1673474598e-02 2.3743176506e-03 2.2616640486e-03
1.6701000000e+01 2.1555433982e-02 2.3491211393e-03 2.2378785420e-03
1.6751000000e+01 2.1438602798e-02 2.3247309164e-03 2.2145717691e-03
1.6801000000e+01 2.1322981047e-02 2.3013485539e-03 2.1917286119e-03
1.6851000000e+01 2.1208528414e-02 2.2783693356e-03 2.1693289134e-03
1.6901000000e+01 2.1095164271e-02 2.2563979778e-03 2.1473575556e-03
1.6951000000e+01 2.0982928931e-02 2.2348297641e-03 2.1258044598e-03
1.7001000000e+01 2.0871701452e-02 2.2136646947e-03 2.1046746655e-03
1.7051000000e+01 2.0761562462e-02 2.1931043415e-03 2.0839732118e-03
1.7101000000e+01 2.0652431332e-02 2.1727455603e-03 2.0637101775e-03
1.7151000000e+01 2.0544308063e-02 2.1527899234e-03 2.0438805231e-03
1.7201000000e+01 2.0437152340e-02 2.1330358586e-03 2.0244993666e-03
1.7251000000e+01 2.0331004477e-02 2.1138865100e-03 2.0055616687e-03
1.7301000000e+01 2.0225824160e-02 2.0949387335e-03 1.9870674295e-03
1.7351000000e+01 2.0121530761e-02 2.0765956733e-03 1.9690015309e-03
1.7401000000e+01 2.0018164593e-02 2.0584541852e-03 1.9513690123e-03
1.7451000000e+01 1.9915685342e-02 2.0407158413e-03 1.9341648344e-03
1.7501000000e+01 1.9814133323e-02 2.0229774973e-03 1.9173839579e-03
1.7551000000e+01 1.9713387593e-02 2.0056422976e-03 1.9010263827e-03
1.7601000000e+01 1.9613569093e-02 1.9889118141e-03 1.8850870697e-03
1.7651000000e+01 1.9514556883e-02 1.9719797585e-03 1.8695458616e-03
1.7701000000e+01 1.9416350960e-02 1.9558539913e-03 1.8543977190e-03
1.7751000000e+01 1.9318991641e-02 1.9401313682e-03 1.8396124062e-03
1.7801000000e+01 1.9222398295e-02 1.9248118894e-03 1.8251748052e-03
1.7851000000e+01 1.9126530609e-02 1.9102986989e-03 1.8110647589e-03
1.7901000000e+01 1.9031388583e-02 1.8961886526e-03 1.7972570707e-03
1.7951000000e+01 1.8936931901e-02 1.8822801784e-03 1.7837366228e-03
1.8001000000e+01 1.8843160565e-02 1.8689764204e-03 1.7704983757e-03
1.8051000000e+01 1.8750074573e-02 1.8556726625e-03 1.7575120938e-03
1.8101000000e+01 1.8657593298e-02 1.8427720487e-03 1.7447777770e-03
1.8151000000e+01 1.8565797369e-02 1.8298714349e-03 1.7322752681e-03
1.8201000000e+01 1.8474606155e-02 1.8171723932e-03 1.7199844099e-03
1.8251000000e+01 1.8384100286e-02 1.8046749236e-03 1.7079001631e-03
1.8301000000e+01 1.8294158820e-02 1.7919758819e-03 1.6960023705e-03
1.8351000000e+01 1.8204862384e-02 1.7798815565e-03 1.6842759141e-03
1.8401000000e+01 1.8116210979e-02 1.7673840869e-03 1.6727207941e-03
1.8451000000e+01 1.8028123975e-02 1.7548866173e-03 1.6613168531e-03
1.8501000000e+01 1.7940682002e-02 1.7427922919e-03 1.6500640911e-03
1.8551000000e+01 1.7853885060e-02 1.7304963944e-03 1.6389524297e-03
1.8601000000e+01 1.7767652520e-02 1.7186036411e-03 1.6279667507e-03
1.8651000000e+01 1.7682024696e-02 1.7069124599e-03 1.6171070544e-03
1.8701000000e+01 1.7596961274e-02 1.6952212786e-03 1.6063531834e-03
1.8751000000e+01 1.7512502568e-02 1.6837316695e-03 1.5957000984e-03
1.8801000000e+01 1.7428608264e-02 1.6720404883e-03 1.5851377209e-03
1.8851000000e+01 1.7345278362e-02 1.6607524512e-03 1.5746559722e-03
1.8901000000e+01 1.7262553177e-02 1.6494644142e-03 1.5642447737e-03
1.8951000000e+01 1.7180352078e-02 1.6381763771e-03 1.5539041255e-03
1.9001000000e+01 1.7098715382e-02 1.6270899122e-03 1.5436239489e-03
1.9051000000e+01 1.7017643087e-02 1.6158018751e-03 1.5334092832e-03
1.9101000000e+01 1.6937135194e-02 1.6045138381e-03 1.5232500499e-03
1.9151000000e+01 1.6857191703e-02 1.5934273731e-03 1.5131462489e-03
1.9201000000e+01 1.6777812614e-02 1.5821393360e-03 1.5030978802e-03
1.9251000000e+01 1.6698957612e-02 1.5710528711e-03 1.4930999045e-03
1.9301000000e+01 1.6620707327e-02 1.5599664061e-03 1.4831523218e-03
1.9351000000e+01 1.6542981129e-02 1.5488799412e-03 1.4732551322e-03
1.9401000000e+01 1.6465819333e-02 1.5381966204e-03 1.4634083356e-03
1.9451000000e+01 1.6389181624e-02 1.5273117275e-03 1.4536119320e-03
1.9501000000e+01 1.6313068003e-02 1.5168299788e-03 1.4438659215e-03
1.9551000000e+01 1.6237518783e-02 1.5061466580e-03 1.4341703039e-03
1.9601000000e+01 1.6162453337e-02 1.4956649093e-03 1.4245301187e-03
1.9651000000e+01 1.6087952292e-02 1.4853847327e-03 1.4149504051e-03
1.9701000000e+01 1.6013935021e-02 1.4749029840e-03 1.4054261239e-03
1.9751000000e+01 1.5940441837e-02 1.4648243795e-03 1.3959572749e-03
1.9801000000e+01 1.5867472740e-02 1.4547457750e-03 1.3865438583e-03
1.9851000000e+01 1.5794987417e-02 1.4448687426e-03 1.3771757954e-03
1.9901000000e+01 1.5722985866e-02 1.4351122483e-03 1.3678530862e-03
1.9951000000e+01 1.5651468088e-02 1.4302148575e-03 1.3585757308e-03


==> data/taylorgreen/spectrum_t8_256.txt <==
# k  E(k)
1.000000e+00 3.282137e-14
2.000000e+00 2.276904e-02
3.000000e+00 1.891819e-02
4.000000e+00 6.172433e-03
5.000000e+00 1.021707e-02
6.000000e+00 4.912296e-03
7.000000e+00 7.318045e-03
8.000000e+00 4.907702e-03
9.000000e+00 4.186098e-03
1.000000e+01 2.399012e-03
1.100000e+01 3.631698e-03
1.200000e+01 2.183536e-03
1.300000e+01 2.064757e-03
1.400000e+01 1.083032e-03
1.500000e+01 9.798299e-04
1.600000e+01 9.104447e-04
1.700000e+01 7.943637e-04
1.800000e+01 7.530469e-04
1.900000e+01 5.889755e-04
2.000000e+01 5.792072e-04
2.100000e+01 3.466300e-04
2.200000e+01 3.118723e-04
2.300000e+01 3.268669e-04
2.400000e+01 3.198197e-04
2.500000e+01 2.330703e-04
2.600000e+01 2.264375e-04
2.700000e+01 1.827392e-04
2.800000e+01 1.399546e-04
2.900000e+01 1.432713e-04
3.000000e+01 1.309109e-04
3.100000e+01 1.021296e-04
3.200000e+01 9.718450e-05
3.300000e+01 8.642474e-05
3.400000e+01 7.752834e-05
3.500000e+01 6.716298e-05
3.600000e+01 6.313433e-05
3.700000e+01 5.929667e-05
3.800000e+01 4.975332e-05
3.900000e+01 5.485765e-05
4.000000e+01 4.282609e-05
4.100000e+01 4.010128e-05
4.200000e+01 3.847988e-05
4.300000e+01 3.493549e-05
4.400000e+01 3.363361e-05
4.500000e+01 2.715029e-05
4.600000e+01 2.734952e-05
4.700000e+01 2.803141e-05
4.800000e+01 2.233512e-05
4.900000e+01 2.232739e-05
5.000000e+01 2.200857e-05
5.100000e+01 2.076137e-05
5.200000e+01 1.723780e-05
5.300000e+01 1.811007e-05
5.400000e+01 1.669850e-05
5.500000e+01 1.511116e-05
5.600000e+01 1.465610e-05
5.700000e+01 1.420731e-05
5.800000e+01 1.189895e-05
5.900000e+01 1.074039e-05
6.000000e+01 1.081423e-05
6.100000e+01 8.872243e-06
6.200000e+01 7.716813e-06
6.300000e+01 7.685790e-06
6.400000e+01 7.305392e-06
6.500000e+01 6.973523e-06
6.600000e+01 6.211531e-06
6.700000e+01 6.490140e-06
6.800000e+01 5.853245e-06
6.900000e+01 5.009066e-06
7.000000e+01 5.021280e-06
7.100000e+01 4.889346e-06
7.200000e+01 4.642883e-06
7.300000e+01 4.191830e-06
7.400000e+01 4.301514e-06
7.500000e+01 4.056320e-06
7.600000e+01 3.771377e-06
7.700000e+01 3.735243e-06
7.800000e+01 3.602365e-06
7.900000e+01 3.265125e-06
8.000000e+01 3.383181e-06
8.100000e+01 2.939886e-06
8.200000e+01 2.820588e-06
8.300000e+01 2.518221e-06
8.400000e+01 2.506519e-06
8.500000e+01 2.090417e-06
8.600000e+01 2.119332e-06
8.700000e+01 1.966398e-06
8.800000e+01 1.853534e-06
8.900000e+01 1.645962e-06
9.000000e+01 1.680657e-06
9.100000e+01 1.547220e-06
9.200000e+01 1.435398e-06
9.300000e+01 1.455302e-06
9.400000e+01 1.299101e-06
9.500000e+01 1.299480e-06
9.600000e+01 1.173068e-06
9.700000e+01 1.188385e-06
9.800000e+01 1.138688e-06
9.900000e+01 1.079850e-06
1.000000e+02 9.943317e-07
1.010000e+02 9.435783e-07
1.020000e+02 9.626260e-07
1.030000e+02 8.814410e-07
1.040000e+02 8.530264e-07
1.050000e+02 7.878004e-07
1.060000e+02 7.799126e-07
1.070000e+02 7.115521e-07
1.080000e+02 6.682884e-07
1.090000e+02 6.447865e-07
1.100000e+02 5.861611e-07
1.110000e+02 5.894639e-07
1.120000e+02 5.525110e-07
1.130000e+02 5.252448e-07
1.140000e+02 5.079283e-07
1.150000e+02 4.830992e-07
1.160000e+02 4.451848e-07
1.170000e+02 4.248959e-07
1.180000e+02 4.194674e-07
1.190000e+02 4.051767e-07
1.200000e+02 3.788608e-07
1.210000e+02 3.506823e-07
1.220000e+02 3.380785e-07
1.230000e+02 3.360363e-07
1.240000e+02 3.152823e-07
1.250000e+02 3.058877e-07
1.260000e+02 2.925959e-07
1.270000e+02 2.797021e-07
1.280000e+02 2.758289e-07


==> data/taylorgreen/wang_2013_spectral.txt <==
# Time  -  Energy  -  Dissipation rate (-dE/dt) - Enstrophy
0.0 0.125 0.00046874284 0.375
0.01 0.124995312572 0.00046873893 0.374989843653
0.02 0.124990625221 0.000468736 0.374987498403
0.03 0.124985937852 0.000468742835 0.374992962973
0.04 0.124981250365 0.000468759425 0.375006236792
0.05 0.124976562663 0.000468785775 0.375027319999
0.06 0.124971874649 0.000468821895 0.37505621344
0.07 0.124967186225 0.000468867775 0.375092918664
0.08 0.124962497294 0.000468923425 0.375137437929
0.09 0.124957807757 0.00046898885 0.375189774192
0.1 0.124953117517 0.000469064045 0.375249931114
0.11 0.124948426476 0.00046914902 0.375317913056
0.12 0.124943734536 0.000469243785 0.375393725078
0.13 0.1249390416 0.000469348355001 0.375477372934
0.14 0.124934347569 0.000469462715 0.375568863077
0.15 0.124929652346 0.00046958689 0.375668202649
0.16 0.124924955831 0.00046972089 0.375775399485
0.17 0.124920257928 0.000469864715 0.37589046211
0.18 0.124915558537 0.000470018395 0.376013399733
0.19 0.12491085756 0.000470181925 0.376144222249
0.2 0.124906154899 0.000470355319999 0.376282940234
0.21 0.124901450454 0.000470538605001 0.376429564945
0.22 0.124896744126 0.00047073179 0.376584108314
0.23 0.124892035818 0.000470934885 0.376746582949
0.24 0.124887325429 0.00047114791 0.376917002129
0.25 0.12488261286 0.000471370885 0.377095379803
0.26 0.124877898011 0.00047160383 0.377281730583
0.27 0.124873180783 0.000471846755 0.377476069749
0.28 0.124868461076 0.000472099685 0.377678413236
0.29 0.124863738789 0.00047236265 0.377888777641
0.3 0.124859013823 0.000472635655 0.378107180212
0.31 0.124854286076 0.00047291873 0.378333638848
0.32 0.124849555448 0.0004732119 0.378568172099
0.33 0.124844821838 0.00047351519 0.378810799155
0.34 0.124840085145 0.00047382862 0.37906153985
0.35 0.124835345266 0.000474152215 0.379320414655
0.36 0.1248306021 0.00047448601 0.379587444677
0.37 0.124825855546 0.000474830025 0.37986265165
0.38 0.1248211055 0.000475184285 0.380146057941
0.39 0.12481635186 0.000475548825 0.380437686536
0.4 0.124811594523 0.000475923674999 0.380737561045
0.41 0.124806833387 0.00047630886 0.381045705692
0.42 0.124802068346 0.000476704415 0.381362145317
0.43 0.124797299298 0.000477110375 0.381686905367
0.44 0.124792526139 0.00047752676 0.382020011898
0.45 0.124787748763 0.000477953609999 0.382361491565
0.46 0.124782967066 0.00047839097 0.382711371624
0.47 0.124778180944 0.000478838865 0.383069679924
0.48 0.124773390289 0.000479297325 0.383436444908
0.49 0.124768594997 0.000479766395 0.383811695604
0.5 0.124763794961 0.00048024611 0.384195461625
0.51 0.124758990075 0.0004807365 0.384587773163
0.52 0.124754180231 0.00048123762 0.384988660988
0.53 0.124749365322 0.0004817495 0.38539815644
0.54 0.124744545241 0.00048227217 0.385816291432
0.55 0.124739719879 0.000482805685 0.386243098438
0.56 0.124734889127 0.000483350085 0.386678610497
0.57 0.124730052877 0.000483905405 0.387122861204
0.58 0.124725211019 0.000484471689999 0.387575884708
0.59 0.124720363444 0.000485048985 0.388037715711
0.6 0.12471551004 0.000485637335 0.38850838946
0.61 0.124710650697 0.000486236784999 0.388987941747
0.62 0.124705785304 0.00048684738 0.389476408901
0.63 0.124700913749 0.00048746916 0.389973827792
0.64 0.124696035921 0.000488102175 0.39048023582
0.65 0.124691151706 0.000488746475 0.390995670916
0.66 0.124686260991 0.00048940211 0.391520171535
0.67 0.124681363664 0.00049006913 0.392053776658
0.68 0.124676459609 0.00049074757 0.392596525783
0.69 0.124671548712 0.000491437495 0.393148458926
0.7 0.124666630859 0.000492138955 0.393709616615
0.71 0.124661705933 0.00049285199 0.394280039888
0.72 0.124656773819 0.00049357666 0.39485977029
0.73 0.1246518344 0.000494313015 0.39544884987
0.74 0.124646887559 0.000495061115 0.396047321177
0.75 0.124641933178 0.00049582101 0.396655227257
0.76 0.124636971139 0.00049659275 0.397272611652
0.77 0.124632001323 0.00049737639 0.397899518395
0.78 0.124627023611 0.000498171995 0.398535992009
0.79 0.124622037883 0.00049897961 0.399182077502
0.8 0.124617044019 0.000499799295 0.399837820367
0.81 0.124612041897 0.000500631115 0.400503266575
0.82 0.124607031396 0.00050147512 0.40117846258
0.83 0.124602012394 0.00050233137 0.401863455306
0.84 0.124596984769 0.000503199925 0.402558292156
0.85 0.124591948396 0.00050408085 0.403263021
0.86 0.124586903152 0.000504974195 0.403977690178
0.87 0.124581848912 0.000505880025 0.404702348496
0.88 0.124576785551 0.00050679841 0.405437045224
0.89 0.124571712944 0.0005077294 0.406181830093
0.9 0.124566630963 0.000508673065 0.406936753295
0.91 0.124561539482 0.000509629465 0.407701865478
0.92 0.124556438374 0.000510598665 0.408477217747
0.93 0.124551327509 0.000511580735 0.409262861661
0.94 0.124546206759 0.00051257573 0.410058849228
0.95 0.124541075995 0.00051358372 0.410865232909
0.96 0.124535935085 0.00051460477 0.411682065611
0.97 0.124530783899 0.00051563895 0.412509400688
0.98 0.124525622306 0.000516686325 0.413347291939
0.99 0.124520450173 0.000517746965 0.414195793605
1.0 0.124515267367 0.000518820935 0.415054960369
1.01 0.124510073754 0.0005199083 0.415924847353
1.02 0.124504869201 0.000521009145 0.416805510119
1.03 0.124499653571 0.000522123525 0.417697004664
1.04 0.12449442673 0.00052325151 0.418599387421
1.05 0.124489188541 0.00052439319 0.419512715258
1.06 0.124483938866 0.000525548615 0.420437045474
1.07 0.124478677569 0.000526717860001 0.421372435801
1.08 0.124473404509 0.00052790101 0.4223189444
1.09 0.124468119548 0.00052909813 0.423276629861
1.1 0.124462822546 0.00053030929 0.424245551202
1.11 0.124457513363 0.000531534575 0.425225767866
1.12 0.124452191855 0.000532774055 0.426217339724
1.13 0.124446857882 0.0005340278 0.427220327068
1.14 0.124441511299 0.00053529589 0.428234790616
1.15 0.124436151964 0.000536578405 0.429260791506
1.16 0.124430779731 0.00053787542 0.430298391296
1.17 0.124425394455 0.00053918701 0.431347651967
1.18 0.124419995991 0.00054051325 0.432408635915
1.19 0.12441458419 0.000541854225 0.433481405955
1.2 0.124409158906 0.000543210015001 0.43456602532
1.21 0.12440371999 0.00054458069 0.435662557656
1.22 0.124398267292 0.000545966339999 0.436771067025
1.23 0.124392800663 0.000547367045 0.437891617903
1.24 0.124387319951 0.000548782880001 0.439024275175
1.25 0.124381825006 0.00055021393 0.440169104142
1.26 0.124376315673 0.000551660279999 0.441326170511
1.27 0.1243707918 0.000553122005 0.4424955404
1.28 0.124365253233 0.00055459919 0.443677280334
1.29 0.124359699816 0.000556091925 0.444871457246
1.3 0.124354131394 0.000557600295 0.446078138474
1.31 0.12434854781 0.000559124375 0.44729739176
1.32 0.124342948907 0.000560664255 0.448529285249
1.33 0.124337334525 0.00056222002 0.449773887489
1.34 0.124331704506 0.00056379176 0.451031267428
1.35 0.12432605869 0.00056537956 0.452301494413
1.36 0.124320396915 0.000566983505 0.45358463819
1.37 0.12431471902 0.000568603685 0.4548807689
1.38 0.124309024841 0.00057024018 0.45618995708
1.39 0.124303314216 0.00057189309 0.457512273661
1.4 0.12429758698 0.000573562505 0.458847789966
1.41 0.124291842966 0.000575248505 0.460196577707
1.42 0.12428608201 0.000576951179999 0.461558708986
1.43 0.124280303943 0.00057867063 0.462934256293
1.44 0.124274508597 0.00058040694 0.4643232925
1.45 0.124268695804 0.000582160205 0.465725890867
1.46 0.124262865393 0.000583930515 0.467142125031
1.47 0.124257017194 0.000585717955 0.468572069012
1.48 0.124251151034 0.000587522635 0.470015797205
1.49 0.124245266741 0.000589344635 0.471473384384
1.5 0.124239364141 0.00059118405 0.472944905691
1.51 0.12423344306 0.00059304098 0.474430436644
1.52 0.124227503321 0.000594915515 0.475930053126
1.53 0.12422154475 0.000596807755 0.477443831389
1.54 0.124215567166 0.000598717795 0.478971848048
1.55 0.124209570394 0.000600645725 0.480514180077
1.56 0.124203554252 0.000602591645001 0.482070904812
1.57 0.124197518561 0.00060455566 0.483642099942
1.58 0.124191463139 0.000606537849999 0.485227843511
1.59 0.124185387804 0.00060853833 0.486828213912
1.6 0.124179292372 0.000610557195 0.488443289886
1.61 0.12417317666 0.000612594535 0.490073150517
1.62 0.124167040481 0.00061465046 0.491717875231
1.63 0.124160883651 0.00061672506 0.493377543791
1.64 0.12415470598 0.00061881844 0.495052236295
1.65 0.124148507282 0.000620930705 0.496742033171
1.66 0.124142287366 0.00062306195 0.498447015176
1.67 0.124136046043 0.000625212275 0.50016726339
1.68 0.124129783121 0.00062738179 0.501902859213
1.69 0.124123498407 0.000629570589999 0.503653884363
1.7 0.124117191709 0.000631778775 0.505420420869
1.71 0.124110862831 0.000634006455 0.50720255107
1.72 0.12410451158 0.00063625373 0.50900035761
1.73 0.124098137757 0.000638520705 0.510813923432
1.74 0.124091741166 0.000640807485 0.512643331778
1.75 0.124085321607 0.00064311417 0.514488666182
1.76 0.124078878882 0.000645440865 0.516350010465
1.77 0.12407241279 0.00064778768 0.518227448734
1.78 0.124065923129 0.00065015472 0.520121065373
1.79 0.124059409696 0.00065254209 0.522030945044
1.8 0.124052872287 0.00065494989 0.523957172677
1.81 0.124046310698 0.00065737823 0.525899833469
1.82 0.124039724722 0.000659827225 0.527859012879
1.83 0.124033114153 0.000662296975 0.529834796623
1.84 0.124026478783 0.000664787585 0.531827270668
1.85 0.124019818402 0.000667299165 0.533836521229
1.86 0.124013132799 0.000669831825 0.535862634763
1.87 0.124006421765 0.00067238567 0.537905697965
1.88 0.123999685086 0.000674960815 0.539965797765
1.89 0.123992922549 0.000677557365 0.542043021319
1.9 0.123986133939 0.000680175425 0.544137456009
1.91 0.12397931904 0.00068281511 0.546249189432
1.92 0.123972477637 0.000685476525 0.548378309403
1.93 0.12396560951 0.00068815979 0.550524903944
1.94 0.123958714441 0.000690865005 0.552689061284
1.95 0.12395179221 0.00069359228 0.55487086985
1.96 0.123944842595 0.00069634174 0.557070418265
1.97 0.123937865375 0.00069911348 0.559287795344
1.98 0.123930860326 0.000701907610001 0.561523090088
1.99 0.123923827223 0.000704724260001 0.563776391681
2.0 0.12391676584 0.00070756353 0.566047789484
2.01 0.123909675952 0.000710425525 0.568337373033
2.02 0.12390255733 0.000713310365 0.570645232034
2.03 0.123895409745 0.000716218165 0.572971456361
2.04 0.123888232967 0.000719149035 0.575316136048
2.05 0.123881026764 0.000722103085 0.577679361292
2.06 0.123873790905 0.000725080429999 0.580061222443
2.07 0.123866525155 0.00072808118 0.582461810008
2.08 0.123859229281 0.000731105455 0.584881214641
2.09 0.123851903046 0.000734153369999 0.587319527148
2.1 0.123844546214 0.00073722503 0.589776838479
2.11 0.123837158546 0.000740320545 0.592253239728
2.12 0.123829739803 0.00074344004 0.594748822135
2.13 0.123822289745 0.00074658363 0.59726367708
2.14 0.12381480813 0.000749751425001 0.599797896084
2.15 0.123807294716 0.00075294354 0.602351570811
2.16 0.12379974926 0.000756160085 0.604924793064
2.17 0.123792171515 0.000759401180001 0.60751765479
2.18 0.123784561236 0.00076266694 0.610130248079
2.19 0.123776918176 0.00076595748 0.612762665165
2.2 0.123769242086 0.000769272915 0.615414998431
2.21 0.123761532718 0.000772613365 0.618087340411
2.22 0.123753789819 0.00077597894 0.620779783791
2.23 0.123746013139 0.00077936975 0.623492421419
2.24 0.123738202424 0.00078278593 0.626225346303
2.25 0.12373035742 0.000786227585 0.628978651625
2.26 0.123722477872 0.00078969482 0.63175243074
2.27 0.123714563524 0.000793187774999 0.634546777189
2.28 0.123706614117 0.000796706555 0.637361784706
2.29 0.123698629393 0.000800251275 0.640197547227
2.3 0.123690609091 0.000803822065 0.643054158901
2.31 0.123682552951 0.00080741903 0.645931714103
2.32 0.123674460711 0.000811042285 0.648830307443
2.33 0.123666332106 0.000814691965 0.651750033786
2.34 0.123658166871 0.00081836818 0.65469098826
2.35 0.123649964742 0.000822071044999 0.657653266279
2.36 0.123641725451 0.00082580069 0.66063696356
2.37 0.123633448728 0.000829557225 0.663642176137
2.38 0.123625134306 0.00083334077 0.666669000389
2.39 0.123616781913 0.00083715146 0.669717533057
2.4 0.123608391277 0.000840989405 0.672787871273
2.41 0.123599962125 0.000844854725 0.675880112582
2.42 0.123591494182 0.00084874755 0.678994354971
2.43 0.123582987174 0.000852667995 0.682130696899
2.44 0.123574440822 0.000856616189999 0.685289237329
2.45 0.12356585485 0.00086059226 0.688470075758
2.46 0.123557228977 0.00086459633 0.691673312259
2.47 0.123548562923 0.00086862852 0.694899047512
2.48 0.123539856407 0.00087268896 0.698147382851
2.49 0.123531109144 0.000876777775 0.7014184203
2.5 0.123522320851 0.0008808951 0.704712262622
2.51 0.123513491242 0.000885041065 0.708029013366
2.52 0.12350462003 0.00088921579 0.711368776916
2.53 0.123495706926 0.00089341941 0.714731658547
2.54 0.123486751642 0.000897652065 0.718117764477
2.55 0.123477753885 0.000901913885 0.721527201929
2.56 0.123468713364 0.000906205005 0.724960079191
2.57 0.123459629785 0.000910525565 0.728416505682
2.58 0.123450502853 0.000914875695 0.731896592022
2.59 0.123441332271 0.00091925554 0.7354004501
2.6 0.123432117742 0.00092366524 0.738928193155
2.61 0.123422858966 0.000928104945 0.742479935851
2.62 0.123413555643 0.000932574795 0.746055794361
2.63 0.12340420747 0.00093707493 0.749655886453
2.64 0.123394814145 0.000941605515 0.753280331584
2.65 0.12338537536 0.00094616669 0.756929250992
2.66 0.123375890811 0.00095075861 0.760602767797
2.67 0.123366360188 0.000955381435 0.764301007105
2.68 0.123356783182 0.000960035325 0.768024096116
2.69 0.123347159481 0.00096472044 0.771772164236
2.7 0.123337488773 0.00096943694 0.775545343198
2.71 0.123327770743 0.000974185 0.779343767186
2.72 0.123318005073 0.000978964785 0.783167572957
2.73 0.123308191447 0.00098377647 0.787016899983
2.74 0.123298329544 0.00098862024 0.790891890585
2.75 0.123288419042 0.00099349627 0.794792690081
2.76 0.123278459618 0.00099840475 0.798719446937
2.77 0.123268450947 0.001003345865 0.802672312921
2.78 0.123258392701 0.00100831981 0.806651443271
2.79 0.123248284551 0.001013326785 0.810656996861
2.8 0.123238126165 0.001018366995 0.814689136381
2.81 0.123227917211 0.001023440645 0.818748028519
2.82 0.123217657352 0.00102854795 0.822833844149
2.83 0.123207346252 0.001033689135 0.826946758534
2.84 0.12319698357 0.00103886441 0.831086951526
2.85 0.123186568964 0.00104407402 0.835254607783
2.86 0.123176102089 0.0010493182 0.839449916987
2.87 0.1231655826 0.00105459719 0.843673074078
2.88 0.123155010146 0.00105991124 0.847924279483
2.89 0.123144384375 0.001065260605 0.852203739371
2.9 0.123133704933 0.00107064556 0.856511665905
2.91 0.123122971464 0.00107606637 0.860848277505
2.92 0.123112183606 0.00108152332 0.865213799122
2.93 0.123101340997 0.0010870167 0.869608462524
2.94 0.123090443272 0.001092546805 0.874032506589
2.95 0.123079490061 0.00109811395 0.878486177608
2.96 0.123068480993 0.001103718445 0.882969729599
2.97 0.123057415692 0.00110936062 0.887483424635
2.98 0.123046293781 0.00111504081 0.892027533179
2.99 0.123035114876 0.00112075937 0.896602334433
3.0 0.123023878593 0.001126516665 0.901208116699
3.01 0.123012584543 0.001132313055 0.905845177749
3.02 0.123001232332 0.00113814893 0.910513825213
3.03 0.122989821564 0.00114402469 0.915214376974
3.04 0.122978351838 0.00114994074 0.919947161581
3.05 0.122966822749 0.00115589751 0.924712518671
3.06 0.122955233888 0.001161895435 0.929510799412
3.07 0.122943584841 0.00116793497 0.934342366949
3.08 0.122931875189 0.00117401659 0.939207596876
3.09 0.122920104509 0.00118014078 0.944106877713
3.1 0.122908272373 0.00118630803 0.949040611407
3.11 0.122896378348 0.00119251887 0.95400921384
3.12 0.122884421996 0.001198773845 0.959013115358
3.13 0.122872402872 0.001205073495 0.964052761312
3.14 0.122860320526 0.00121141841 0.969128612621
3.15 0.122848174503 0.00121780918 0.97424114634
3.16 0.122835964342 0.001224246425 0.979390856257
3.17 0.122823689575 0.00123073078 0.984578253497
3.18 0.122811349727 0.00123726291 0.989803867146
3.19 0.122798944317 0.001243843505 0.995068244888
3.2 0.122786472857 0.00125047326 1.00037195366
3.21 0.122773934851 0.00125715292 1.00571558033
3.22 0.122761329798 0.00126388324 1.01109973238
3.23 0.122748657187 0.00127066501 1.01652503859
3.24 0.122735916498 0.00127749904 1.02199214977
3.25 0.122723107206 0.00128438617 1.02750173949
3.26 0.122710228775 0.001291327275 1.03305450482
3.27 0.12269728066 0.00129832326 1.03865116707
3.28 0.122684262309 0.001305375055 1.04429247257
3.29 0.122671173159 0.001312483625 1.04997919341
3.3 0.122658012637 0.001319649965 1.05571212828
3.31 0.12264478016 0.001326875105 1.06149210318
3.32 0.122631475135 0.00133416013 1.06731997227
3.33 0.122618096957 0.00134150613 1.07319661861
3.34 0.122604645012 0.001348914245 1.079122955
3.35 0.122591118672 0.00135638566 1.08509992471
3.36 0.122577517299 0.00136392159 1.09112850226
3.37 0.122563840241 0.001371523295 1.09720969425
3.38 0.122550086833 0.00137919208 1.10334453999
3.39 0.122536256399 0.001386929275 1.10953411233
3.4 0.122522348248 0.00139473627 1.11577951831
3.41 0.122508361674 0.001402614495 1.12208189983
3.42 0.122494295958 0.00141056541 1.12844243429
3.43 0.122480150365 0.00141859055 1.13486233519
3.44 0.122465924147 0.001426691465 1.14134285265
3.45 0.122451616536 0.001434869765 1.14788527393
3.46 0.122437226751 0.001443127115 1.1544909238
3.47 0.122422753994 0.00145146521 1.16116116494
3.48 0.122408197447 0.0014598858 1.1678973982
3.49 0.122393556278 0.001468390685 1.17470106274
3.5 0.122378829633 0.00147698172 1.18157363619
3.51 0.122364016643 0.00148566079 1.18851663458
3.52 0.122349116418 0.001494429845 1.1955316122
3.53 0.122334128046 0.001503290875 1.20262016139
3.54 0.1223190506 0.001512245905 1.20978391209
3.55 0.122303883128 0.001521297035 1.21702453137
3.56 0.122288624659 0.00153044639 1.22434372268
3.57 0.122273274201 0.001539696135 1.23174322508
3.58 0.122257830737 0.001549048495 1.23922481216
3.59 0.122242293231 0.001558505725 1.24679029092
3.6 0.122226660622 0.00156807013 1.25444150035
3.61 0.122210931828 0.00157774404 1.26218030996
3.62 0.122195105741 0.00158752982 1.27000861797
3.63 0.122179181232 0.00159742989 1.27792834944
3.64 0.122163157144 0.001607446685 1.28594145412
3.65 0.122147032298 0.001617582665 1.29404990415
3.66 0.12213080549 0.001627840315 1.30225569158
3.67 0.122114475492 0.001638222155 1.31056082564
3.68 0.122098041047 0.00164873071 1.31896732989
3.69 0.122081500877 0.00165936852 1.32747723916
3.7 0.122064853677 0.001670138145 1.33609259631
3.71 0.122048098115 0.001681042135 1.34481544885
3.72 0.122031232834 0.001692083055 1.35364784541
3.73 0.122014256454 0.001703263465 1.36259183198
3.74 0.121997167565 0.00171458591 1.37164944817
3.75 0.121979964735 0.001726052925 1.3808227232
3.76 0.121962646506 0.001737667025 1.39011367188
3.77 0.121945211395 0.00174943071 1.39952429041
3.78 0.121927657892 0.001761346445 1.40905655222
3.79 0.121909984466 0.001773416655 1.41871240361
3.8 0.121892189559 0.00178564374 1.42849375944
3.81 0.121874271591 0.00179803005 1.43840249871
3.82 0.121856228958 0.00181057788 1.44844046021
3.83 0.121838060034 0.001823289465 1.45860943807
3.84 0.121819763169 0.001836166985 1.46891117738
3.85 0.121801336694 0.00184921257 1.47934736981
3.86 0.121782778917 0.00186242825 1.48991964936
3.87 0.121764088129 0.00187581598 1.50062958801
3.88 0.121745262598 0.00188937766 1.51147869164
3.89 0.121726300576 0.00190311508 1.52246839589
3.9 0.121707200296 0.001917029925 1.53360006226
3.91 0.121687959977 0.001931123815 1.54487497425
3.92 0.12166857782 0.001945398255 1.55629433371
3.93 0.121649052012 0.00195985462 1.56785925735
3.94 0.121629380727 0.001974494205 1.57957077341
3.95 0.121609562128 0.00198931819 1.59142981853
3.96 0.121589594364 0.00200432762 1.60343723485
3.97 0.121569475576 0.00201952342 1.61559376732
3.98 0.121549203895 0.0020349064 1.62790006122
3.99 0.121528777447 0.00205047724 1.64035665991
4.0 0.121508194351 0.002066236485 1.65296400285
4.01 0.121487452718 0.00208218456 1.66572242375
4.02 0.121466550659 0.002098321745 1.67863214897
4.03 0.121445486283 0.00211464818 1.69169329611
4.04 0.121424257696 0.00213116388 1.70490587278
4.05 0.121402863005 0.002147868715 1.71826977536
4.06 0.121381300321 0.00216476241 1.73178478798
4.07 0.121359567757 0.00218184456 1.74545058147
4.08 0.12133766343 0.002199114605 1.75926671219
4.09 0.121315585465 0.00221657185 1.7732326209
4.1 0.121293331993 0.002234215455 1.78734763131
4.11 0.121270901156 0.00225204441 1.80161094849
4.12 0.121248291105 0.00227005758 1.81602165683
4.13 0.121225500004 0.002288253665 1.83057871768
4.14 0.121202526032 0.002306631205 1.8452809665
4.15 0.12117936738 0.00232518859 1.86012710937
4.16 0.12115602226 0.002343924025 1.87511571906
4.17 0.1211324889 0.00236283556 1.89024523036
4.18 0.121108765549 0.002381921055 1.90551393491
4.19 0.121084850479 0.002401178185 1.9209199754
4.2 0.121060741985 0.002420604445 1.93646133933
4.21 0.12103643839 0.0024401971 1.95213585247
4.22 0.121011938043 0.00245995322 1.96794117217
4.23 0.120987239325 0.002479869675 1.98387478082
4.24 0.120962340649 0.002499943075 1.99993397972
4.25 0.120937240464 0.002520169815 2.01611588381
4.26 0.120911937253 0.002540546055 2.03241741764
4.27 0.120886429543 0.0025610677 2.04883531303
4.28 0.120860715899 0.00258173044 2.06536610881
4.29 0.120834794934 0.0026025297 2.08200615324
4.3 0.120808665305 0.00262346068 2.09875160928
4.31 0.12078232572 0.00264451838 2.11559846312
4.32 0.120755774938 0.002665697575 2.13254253612
4.33 0.120729011769 0.002686992855 2.14957950007
4.34 0.12070203508 0.002708398645 2.16670489573
4.35 0.120674843796 0.00272990925 2.18391415426
4.36 0.120647436896 0.002751518855 2.2012026209
4.37 0.120619813419 0.002773221565 2.21856558034
4.38 0.120591972464 0.002795011455 2.23599828305
4.39 0.12056391319 0.00281688258 2.25349597152
4.4 0.120535634813 0.00283882902 2.27105390592
4.41 0.120507136609 0.00286084491 2.28866738806
4.42 0.120478417914 0.002882924455 2.30633178343
4.43 0.12044947812 0.002905061975 2.32404254048
4.44 0.120420316675 0.002927251905 2.34179520717
4.45 0.120390933082 0.00294948882 2.35958544433
4.46 0.120361326899 0.002971767465 2.3774090361
4.47 0.120331497733 0.00299408272 2.3952618976
4.48 0.120301445244 0.00301642965 2.41314008008
4.49 0.12027116914 0.003038803505 2.43103977385
4.5 0.120240669174 0.00306119969 2.44895730904
4.51 0.120209945146 0.00308361379 2.46688915461
4.52 0.120178996898 0.003106041565 2.48483191599
4.53 0.120147824315 0.003128478925 2.50278233131
4.54 0.12011642732 0.003150921965 2.52073726622
4.55 0.120084805875 0.003173366915 2.53869370735
4.56 0.120052959981 0.00319581014 2.55664875436
4.57 0.120020889673 0.00321824815 2.57459961068
4.58 0.119988595018 0.003240677555 2.59254357282
4.59 0.119956076121 0.003263095075 2.61047801809
4.6 0.119923333117 0.00328549752 2.6284003908
4.61 0.119890366171 0.00330788175 2.64630818693
4.62 0.119857175482 0.003330244675 2.66419893744
4.63 0.119823761278 0.003352583235 2.68207019039
4.64 0.119790123817 0.003374894345 2.69991949225
4.65 0.119756263391 0.003397174915 2.71774436869
4.66 0.119722180319 0.0034194218 2.73554230525
4.67 0.119687874955 0.003441631775 2.75331072844
4.68 0.119653347683 0.00346380153 2.77104698779
4.69 0.119618598924 0.003485927625 2.78874833942
4.7 0.119583629131 0.003508006495 2.80641193176
4.71 0.119548438794 0.003530034425 2.82403479399
4.72 0.119513028442 0.003552007545 2.84161382784
4.73 0.119477398643 0.00357392181 2.85914580305
4.74 0.119441550006 0.003595773025 2.8766273571
4.75 0.119405483183 0.00361755683 2.89405499922
4.76 0.11936919887 0.003639268705 2.91142511908
4.77 0.119332697809 0.00366090401 2.9287339999
4.78 0.119295980789 0.003682457995 2.94597783585
4.79 0.119259048649 0.00370392583 2.9631527534
4.8 0.119221902273 0.003725302615 2.98025483587
4.81 0.119184542597 0.00374658344 2.99728015079
4.82 0.119146970604 0.003767763415 3.01422477883
4.83 0.119109187328 0.003788837705 3.03108484369
4.84 0.11907119385 0.003809801555 3.04785654186
4.85 0.119032991297 0.003830650345 3.06453617131
4.86 0.118994580843 0.00385137962 3.08112015834
4.87 0.118955963705 0.003871985095 3.09760508174
4.88 0.118917141141 0.00389246272 3.11398769382
4.89 0.11887811445 0.003912808685 3.13026493767
4.9 0.118838884967 0.003933019415 3.14643396065
4.91 0.118799454062 0.003953091615 3.16249212385
4.92 0.118759823135 0.00397302226 3.17843700772
4.93 0.118719993617 0.003992808605 3.19426641399
4.94 0.118679966963 0.00401244818 3.20997836427
4.95 0.118639744653 0.004031938765 3.22557109561
4.96 0.118599328188 0.00405127843 3.24104305342
4.97 0.118558719085 0.00407046548 3.25639288224
4.98 0.118517918878 0.004089498435 3.27161941468
4.99 0.118476929116 0.004108376065 3.28672165898
5.0 0.118435751357 0.004127097335 3.30169878562
5.01 0.118394387169 0.00414566138 3.31655011318
5.02 0.118352838129 0.004164067515 3.331275094
5.03 0.118311105819 0.00418231521 3.34587329975
5.04 0.118269191825 0.004200404045 3.36034440732
5.05 0.118227097738 0.004218333735 3.37468818527
5.06 0.11818482515 0.00423610409 3.38890448104
5.07 0.118142375656 0.00425371499 3.40299320929
5.08 0.11809975085 0.00427116641 3.41695434143
5.09 0.118056952328 0.00428845837 3.43078789667
5.1 0.118013981683 0.004305590935 3.44449393459
5.11 0.117970840509 0.00432256423 3.45807254952
5.12 0.117927530398 0.00433937841 3.47152386678
5.13 0.117884052941 0.004356033665 3.48484804074
5.14 0.117840409725 0.004372530225 3.49804525488
5.15 0.117796602337 0.004388868365 3.51111572366
5.16 0.117752632358 0.004405048395 3.52405969632
5.17 0.117708501369 0.00442107067 3.53687746229
5.18 0.117664210944 0.00443693562 3.54956935823
5.19 0.117619762656 0.00445264374 3.56213577641
5.2 0.11757515807 0.0044681956 3.5745771743
5.21 0.117530398744 0.004483591865 3.58689408507
5.22 0.117485486232 0.00449883332 3.59908712877
5.23 0.117440422078 0.004513920865 3.61115702394
5.24 0.117395207815 0.00452885553 3.62310459932
5.25 0.117349844967 0.004543638515 3.63493080555
5.26 0.117304335045 0.00455827117 3.64663672632
5.27 0.117258679544 0.004572755035 3.65822358911
5.28 0.117212879944 0.004587091845 3.66969277493
5.29 0.117166937707 0.004601283515 3.6810458271
5.3 0.117120854274 0.004615332195 3.69228445886
5.31 0.117074631063 0.004629240255 3.70341055956
5.32 0.117028269469 0.00464301028 3.71442619945
5.33 0.116981770858 0.004656645075 3.72533363298
5.34 0.116935136567 0.004670147705 3.73613530045
5.35 0.116888367903 0.004683521455 3.74683382821
5.36 0.116841466138 0.004696769825 3.75743202715
5.37 0.116794432507 0.004709896565 3.76793288991
5.38 0.116747268207 0.004722905635 3.7783395865
5.39 0.116699974394 0.004735801205 3.78865545871
5.4 0.116652552183 0.00474858766 3.79888401337
5.41 0.116605002641 0.004761269585 3.80902891456
5.42 0.116557326791 0.004773851735 3.81909397502
5.43 0.116509525606 0.00478633905 3.82908314682
5.44 0.11646160001 0.00479873663 3.8390005116
5.45 0.116413550874 0.004811049725 3.84885027044
5.46 0.116365379015 0.004823283725 3.85863673363
5.47 0.116317085199 0.004835444135 3.86836431037
5.48 0.116268670133 0.004847536575 3.87803749867
5.49 0.116220134468 0.004859566765 3.88766087554
5.5 0.116171478798 0.00487154051 3.89723908751
5.51 0.116122703658 0.004883463695 3.90677684163
5.52 0.116073809524 0.004895342265 3.91627889702
5.53 0.116024796812 0.00490718222 3.925750057
5.54 0.115975665879 0.00491898962 3.93519516178
5.55 0.11592641702 0.004930770545 3.94461908179
5.56 0.115877050468 0.004942531105 3.95402671161
5.57 0.115827566398 0.004954277445 3.9634229645
5.58 0.115777964919 0.00496601573 3.97281276746
5.59 0.115728246083 0.004977752125 3.98220105689
5.6 0.115678409877 0.0049894928 3.99159277465
5.61 0.115628456227 0.00500124394 4.00099286474
5.62 0.115578384998 0.00501301173 4.01040627028
5.63 0.115528195992 0.005024802335 4.01983793097
5.64 0.115477888951 0.005036621925 4.02929278085
5.65 0.115427463554 0.00504847666 4.03877574649
5.66 0.115376919418 0.00506037268 4.04829174531
5.67 0.1153262561 0.005072316125 4.05784568426
5.68 0.115275473096 0.00508431311 4.06744245861
5.69 0.115224569838 0.00509636974 4.07708695083
5.7 0.115173545701 0.005108492105 4.08678402955
5.71 0.115122399996 0.00512068626 4.09653854839
5.72 0.115071131976 0.00513295826 4.10635534477
5.73 0.115019740831 0.00514531413 4.11623923832
5.74 0.114968225693 0.005157759865 4.12619502902
5.75 0.114916585634 0.00517030144 4.1362274949
5.76 0.114864819664 0.00518294479 4.14634138907
5.77 0.114812926738 0.00519569583 4.15654143616
5.78 0.114760905748 0.00520856042 4.16683232797
5.79 0.114708755529 0.005221544365 4.17721871821
5.8 0.11465647486 0.00523465344 4.18770521642
5.81 0.114604062461 0.005247893335 4.19829638089
5.82 0.114551516994 0.00526126967 4.20899671056
5.83 0.114498837067 0.005274787985 4.21981063614
5.84 0.114446021234 0.00528845372 4.23074251009
5.85 0.114393067993 0.005302272195 4.24179659597
5.86 0.11433997579 0.005316248615 4.25297705697
5.87 0.114286743021 0.005330388045 4.26428794384
5.88 0.114233368029 0.005344695385 4.27573318247
5.89 0.114179849113 0.00535917537 4.28731656115
5.9 0.114126184522 0.00537383254 4.29904171784
5.91 0.114072372462 0.005388671245 4.31091212763
5.92 0.114018411097 0.005403695595 4.32293109054
5.93 0.11396429855 0.00541890949 4.33510172005
5.94 0.113910032907 0.005434316575 4.34742693239
5.95 0.113855612219 0.00544992023 4.35990943701
5.96 0.113801034502 0.00546572357 4.37255172824
5.97 0.113746297747 0.00548172943 4.38535607845
5.98 0.113691399914 0.00549794038 4.39832453286
5.99 0.11363633894 0.00551435868 4.41145890606
6.0 0.11358111274 0.005530986305 4.42476078041
6.01 0.113525719214 0.00554782495 4.43823150636
6.02 0.113470156241 0.00556487601 4.45187220478
6.03 0.113414421693 0.00558214061 4.46568377123
6.04 0.113358513429 0.0055996196 4.47966688226
6.05 0.113302429301 0.00561731356 4.49382200362
6.06 0.113246167158 0.00563522282 4.50814940034
6.07 0.113189724845 0.00565334749 4.52264914853
6.08 0.113133100208 0.00567168744 4.53732114885
6.09 0.113076291096 0.005690242345 4.5521651415
6.1 0.113019295361 0.005709011715 4.56718072246
6.11 0.112962110862 0.005727994885 4.58236736101
6.12 0.112904735463 0.005747191055 4.59772441813
6.13 0.112847167041 0.005766599325 4.61325116567
6.14 0.112789403477 0.0057862187 4.62894680609
6.15 0.112731442667 0.005806048125 4.64481049233
6.16 0.112673282514 0.00582608652 4.66084134783
6.17 0.112614920936 0.00584633276 4.67703848608
6.18 0.112556355859 0.00586678576 4.69340102967
6.19 0.112497585221 0.005887444475 4.7099281283
6.2 0.11243860697 0.00590830788 4.72661897548
6.21 0.112379419064 0.005929375045 4.74347282355
6.22 0.112320019469 0.005950645145 4.76048899654
6.23 0.112260406161 0.005972117425 4.77766690055
6.24 0.11220057712 0.005993791255 4.7950060312
6.25 0.112140530336 0.006015666125 4.81250597771
6.26 0.112080263798 0.006037741635 4.83016642313
6.27 0.112019775503 0.006060017505 4.84798714046
6.28 0.111959063448 0.006082493545 4.86596798396
6.29 0.111898125632 0.006105169655 4.88410887553
6.3 0.111836960055 0.0061280458 4.90240978529
6.31 0.111775564716 0.00615112195 4.92087070627
6.32 0.111713937616 0.00617439808 4.93949162223
6.33 0.111652076754 0.00619787411 4.95827246817
6.34 0.111589980133 0.00622154982 4.97721308251
6.35 0.111527645758 0.006245424795 4.99631315015
6.36 0.111465071638 0.006269498355 5.01557213481
6.37 0.111402255791 0.006293769435 5.03498919956
6.38 0.111339196249 0.00631823647 5.05456311352
6.39 0.111275891061 0.00634289727 5.0742921428
6.4 0.111212338303 0.006367748845 5.09417392352
6.41 0.111148536084 0.00639278724 5.11420531432
6.42 0.111084482559 0.006418007295 5.13438222601
6.43 0.111020175939 0.006443402425 5.15469942577
6.44 0.11095561451 0.00646896433 5.17515031382
6.45 0.110890796652 0.006494682675 5.19572667073
6.46 0.110825720857 0.00652054474 5.21641837442
6.47 0.110760385757 0.006546535035 5.23721308649
6.48 0.110694790156 0.00657263486 5.25809590933
6.49 0.11062893306 0.006598821845 5.27904901662
6.5 0.110562813719 0.00662506948 5.30005126257
6.51 0.11049643167 0.00665134659 5.32107777836
6.52 0.110429786787 0.006677616855 5.34209956795
6.53 0.110362879333 0.006703838315 5.36308312055
6.54 0.110295710021 0.00672996293 5.38399006201
6.55 0.110228280075 0.006755936275 5.40477687391
6.56 0.110160591296 0.006781697295 5.42539471484
6.57 0.110092646129 0.00680717826 5.445789385
6.58 0.11002444773 0.006832305 5.46590148136
6.59 0.109956000029 0.00685699741 5.48566679512
6.6 0.109887307782 0.0068811703 5.50501700507
6.61 0.109818376623 0.006904734715 5.5238807161
6.62 0.109749213088 0.00692759973 5.54218487961
6.63 0.109679824628 0.00694967469 5.55985661015
6.64 0.109610219594 0.006970871955 5.57682537914
6.65 0.109540407189 0.006991110025 5.59302552434
6.66 0.109470397393 0.007010316875 5.60839896523
6.67 0.109400200852 0.007028433375 5.62289796642
6.68 0.109329828726 0.00704541653 5.63648775166
6.69 0.109259292521 0.007061242215 5.64914874968
6.7 0.109188603882 0.007075907245 5.66087825802
6.71 0.109117774376 0.007089430475 5.67169134603
6.72 0.109046815272 0.00710185279 5.68162088167
6.73 0.10897573732 0.00711323606 5.69071664868
6.74 0.108904550551 0.00712366098 5.69904361011
6.75 0.108833264101 0.00713322404 5.70667945573
6.76 0.10876188607 0.00714203388 5.71371163313
6.77 0.108690423423 0.007150207245 5.72023409814
6.78 0.108618881925 0.00715786496 5.72634402666
6.79 0.108547266124 0.00716512807 5.73213871086
6.8 0.108475579364 0.00717211445 5.73771282184
6.81 0.108403823835 0.007178936015 5.74315616753
6.82 0.108332000644 0.00718569661 5.74855201722
6.83 0.108260109903 0.00719249068 5.7539760098
6.84 0.10818815083 0.007199402555 5.7594956159
6.85 0.108116121852 0.00720650637 5.76517008857
6.86 0.108044020703 0.0072138665 5.7710508148
6.87 0.107971844522 0.00722153835 5.77718197104
6.88 0.107899589936 0.00722956939 5.78360138144
6.89 0.107827253134 0.00723800036 5.79034147582
6.9 0.107754829928 0.007246866445 5.79743025082
6.91 0.107682315805 0.007256198345 5.80489215055
6.92 0.107609705962 0.007266023215 5.81274880016
6.93 0.107536995341 0.007276365305 5.82101954816
6.94 0.107464178655 0.007287246395 5.82972180026
6.95 0.107391250413 0.007298685975 5.83887115346
6.96 0.107318204936 0.00731070122 5.84848136368
6.97 0.107245036388 0.007323306795 5.85856420254
6.98 0.1071717388 0.00733651465 5.86912926427
6.99 0.107098306095 0.007350333815 5.88018378325
7.0 0.107024732124 0.00736477023 5.891732518
7.01 0.106951010691 0.007379826755 5.90377774041
7.02 0.106877135589 0.007395503305 5.91631934514
7.03 0.106803100625 0.00741179715 5.92935508113
7.04 0.106728899646 0.007428703315 5.94288090086
7.05 0.106654526558 0.00744621515 5.95689140051
7.06 0.106579975343 0.00746432492 5.97138031152
7.07 0.10650524006 0.007483024455 5.98634101145
7.08 0.106430314854 0.007502305735 6.00176701158
7.09 0.106355193945 0.007522161405 6.01765237896
7.1 0.106279871625 0.00754258521 6.03399206888
7.11 0.106204342241 0.00756357225 6.05078214783
7.12 0.10612860018 0.00758511912 6.06801989178
7.13 0.106052639859 0.007607223875 6.085703764
7.14 0.105976455703 0.007629885865 6.1038332858
7.15 0.105900042141 0.007653105475 6.12240881621
7.16 0.105823393593 0.00767688379 6.14143126736
7.17 0.105746504466 0.007701222165 6.16090178581
7.18 0.10566936915 0.007726121845 6.18082142313
7.19 0.105591982029 0.00775158358 6.20119081468
7.2 0.105514337479 0.00777760721 6.22200988784
7.21 0.105436429884 0.007804191395 6.2432776055
7.22 0.105358253651 0.007831333325 6.26499174472
7.23 0.105279803218 0.00785902846 6.28714871017
7.24 0.105201073081 0.007887270365 6.30974336793
7.25 0.105122057811 0.007916050475 6.33276889632
7.26 0.105042752072 0.00794535792 6.35621663085
7.27 0.104963150652 0.00797517933 6.38007589929
7.28 0.104883248485 0.008005498615 6.40433386178
7.29 0.10480304068 0.008036296745 6.42897532177
7.3 0.10472252255 0.008067551525 6.45398254641
7.31 0.104641689649 0.008099237415 6.47933512894
7.32 0.104560537802 0.00813132538 6.50500984913
7.33 0.104479063142 0.0081637828 6.53098060849
7.34 0.104397262146 0.008196573535 6.55721847774
7.35 0.104315131671 0.008229658055 6.58369179392
7.36 0.104232668985 0.008262993695 6.61036637221
7.37 0.104149871797 0.00829653511 6.63720585655
7.38 0.104066738283 0.00833023476 6.66417213669
7.39 0.103983267102 0.008364043585 6.69122586342
7.4 0.103899457411 0.008397911765 6.71832706842
7.41 0.103815308867 0.008431789515 6.74543581212
7.42 0.103730821621 0.00846562795 6.77251286496
7.43 0.103645996308 0.008499379965 6.79952042747
7.44 0.103560834022 0.008533001065 6.82642280862
7.45 0.103475336286 0.00856645016 6.85318703488
7.46 0.103389505018 0.00859969024 6.87978341814
7.47 0.103303342482 0.008632688975 6.90618604198
7.48 0.103216851239 0.00866541917 6.93237310969
7.49 0.103130034098 0.00869785904 6.95832716948
7.5 0.103042894058 0.00872999235 6.9840352346
7.51 0.102955434251 0.008761808395 7.00948877347
7.52 0.10286765789 0.008793301885 7.03468357773
7.53 0.102779568213 0.00882447266 7.05961956211
7.54 0.102691168437 0.0088553254 7.08430052219
7.55 0.102602461705 0.008885869285 7.10873384772
7.56 0.102513451051 0.008916117605 7.13293021859
7.57 0.102424139353 0.008946087415 7.15690332189
7.58 0.102334529303 0.00897579922 7.18066960051
7.59 0.102244623369 0.009005276715 7.20424803778
7.6 0.102154423769 0.009034546555 7.22765998202
7.61 0.102063932438 0.00906363818 7.25092900168
7.62 0.101973151005 0.00909258364 7.27408076183
7.63 0.101882080765 0.009121417475 7.29714291206
7.64 0.101790722656 0.00915017656 7.3201449686
7.65 0.101699077234 0.00917889992 7.34311818105
7.66 0.101607144657 0.00920762856 7.36609538385
7.67 0.101514924663 0.00923640524 7.38911082368
7.68 0.101422416552 0.009265274195 7.41219993599
7.69 0.101329619179 0.009294280745 7.43539904022
7.7 0.101236530937 0.00932347079 7.45874493928
7.71 0.101143149763 0.00935289018 7.48227442077
7.72 0.101049473134 0.009382584 7.50602366068
7.73 0.100955498083 0.0094125957 7.5300275403
7.74 0.10086122122 0.00944296618 7.55431890722
7.75 0.100766638759 0.00947373286 7.57892782179
7.76 0.100671746563 0.00950492879 7.60388082899
7.77 0.100576540184 0.00953658182 7.62920030019
7.78 0.100481014926 0.009568713935 7.65490389291
7.79 0.100385165905 0.009601340805 7.68100417139
7.8 0.10028898811 0.009634471545 7.70750841761
7.81 0.100192476474 0.0096681087 7.73441864223
7.82 0.100095625936 0.0097022485025 7.76173177934
7.83 0.099998431504 0.009736881304 7.78944002776
7.84 0.09990088831 0.0097719920765 7.81753128886
7.85 0.0998029916624 0.0098075610195 7.84598964494
7.86 0.0997047370896 0.0098435641265 7.87479582225
7.87 0.0996061203799 0.0098799736865 7.90392759757
7.88 0.0995071376159 0.009916758703 7.93336013016
7.89 0.0994077852058 0.0099538852245 7.9630662239
7.9 0.0993080599114 0.009991316604 7.99301653372
7.91 0.0992079588738 0.0100290137115 8.02317973053
7.92 0.0991074796372 0.0100669351365 8.05352265629
7.93 0.099006620171 0.0101050374175 8.08401050497
7.94 0.0989053788888 0.0101432753 8.11460703166
7.95 0.098803754665 0.010181602072 8.14527480991
7.96 0.0987017468474 0.010219970013 8.17597558834
7.97 0.0985993552648 0.010258330907 8.20667071659
7.98 0.0984965802292 0.01029663664 8.23732161108
7.99 0.098393422532 0.0103348399265 8.26789033101
8.0 0.0982898834307 0.010372895103 8.29834024036
8.01 0.0981859646299 0.0104107588805 8.32863662271
8.02 0.0980816682531 0.0104483910325 8.35874721789
8.03 0.0979769968092 0.010485754978 8.38864269858
8.04 0.0978719531536 0.0105228181725 8.41829700833
8.05 0.0977665404458 0.0105595523025 8.44768750144
8.06 0.0976607621075 0.010595933284 8.47679493296
8.07 0.0975546217801 0.0106319410575 8.5056033075
8.08 0.0974481232863 0.0106675592055 8.53409956516
8.09 0.097341270596 0.010702774403 8.56227313717
8.1 0.0972340677983 0.010737575741 8.59011539574
8.11 0.0971265190812 0.0107719540175 8.61761906619
8.12 0.0970186287179 0.010805901068 8.64477769687
8.13 0.0969104010598 0.010839409127 8.67158516381
8.14 0.0968018405354 0.0108724702085 8.69803515708
8.15 0.0966929516557 0.0109050755445 8.72412071205
8.16 0.0965837390245 0.0109372152115 8.74983390188
8.17 0.0964742073514 0.0109688780435 8.77516576155
8.18 0.0963643614636 0.0110000518795 8.80010648085
8.19 0.0962542063138 0.0110307242025 8.8246459021
8.2 0.0961437469796 0.011060883216 8.8487743828
8.21 0.0960329886495 0.011090519369 8.87248403034
8.22 0.0959219365922 0.011119627202 8.89577020949
8.23 0.0958105961055 0.0111482072965 8.91863313646
8.24 0.0956989724463 0.0111762680965 8.94107936185
8.25 0.0955870707435 0.011203827412 8.96312299942
8.26 0.095474895898 0.0112309133995 8.98478653462
8.27 0.0953624524756 0.011257564868 9.00610107082
8.28 0.0952497446007 0.011283830902 9.0271060063
8.29 0.0951367758575 0.0113097699055 9.04784824963
8.3 0.0950235492026 0.011335448249 9.06838111354
8.31 0.0949100668925 0.01136093871 9.08876303155
8.32 0.0947963304284 0.011386318941 9.10905629703
8.33 0.0946823405137 0.011411670215 9.12932603887
8.34 0.0945680970241 0.011437076574 9.14963954444
8.35 0.0944535989822 0.011462624393 9.1700659248
8.36 0.0943388445362 0.011488402275 9.19067604805
8.37 0.0942238309367 0.011514501114 9.21154262535
8.38 0.0941085545139 0.0115410140645 9.23274023712
8.39 0.0939930106555 0.0115680360465 9.25434498521
8.4 0.093877193793 0.011595662465 9.27643349161
8.41 0.0937610974062 0.0116239869835 9.29908110622
8.42 0.0936447140533 0.011653098452 9.32235940185
8.43 0.0935280354371 0.011683077287 9.34633322302
8.44 0.0934110525076 0.011713991738 9.37105763493
8.45 0.0932937556023 0.011745894477 9.39657514642
8.46 0.093176134618 0.011778819842 9.42291348245
8.47 0.0930581792055 0.011812781937 9.45008405716
8.48 0.0929398789793 0.011847773588 9.47808118027
8.49 0.0928212237337 0.0118837658685 9.50688175098
8.5 0.0927022036619 0.01192070771 9.53644499815
8.51 0.0925828095795 0.0119585252965 9.56671198232
8.52 0.092463033156 0.011997121309 9.59760493399
8.53 0.0923428671534 0.012036374418 9.62902675855
8.54 0.0922223056676 0.012076139644 9.66086123674
8.55 0.0921013443605 0.012116250161 9.69297444745
8.56 0.0919799806644 0.0121565206555 9.72521751899
8.57 0.0918582139474 0.012196751848 9.75743033212
8.58 0.0917360456275 0.0122367356035 9.78944568032
8.59 0.0916134792353 0.012276260106 9.82109345276
8.6 0.0914905204253 0.0123151147875 9.85220458282
8.61 0.0913671769396 0.012353094922 9.88261472091
8.62 0.0912434585269 0.0123900058835 9.91216763856
8.63 0.0911193768219 0.0124256671315 9.94071839937
8.64 0.0909949451843 0.0124599159805 9.96813637954
8.65 0.0908701785023 0.0124926111225 9.99430811031
8.66 0.0907450929618 0.012523635736 10.0191398014
8.67 0.0906197057876 0.012552899925 10.0425593277
8.68 0.0904940349633 0.0125803422775 10.0645174838
8.69 0.090368098942 0.0126059304145 10.0849884379
8.7 0.090241916355 0.0126296604275 10.103969294
8.71 0.0901155057335 0.01265155517 10.1214787103
8.72 0.0899888852516 0.012671661452 10.1375546475
8.73 0.0898620725044 0.012690046244 10.152251304
8.74 0.0897350843268 0.0127067921375 10.1656354096
8.75 0.0896079366617 0.0127219926535 10.1777823392
8.76 0.0894806444737 0.0127357482375 10.1887727952
8.77 0.0893532216969 0.01274816369 10.1986907446
8.78 0.0892256811999 0.0127593473645 10.207622754
8.79 0.0890980347496 0.0127694118485 10.2156586133
8.8 0.0889702929629 0.012778475423 10.2228928391
8.81 0.0888424652412 0.012786662719 10.2294253884
8.82 0.0887145597085 0.0127941026135 10.2353600205
8.83 0.0885865831889 0.0128009232155 10.2408002375
8.84 0.0884585412442 0.0128072450805 10.2458435109
8.85 0.0883304382873 0.012813173638 10.2505751238
8.86 0.0882022777715 0.012818791931 10.2550623926
8.87 0.0880740624487 0.012824154604 10.2593495539
8.88 0.0879457946794 0.0128292843175 10.2634546736
8.89 0.0878174767623 0.012834171971 10.2673698982
8.9 0.08768911124 0.0128387807505 10.2710648695
8.91 0.0875607011473 0.0128430527155 10.2744921627
8.92 0.0874322501857 0.0128469165785 10.2775936706
8.93 0.0873037628157 0.012850295521 10.2803070205
8.94 0.0871752442752 0.0128531138315 10.2825710511
8.95 0.0870467005391 0.012855301093 10.2843293344
8.96 0.0869181382534 0.012856792911 10.285530757
8.97 0.0867895646809 0.012857528187 10.2861271303
8.98 0.0866609876896 0.012857444413 10.2860690874
8.99 0.0865324157926 0.0128564733805 10.2853023178
9.0 0.086403858222 0.012854539499 10.2837660885
9.01 0.0862753250027 0.012851561649 10.28139482
9.02 0.0861468269891 0.0128474578905 10.2781221286
9.03 0.0860183758448 0.012842151261 10.2738857573
9.04 0.0858899839638 0.012835574741 10.2686317005
9.05 0.08576166435 0.012827674167 10.2623165589
9.06 0.0856334304805 0.012818408914 10.2549080068
9.07 0.0855052961717 0.0128077508475 10.2463838118
9.08 0.0853772754635 0.012795682342 10.2367301718
9.09 0.0852493825249 0.012782194187 10.2259399753
9.1 0.0851216315798 0.012767283803 10.2140113048
9.11 0.0849940368488 0.012750953992 10.2009464677
9.12 0.0848666125 0.012733212356 10.1867515706
9.13 0.0847393726017 0.0127140711915 10.1714364287
9.14 0.0846123310761 0.012693547592 10.1550146955
9.15 0.0844855016499 0.0126716635795 10.1375039983
9.16 0.0843588978045 0.012648446051 10.1189258754
9.17 0.0842325327289 0.0126239265645 10.0993055958
9.18 0.0841064192732 0.0125981411615 10.0786720003
9.19 0.0839805699056 0.01257113033 10.057057454
9.2 0.0838549966667 0.012542939243 10.0344979978
9.21 0.0837297111208 0.0125136185435 10.0110339406
9.22 0.0836047242958 0.0124832259165 9.98671111472
9.23 0.0834800466024 0.012451828334 9.96158271578
9.24 0.0833556877291 0.0124195048205 9.93571154155
9.25 0.083231656506 0.0123863496355 9.90917255026
9.26 0.0831079607364 0.0123524755135 9.88205555755
9.27 0.0829846069958 0.012318016246 9.85446743333
9.28 0.0828616004115 0.0122831278205 9.82653306611
9.29 0.0827389444393 0.012247987613 9.79839472181
9.3 0.0826166406592 0.012212791552 9.77020977227
9.31 0.0824946886083 0.012177749535 9.7421469545
9.32 0.0823730856685 0.0121430794635 9.71438154077
9.33 0.082251827019 0.012109000292 9.68708973858
9.34 0.0821309056627 0.0120757244635 9.66044254369
9.35 0.0820103125298 0.012043450182 9.63459945463
9.36 0.081890036659 0.012012354308 9.60970268327
9.37 0.0817700654436 0.011982586876 9.58587271958
9.38 0.0816503849215 0.0119542677065 9.56320567824
9.39 0.0815309800895 0.011927484624 9.54177193513
9.4 0.081411835229 0.0119022925545 9.52161543235
9.41 0.0812929342384 0.01187871325 9.50275348714
9.42 0.081174260964 0.011856735917 9.48517724281
9.43 0.0810557995201 0.011836319201 9.46885314548
9.44 0.08093753458 0.011817394743 9.45372580941
9.45 0.0808194516252 0.011799872147 9.43972210597
9.46 0.0807015371371 0.011783644904 9.42675598563
9.47 0.0805837787271 0.011768596691 9.4147335776
9.48 0.0804661652033 0.0117546074495 9.40355811581
9.49 0.0803486865781 0.0117415586795 9.39313423765
9.5 0.0802313340297 0.0117293374665 9.38337127246
9.51 0.0801140998288 0.0117178390465 9.37418528774
9.52 0.0799969772487 0.0117069680005 9.36549992181
9.53 0.0798799604688 0.011696638428 9.35724648527
9.54 0.0797630444802 0.011686773564 9.34936370442
9.55 0.0796462249975 0.0116773050515 9.3417970386
9.56 0.0795294983791 0.0116681719735 9.33449783378
9.57 0.079412861558 0.011659319891 9.32742267191
9.58 0.0792963119813 0.011650699975 9.32053265309
9.59 0.0791798475585 0.011642268056 9.31379251336
9.6 0.0790634666202 0.0116339838215 9.30717006072
9.61 0.0789471678821 0.011625810418 9.3006358735
9.62 0.0788309504118 0.0116177141285 9.29416299029
9.63 0.0787148135995 0.011609664119 9.28772674567
9.64 0.0785987571295 0.0116016324245 9.28130477468
9.65 0.078482780951 0.0115935939495 9.27487700849
9.66 0.0783668852505 0.0115855263765 9.26842560424
9.67 0.0782510704235 0.011577410053 9.261934875
9.68 0.0781353370494 0.011569227726 9.2553910808
9.69 0.078019685869 0.011560964101 9.24878204309
9.7 0.0779041177674 0.0115526055145 9.24209683038
9.71 0.0777886337587 0.0115441398765 9.23532574118
9.72 0.0776732349699 0.011535556856 9.2284604758
9.73 0.0775579226216 0.011526848246 9.22149437114
9.74 0.0774426980049 0.011518008631 9.21442296365
9.75 0.077327562449 0.0115090363335 9.20724478334
9.76 0.0772125172783 0.011499934337 9.19996210541
9.77 0.0770975637622 0.011490711161 9.19258163118
9.78 0.0769827030551 0.011481381703 9.18511517502
9.79 0.0768679361282 0.0114719678805 9.17758024631
9.8 0.0767532636974 0.011462498804 9.17000020316
9.81 0.0766386861521 0.0114530102325 9.16240383155
9.82 0.0765242034928 0.0114435431445 9.15482425694
9.83 0.0764098152892 0.011434141151 9.14729690207
9.84 0.0762955206698 0.0114248465675 9.13985629798
9.85 0.0761813183578 0.0114156955405 9.13253204718
9.86 0.076067206759 0.0114067130835 9.12534474077
9.87 0.0759531840962 0.011397908552 9.11830242193
9.88 0.0758392485879 0.0113892711 9.1113971413
9.89 0.0757253986742 0.0113807641775 9.10460054802
9.9 0.0756116333044 0.0113723194505 9.09785863691
9.91 0.0754979522852 0.011363832826 9.09108799044
9.92 0.0753843566478 0.011355166383 9.08417687486
9.93 0.0752708489575 0.011346159572 9.07699378801
9.94 0.0751574334564 0.011336653324 9.06940596606
9.95 0.075044115891 0.011326531882 9.0613124403
9.96 0.0749309028188 0.011315782124 9.05269362767
9.97 0.0748178002485 0.0113045539745 9.04366459244
9.98 0.0747048117393 0.011293188527 9.03450294668
9.99 0.074591936478 0.0112821790395 9.02561998107
10.0 0.0744791681585 0.011272054483 9.01746236419
10.01 0.0743664953883 0.0112632226585 9.01037462811
10.02 0.0742539037053 0.011255848859 9.00449160429
10.03 0.0741413784112 0.01124983416 8.9997215547
10.04 0.0740289070221 0.01124489332 8.99581853096
10.05 0.0739164805448 0.011240674595 8.99248714023
10.06 0.0738040935302 0.011236860611 8.98946661313
10.07 0.0736917433325 0.0112332213345 8.986572632
10.08 0.0735794291035 0.0112296206595 8.98369973607
10.09 0.0734671509193 0.0112259949675 8.98080125326
10.1 0.0733549092042 0.0112223236405 8.97786414951
10.11 0.0732427044465 0.011218604138 8.9748883676
10.12 0.0731305371214 0.0112148371705 8.97187497569
10.13 0.0730184077031 0.011211021514 8.96882295408
10.14 0.0729063166911 0.011207153368 8.9657293102
10.15 0.0727942646358 0.011203226234 8.96258884204
10.16 0.0726822521665 0.0111992309485 8.95939416233
10.17 0.0725702800168 0.0111951558635 8.9561359985
10.18 0.0724583490492 0.0111909867545 8.95280295806
10.19 0.0723464602817 0.0111867069655 8.94938160887
10.2 0.0722346149099 0.0111822978545 8.94585706533
10.21 0.0721228143246 0.011177738687 8.94221284273
10.22 0.0720110601361 0.0111730062115 8.93843029433
10.23 0.0718993542004 0.0111680749145 8.9344888689
10.24 0.0717876986379 0.0111629178365 8.93036691265
10.25 0.0716760958437 0.01115750726 8.9260421948
10.26 0.0715645484926 0.011151815243 8.92149226766
10.27 0.0714530595388 0.01114581429 8.91669502723
10.28 0.0713416322068 0.0111394780885 8.91162934699
10.29 0.071230269977 0.011132782078 8.90627553204
10.3 0.0711189765653 0.011125703837 8.90061560599
10.31 0.0710077559003 0.01111822339 8.89463355271
10.32 0.0708966120975 0.0111103234475 8.88831552272
10.33 0.0707855494313 0.0111019895355 8.88164993952
10.34 0.0706745723068 0.011093209994 8.87462748833
10.35 0.0705636852315 0.011083975884 8.86724103504
10.36 0.0704528927891 0.0110742808755 8.85948552984
10.37 0.0703421996139 0.0110641211475 8.85135792404
10.38 0.0702316103661 0.011053495314 8.84285711259
10.39 0.0701211297077 0.011042404408 8.83398391626
10.4 0.070010762278 0.0110308519265 8.82474111694
10.41 0.0699005126691 0.0110188439285 8.81513354346
10.42 0.0697903853994 0.0110063891735 8.80516818506
10.43 0.0696803848857 0.010993499262 8.79485430532
10.44 0.0695705154142 0.0109801887435 8.78420353489
10.45 0.0694607811108 0.0109664751875 8.77322992854
10.46 0.0693511859104 0.0109523791945 8.76194997306
10.47 0.0692417335269 0.01093792434 8.75038254388
10.48 0.0691324274236 0.010923137075 8.73854882133
10.49 0.0690232707854 0.010908046574 8.72647217244
10.5 0.0689142664922 0.0108926845245 8.71417798748
10.51 0.0688054170949 0.0108770848155 8.70169343778
10.52 0.0686967247958 0.010861283086 8.68904711832
10.53 0.0685881914332 0.010845316109 8.67626855311
10.54 0.0684798184737 0.0108292210135 8.66338756683
10.55 0.0683716070129 0.0108130343945 8.65043356075
10.56 0.0682635577858 0.0107967914005 8.63743476702
10.57 0.0681556711849 0.0107805249095 8.62441757471
10.58 0.0680479472876 0.010764264894 8.61140601322
10.59 0.067940385887 0.0107480380385 8.59842144555
10.6 0.0678329865268 0.0107318676055 8.58548247188
10.61 0.0677257485349 0.0107157734805 8.57260498118
10.62 0.0676186710572 0.010699772284 8.55980225786
10.63 0.0675117530893 0.0106838774605 8.54708505592
10.64 0.067404993508 0.010668099271 8.53446159741
10.65 0.0672983911038 0.010652444691 8.52193748854
10.66 0.0671919446142 0.010636917224 8.50951556434
10.67 0.0670856527593 0.0106215166625 8.49719569197
10.68 0.0669795142809 0.0106062388475 8.48497457091
10.69 0.0668735279824 0.0105910754665 8.47284556795
10.7 0.0667676927716 0.010576013948 8.46079862278
10.71 0.0666620077034 0.010561037488 8.44882026417
10.72 0.0665564720218 0.0105461252735 8.4368937802
10.73 0.066451085198 0.0105312529445 8.42499958544
10.74 0.0663458469629 0.010516393326 8.41311580724
10.75 0.0662407573315 0.0105015174275 8.4012190859
10.76 0.0661358166144 0.0104865956755 8.38928557045
10.77 0.0660310254179 0.010471599349 8.37729207575
10.78 0.0659263846274 0.010456502118 8.36521733011
10.79 0.0658218953756 0.010441281559 8.35304321072
10.8 0.0657175589962 0.0104259205245 8.34075585358
10.81 0.0656133769651 0.0104104082025 8.3283465222
10.82 0.0655093508322 0.010394740732 8.31581211983
10.83 0.0654054821505 0.0103789212645 8.30315524455
10.84 0.0653017724069 0.01036295938 8.29038372435
10.85 0.0651982229628 0.010346869871 8.27750963286
10.86 0.0650948350095 0.010330671004 8.26454786783
10.87 0.0649916095428 0.010314382443 8.25151445353
10.88 0.0648885473606 0.0102980230995 8.23842478438
10.89 0.0647856490808 0.010281609204 8.22529204492
10.9 0.0646829151765 0.0102651528355 8.21212601163
10.91 0.0645803460241 0.010248661081 8.19893237296
10.92 0.0644779419549 0.0102321358735 8.18571260958
10.93 0.0643757033066 0.010215574445 8.17246437935
10.94 0.064273630466 0.0101989702355 8.15918227305
10.95 0.0641717239019 0.010182314058 8.14585877378
10.96 0.0640699841849 0.010165595348 8.13248526874
10.97 0.0639684119949 0.0101488033505 8.11905301123
10.98 0.0638670081178 0.0101319281915 8.10555398093
10.99 0.0637657734311 0.0101149617875 8.09198161589
11.0 0.0636647088821 0.010097898541 8.07833138073
11.01 0.0635638154603 0.010080735759 8.06460111103
11.02 0.0634630941669 0.010063473716 8.05079107014
11.03 0.063362545986 0.01004611534 8.03690369045
11.04 0.0632621718601 0.0100286655725 8.02294304044
11.05 0.0631619726745 0.0100111305285 8.00891412986
11.06 0.0630619492495 0.00999351666 7.99482221183
11.07 0.0629621023413 0.009975830101 7.98067223921
11.08 0.0628624326475 0.009958076327 7.96646858767
11.09 0.0627629408148 0.0099402601835 7.952215084
11.1 0.0626636274438 0.0099223862295 7.93791529906
11.11 0.0625644930902 0.00990445927 7.92357299871
11.12 0.0624655382584 0.0098864849005 7.90919260555
11.13 0.0623667633922 0.009868469888 7.89477952164
11.14 0.0622681688607 0.009850422251 7.88034019881
11.15 0.0621697549471 0.0098323509795 7.86588191126
11.16 0.0620715218411 0.00981426545 7.85141226816
11.17 0.0619734696382 0.0097961746615 7.83693857575
11.18 0.0618755983479 0.009778086459 7.82246719557
11.19 0.061777907909 0.0097600069245 7.80800303842
11.2 0.0616803982094 0.009741940037 7.79354928941
11.21 0.0615830691082 0.009723887653 7.77910739651
11.22 0.0614859204563 0.009705849773 7.7646772943
11.23 0.0613889521128 0.009687825004 7.75025779108
11.24 0.0612921639562 0.009669811117 7.73584702934
11.25 0.0611955558904 0.009651805601 7.72144293634
11.26 0.0610991278442 0.0096338061295 7.70704360453
11.27 0.0610028797678 0.009615810906 7.69264756925
11.28 0.0609068116261 0.0095978188785 7.67825397668
11.29 0.0608109233903 0.0095798298285 7.6638626536
11.3 0.0607152150295 0.009561844372 7.64947410154
11.31 0.0606196865028 0.0095438638945 7.63508944198
11.32 0.0605243377516 0.0095258904545 7.62071033708
11.33 0.0604291686937 0.0095079266815 7.60633890416
11.34 0.060334179218 0.009489975679 7.59197763598
11.35 0.0602393691802 0.009472040936 7.57762933292
11.36 0.0601447383993 0.009454126258 7.56329704774
11.37 0.060050286655 0.009436235711 7.54898404011
11.38 0.0599560136851 0.0094183735715 7.53469373665
11.39 0.0598619191836 0.009400544275 7.5204296927
11.4 0.0597680027996 0.009382752368 7.50619555282
11.41 0.0596742641362 0.0093650024535 7.49199500731
11.42 0.0595807027505 0.0093472991285 7.47783174334
11.43 0.0594873181536 0.0093296469225 7.46370939224
11.44 0.059394109812 0.0093120502245 7.44963147491
11.45 0.0593010771491 0.009294513217 7.43560134699
11.46 0.0592082195477 0.0092770398115 7.42162214547
11.47 0.0591155363529 0.0092596335835 7.40769673824
11.48 0.059023026876 0.0092422977135 7.39382767686
11.49 0.0589306903987 0.0092250349325 7.38001715345
11.5 0.0588385261774 0.0092078474785 7.36626696288
11.51 0.0587465334491 0.0091907370535 7.35257847086
11.52 0.0586547114363 0.009173704791 7.33895258819
11.53 0.0585630593533 0.0091567512355 7.32538975166
11.54 0.0584715764116 0.009139876322 7.31188991122
11.55 0.0583802618268 0.0091230793715 7.29845252312
11.56 0.0582891148242 0.009106359089 7.28507655025
11.57 0.058198134645 0.009089713574 7.27176046981
11.58 0.0581073205527 0.009073140339 7.2585022879
11.59 0.0580166718383 0.0090566363355 7.24529956129
11.6 0.057926187826 0.0090401979895 7.2321494255
11.61 0.0578358678785 0.0090238212425 7.21904862742
11.62 0.0577457114011 0.0090075015955 7.20599356148
11.63 0.0576557178466 0.0089912341575 7.1929803086
11.64 0.057565886718 0.0089750136955 7.18000467539
11.65 0.0574762175726 0.008958834676 7.16706223058
11.66 0.0573867100245 0.0089426913085 7.15414833752
11.67 0.0572973637465 0.0089265775775 7.14125818041
11.68 0.0572081784729 0.0089104872645 7.12838678245
11.69 0.0571191540012 0.0088944139605 7.1155290164
11.7 0.0570302901937 0.0088783510745 7.10267960912
11.71 0.0569415869797 0.008862291828 7.08983313948
11.72 0.0568530443572 0.008846229245 7.0769840297
11.73 0.0567646623948 0.0088301561375 7.06412653155
11.74 0.0566764412344 0.00881406508 7.0512547083
11.75 0.0565883810932 0.008797948385 7.03836241369
11.76 0.0565004822667 0.008781798077 7.02544327063
11.77 0.0564127451317 0.0087656058685 7.01249065193
11.78 0.0563251701493 0.0087493631415 6.99949766429
11.79 0.0562377578688 0.008733060935 6.98645713919
11.8 0.0561505089306 0.008716689951 6.97336163504
11.81 0.0560634240698 0.008700240574 6.96020345402
11.82 0.0559765041191 0.008683702913 6.94697467492
11.83 0.0558897500115 0.008667066866 6.93366720377
11.84 0.0558031627818 0.008650322206 6.92027284482
11.85 0.0557167435674 0.008633458701 6.90678339317
11.86 0.0556304936078 0.008616466249 6.89319074604
11.87 0.0555444142424 0.008599335031 6.87948702703
11.88 0.0554585069072 0.008582055675 6.86566471657
11.89 0.0553727731289 0.008564619417 6.85171678262
11.9 0.0552872145188 0.008547018255 6.83763680516
11.91 0.0552018327639 0.0085292450835 6.82341908603
11.92 0.0551166296172 0.008511293801 6.80905873414
11.93 0.0550316068878 0.0084931593755 6.79455171997
11.94 0.0549467664297 0.0084748378705 6.77989489775
11.95 0.0548621101304 0.0084563264355 6.76508599356
11.96 0.054777639901 0.0084376232425 6.75012355871
11.97 0.0546933576656 0.0084187273895 6.7350068898
11.98 0.0546092653532 0.008399638767 6.71973592058
11.99 0.0545253648902 0.0083803578955 6.70431109191
12.0 0.0544416581953 0.0083608857475 6.68873320709
12.01 0.0543581471753 0.0083412235575 6.67300327925
12.02 0.0542748337241 0.008321372631 6.65712237767
12.03 0.0541917197227 0.008301334164 6.64109148095
12.04 0.0541088070408 0.0082811090785 6.62491134511
12.05 0.0540260975411 0.0082606978875 6.60858239399
12.06 0.0539435930831 0.008240100591 6.59210463639
12.07 0.0538612955293 0.0082193166095 6.57547761314
12.08 0.0537792067509 0.0081983447635 6.55870037705
12.09 0.053697328634 0.008177183287 6.54177150738
12.1 0.0536156630851 0.008155829888 6.52468915805
12.11 0.0535342120362 0.008134281849 6.50745113659
12.12 0.0534529774482 0.0081125361545 6.49005500985
12.13 0.0533719613132 0.0080905896485 6.47249823017
12.14 0.0532911656552 0.00806843921 6.45477827554
12.15 0.053210592529 0.008046081934 6.43689279731
12.16 0.0531302440165 0.0080235153155 6.41883976773
12.17 0.0530501222226 0.0080007374205 6.40061761956
12.18 0.0529702292681 0.007977747046 6.38222537197
12.19 0.0528905672817 0.0079545438525 6.36366273844
12.2 0.0528111383911 0.007931128473 6.3449302145
12.21 0.0527319447123 0.0079075025995 6.32602914553
12.22 0.0526529883391 0.007883669045 6.30696177601
12.23 0.0525742713314 0.007859631786 6.28773128337
12.24 0.0524957957034 0.007835395991 6.26834180024
12.25 0.0524175634115 0.0078109680425 6.24879842993
12.26 0.0523395763425 0.0077863555505 6.22910725938
12.27 0.0522618363005 0.007761567372 6.20927537159
12.28 0.0521843449951 0.007736613623 6.18931085748
12.29 0.0521071040281 0.0077115056905 6.16922282588
12.3 0.0520301148812 0.0076862562375 6.14902140833
12.31 0.0519533789033 0.007660879197 6.1287177544
12.32 0.0518768972973 0.007635389748 6.108324013
12.33 0.0518006711084 0.007609804266 6.08785329527
12.34 0.051724701212 0.007584140254 6.06731961603
12.35 0.0516489883033 0.0075584162345 6.04673781163
12.36 0.0515735328873 0.007532651621 6.02612343458
12.37 0.0514983352709 0.0075068665645 6.00549262787
12.38 0.051423395556 0.0074810817765 5.98486198529
12.39 0.0513487136353 0.0074553183475 5.96424840464
12.4 0.0512742891891 0.0074295975665 5.94366894051
12.41 0.051200121684 0.0074039407435 5.92314066219
12.42 0.0511262103742 0.0073783690435 5.90268052195
12.43 0.0510525543031 0.007352903344 5.88230523851
12.44 0.0509791523073 0.0073275641075 5.86203119608
12.45 0.050906003021 0.0073023712695 5.84187435659
12.46 0.0508331048819 0.0072773441415 5.82185018129
12.47 0.0507604561382 0.0072525013155 5.80197355606
12.48 0.0506880548556 0.0072278605685 5.78225871563
12.49 0.0506158989268 0.007203438766 5.76271916585
12.5 0.0505439860803 0.0071792517595 5.74336760257
12.51 0.0504723138916 0.007155314282 5.72421582659
12.52 0.0504008797947 0.0071316398435 5.70527465778
12.53 0.0503296810947 0.0071082406265 5.68655385474
12.54 0.0502587149821 0.0070851274065 5.66806204647
12.55 0.0501879785466 0.00706230949 5.64980668194
12.56 0.0501174687923 0.007039794679 5.63179400302
12.57 0.050047182653 0.0070175892755 5.61402904552
12.58 0.0499771170068 0.0069956981185 5.59651567068
12.59 0.0499072686906 0.006974124658 5.57925662507
12.6 0.0498376345137 0.006952871063 5.56225362575
12.61 0.0497682112694 0.0069319383525 5.54550746685
12.62 0.0496989957466 0.006911326545 5.52901814204
12.63 0.0496299847385 0.0068910348195 5.51278497357
12.64 0.0495611750502 0.006871061674 5.49680673936
12.65 0.049492563505 0.0068514050725 5.48108179263
12.66 0.0494241469488 0.0068320625785 5.46560816953
12.67 0.0493559222534 0.00681303147 5.4503836802
12.68 0.0492878863194 0.006794308827 5.43540598009
12.69 0.0492200360769 0.0067758915955 5.42067262113
12.7 0.0491523684874 0.0067577766305 5.40618108417
12.71 0.0490848805443 0.006739960715 5.39192879511
12.72 0.0490175692731 0.0067224405625 5.37791312694
12.73 0.048950431733 0.0067052128105 5.36413139143
12.74 0.0488834650169 0.006688274001 5.35058082482
12.75 0.048816666253 0.0066716205615 5.33725857163
12.76 0.0487500326057 0.006655248786 5.32416166962
12.77 0.0486835612773 0.006639154823 5.31128703867
12.78 0.0486172495092 0.006623334671 5.29863147563
12.79 0.0485510945839 0.006607784176 5.28619165672
12.8 0.0484850938257 0.0065924990485 5.27396414779
12.81 0.0484192446029 0.006577474887 5.2619454222
12.82 0.048353544328 0.0065627072045 5.25013188563
12.83 0.0482879904588 0.006548191468 5.2385199068
12.84 0.0482225804986 0.006533923145 5.22710585259
12.85 0.0481573119959 0.0065198977465 5.21588612533
12.86 0.0480921825437 0.0065061108725 5.20485720014
12.87 0.0480271897785 0.006492558259 5.19401566001
12.88 0.0479623313785 0.006479235812 5.18335822626
12.89 0.0478976050622 0.0064661396385 5.17288178175
12.9 0.0478330085858 0.0064532660615 5.16258338445
12.91 0.047768539741 0.0064406116215 5.15246026926
12.92 0.0477041963533 0.006428173062 5.14250983563
12.93 0.0476399762798 0.006415947293 5.13272961939
12.94 0.0475758774075 0.006403931335 5.12311724719
12.95 0.0475118976531 0.006392122241 5.113670374
12.96 0.0474480349626 0.0063805169995 5.10438660535
12.97 0.0473842873131 0.0063691124225 5.09526340788
12.98 0.0473206527142 0.0063579050305 5.08629801351
12.99 0.0472571292124 0.006346890933 5.07748732402
13.0 0.0471937148955 0.0063360657195 5.0688278236
13.01 0.0471304078981 0.0063254243725 5.06031550658
13.02 0.0470672064081 0.006314961204 5.05194582656
13.03 0.047004108674 0.006304669824 5.04371367118
13.04 0.0469411130116 0.0062945431425 5.03561336445
13.05 0.0468782178111 0.0062845734095 5.02763869623
13.06 0.0468154215434 0.0062747522785 5.01978297649
13.07 0.0467527227656 0.0062650708985 5.01203911054
13.08 0.0466901201254 0.0062555200315 5.00439969012
13.09 0.0466276123649 0.006246090173 4.99685709441
13.1 0.046565198322 0.006236771682 4.98940359416
13.11 0.0465028769313 0.006227554906 4.98203145212
13.12 0.0464406472239 0.0062184302925 4.97473301324
13.13 0.0463785083254 0.00620938848 4.96750077947
13.14 0.0463164594543 0.0062004203685 4.96032746567
13.15 0.0462544999181 0.006191517168 4.95320603553
13.16 0.0461926291109 0.0061826704155 4.94612971875
13.17 0.0461308465098 0.00617387198 4.9390920129
13.18 0.0460691516713 0.0061651140555 4.93208667478
13.19 0.0460075442286 0.0061563891425 4.92510770693
13.2 0.0459460238884 0.0061476900325 4.91814934403
13.21 0.045884590428 0.0061390097955 4.91120604348
13.22 0.0458232436925 0.0061303417795 4.90427248234
13.23 0.0457619835924 0.006121679613 4.89734356155
13.24 0.0457008101003 0.006113017219 4.89041441702
13.25 0.045639723248 0.006104348837 4.88348043612
13.26 0.0455787231235 0.006095669044 4.87653727805
13.27 0.0455178098671 0.006086972788 4.86958089642
13.28 0.0454569836678 0.0060782554145 4.86260756329
13.29 0.0453962447589 0.0060695126975 4.85561389396
13.3 0.0453355934138 0.006060740873 4.84859687276
13.31 0.0452750299414 0.0060519366725 4.84155388006
13.32 0.0452145546804 0.0060430973595 4.83448272086
13.33 0.0451541679942 0.0060342207635 4.82738165485
13.34 0.0450938702651 0.006025305323 4.82024942742
13.35 0.0450336618878 0.006016350122 4.81308530019
13.36 0.0449735432627 0.00600735492 4.80588907854
13.37 0.0449135147893 0.0059983201835 4.79866113307
13.38 0.044853576859 0.0059892470965 4.79140241095
13.39 0.0447937298474 0.005980137555 4.78411443316
13.4 0.0447339741079 0.0059709941435 4.77679927397
13.41 0.0446743099645 0.0059618200835 4.76945952042
13.42 0.0446147377062 0.005952619157 4.76209821131
13.43 0.0445552575814 0.0059433956075 4.75471875766
13.44 0.0444958697941 0.005934154026 4.74732484885
13.45 0.0444365745009 0.005924899223 4.73992035053
13.46 0.0443773718096 0.0059156361005 4.73250920118
13.47 0.0443182617789 0.0059063695325 4.72509531416
13.48 0.044259244419 0.0058971042555 4.71768249047
13.49 0.0442003196938 0.005887844777 4.71027434607
13.5 0.0441414875234 0.0058785953055 4.70287425499
13.51 0.0440827477877 0.0058693596995 4.69548530776
13.52 0.0440241003294 0.005860141429 4.68811028346
13.53 0.0439655449591 0.005850943554 4.68075163247
13.54 0.0439070814584 0.0058417687155 4.67341146733
13.55 0.0438487095848 0.005832619127 4.66609155892
13.56 0.0437904290758 0.005823496574 4.65879333603
13.57 0.0437322396533 0.005814402418 4.65151788694
13.58 0.0436741410275 0.005805337598 4.64426596224
13.59 0.0436161329013 0.0057963026355 4.63703797853
13.6 0.0435582149748 0.0057872976415 4.62983402316
13.61 0.0435003869485 0.005778322322 4.62265386014
13.62 0.0434426485283 0.005769375989 4.61549693753
13.63 0.0433849994287 0.0057604575715 4.60836239678
13.64 0.0433274393769 0.005751565631 4.60124908413
13.65 0.0432699681161 0.005742698377 4.59415556453
13.66 0.0432125854093 0.005733853688 4.58708013807
13.67 0.0431552910423 0.0057250291365 4.58002085902
13.68 0.0430980848266 0.0057162220145 4.5729755573
13.69 0.0430409666021 0.005707429364 4.56594186212
13.7 0.0429839362393 0.0056986480085 4.55891722722
13.71 0.0429269936419 0.005689874584 4.55189895761
13.72 0.0428701387476 0.0056811055765 4.5448842371
13.73 0.0428133715304 0.005672337356 4.53787015645
13.74 0.0427566920005 0.0056635662095 4.53085374165
13.75 0.0427001002062 0.0056547883795 4.52383198185
13.76 0.0426435962329 0.0056460000965 4.51680185645
13.77 0.0425871802042 0.005637197609 4.50976036082
13.78 0.0425308522808 0.0056283772155 4.50270453035
13.79 0.0424746126599 0.005619535292 4.49563146228
13.8 0.0424184615749 0.0056106683155 4.48853833522
13.81 0.0423623992936 0.005601772885 4.48142242615
13.82 0.0423064261172 0.0055928457395 4.47428112463
13.83 0.0422505423788 0.005583883774 4.4671119443
13.84 0.0421947484417 0.0055748840465 4.45991253166
13.85 0.0421390446979 0.00556584379 4.45268067226
13.86 0.0420834315659 0.005556760416 4.44541429447
13.87 0.0420279094896 0.005547631515 4.43811147118
13.88 0.0419724789356 0.005538454859 4.4307704197
13.89 0.0419171403924 0.005529228397 4.42338950037
13.9 0.0418618943677 0.005519950255 4.41596721404
13.91 0.0418067413873 0.0055106187305 4.40850219891
13.92 0.0417516819931 0.0055012322865 4.40099322708
13.93 0.0416967167416 0.005491789551 4.39343920103
13.94 0.0416418462021 0.0054822893115 4.38583915035
13.95 0.0415870709553 0.0054727305085 4.37819222888
13.96 0.0415323915919 0.005463112236 4.37049771225
13.97 0.0414778087106 0.005453433739 4.3627549959
13.98 0.0414233229171 0.005443694409 4.35496359362
13.99 0.0413689348224 0.0054339234645 4.34712313641
14.0 0.0413146444478 0.005424061226 4.33923336569
14.01 0.0412604535979 0.005414107527 4.33129415741
14.02 0.0412063622973 0.0054041217065 4.32330548528
14.03 0.0411523711638 0.0053940742 4.31526744506
14.04 0.0410984808133 0.005383965272 4.30718024847
14.05 0.0410446918583 0.0053737953315 4.29904422301
14.06 0.0409910049067 0.005363564932 4.29085981127
14.07 0.0409374205597 0.005353274769 4.28262756948
14.08 0.0408839394113 0.005342925674 4.27434816503
14.09 0.0408305620462 0.005332518615 4.26602237243
14.1 0.040777289039 0.0053220546855 4.25765106746
14.11 0.0407241209525 0.0053115350935 4.24923521905
14.12 0.0406710583371 0.005300961151 4.24077587874
14.13 0.0406181017295 0.005290334257 4.23227416791
14.14 0.040565251652 0.0052796558785 4.22373126283
14.15 0.0405125086119 0.00526892753 4.21514837824
14.16 0.0404598731014 0.0052581507525 4.20652675002
14.17 0.0404073455969 0.005247327092 4.19786761794
14.18 0.0403549265595 0.0052364580805 4.18917220924
14.19 0.0403026164353 0.005225545216 4.18044172409
14.2 0.0402504156552 0.0052145899465 4.17167732344
14.21 0.0401983246363 0.005203593662 4.16288012008
14.22 0.040146343782 0.0051925576865 4.15405117318
14.23 0.0400944734826 0.0051814832755 4.14519148649
14.24 0.0400427141165 0.005170371618 4.13630201037
14.25 0.0399910660502 0.005159223843 4.12738364732
14.26 0.0399395296396 0.005148041033 4.11843726075
14.27 0.0398881052296 0.005136824236 4.10946368664
14.28 0.0398367931549 0.005125574483 4.10046374738
14.29 0.0397855937399 0.005114292808 4.09143826736
14.3 0.0397345072987 0.005102980268 4.08238808952
14.31 0.0396835341346 0.005091637964 4.0733140922
14.32 0.0396326745394 0.005080267063 4.06421720566
14.33 0.0395819287933 0.0050688688145 4.05509842761
14.34 0.0395312971632 0.00505744457 4.04595883722
14.35 0.0394807799019 0.0050459957975 4.0367996071
14.36 0.0394303772472 0.0050345240925 4.02762201289
14.37 0.0393800894201 0.005023031188 4.01842744017
14.38 0.0393299166234 0.0050115189595 4.00921738849
14.39 0.0392798590409 0.004999989424 3.9999934724
14.4 0.039229916835 0.004988444739 3.99075741962
14.41 0.0391800901461 0.0049768872 3.98151106611
14.42 0.039130379091 0.004965319225 3.97225634847
14.43 0.0390807837616 0.0049537433445 3.9629952936
14.44 0.0390313042241 0.0049421621855 3.95373000597
14.45 0.0389819405179 0.0049305784545 3.94446265272
14.46 0.038932692655 0.004918994914 3.93519544696
14.47 0.0388835606196 0.00490741436 3.92593062968
14.48 0.0388345443678 0.0048958396025 3.91667045076
14.49 0.0387856438275 0.004884273436 3.90741714955
14.5 0.0387368588991 0.004872718618 3.89817293558
14.51 0.0386881894552 0.004861177847 3.88893997003
14.52 0.0386396353421 0.0048496537385 3.8797203483
14.53 0.0385911963804 0.004838148808 3.8705160843
14.54 0.038542872366 0.0048266654505 3.86132909668
14.55 0.0384946630714 0.0048152059285 3.85216119725
14.56 0.0384465682474 0.0048037723615 3.8430140817
14.57 0.0383985876242 0.004792366713 3.83388932268
14.58 0.0383507209131 0.0047809907885 3.82478836479
14.59 0.0383029678084 0.00476964623 3.81571252167
14.6 0.0382553279885 0.0047583345135 3.80666297439
14.61 0.0382078011181 0.0047470569495 3.79764077105
14.62 0.0381603868495 0.0047358146825 3.78864682711
14.63 0.0381130848245 0.0047246086915 3.77968192593
14.64 0.0380658946757 0.0047134397905 3.77074671933
14.65 0.0380188160287 0.0047023086315 3.7618417277
14.66 0.0379718485031 0.004691215699 3.75296733949
14.67 0.0379249917147 0.0046801613115 3.74412380996
14.68 0.0378782452768 0.004669145619 3.73531125921
14.69 0.0378316088023 0.004658168598 3.72652966946
14.7 0.0377850819049 0.0046472300505 3.71777888208
14.71 0.0377386642013 0.004636329597 3.70905859455
14.72 0.037692355313 0.0046254666765 3.70036835797
14.73 0.0376461548678 0.0046146405435 3.69170757582
14.74 0.0376000625021 0.0046038502685 3.6830755045
14.75 0.0375540778624 0.004593094745 3.67447125655
14.76 0.0375082006072 0.0045823726935 3.66589380728
14.77 0.0374624304085 0.004571682677 3.65734200539
14.78 0.0374167669536 0.004561023123 3.64881458833
14.79 0.0373712099461 0.004550392345 3.64031020269
14.8 0.0373257591067 0.004539788576 3.63182742989
14.81 0.0372804141745 0.004529210007 3.6233648171
14.82 0.0372351749066 0.004518654832 3.61492091291
14.83 0.0371900410779 0.004508121298 3.60649430712
14.84 0.0371450124806 0.004497607756 3.59808367352
14.85 0.0371000889228 0.0044871127175 3.58968781428
14.86 0.0370552702263 0.0044766349105 3.58130570431
14.87 0.0370105562246 0.004466173331 3.57293653367
14.88 0.0369659467597 0.0044557272905 3.56457974617
14.89 0.0369214416788 0.004445296456 3.55623507213
14.9 0.0368770408305 0.0044348808845 3.54790255366
14.91 0.0368327440611 0.0044244810405 3.53958256082
14.92 0.0367885512097 0.0044140978015 3.53127579773
14.93 0.0367444621051 0.0044037324575 3.52298329804
14.94 0.0367004765606 0.0043933866885 3.51470640972
14.95 0.0366565943713 0.004383062533 3.50644676988
14.96 0.0366128153099 0.004372762348 3.49820627074
14.97 0.0365691391243 0.0043624887565 3.48998701846
14.98 0.0365255655348 0.00435224459 3.48179128676
14.99 0.0364820942325 0.004342032829 3.47362146765
15.0 0.0364387248782 0.004331856538 3.46548002143
15.01 0.0363954571018 0.0043217188075 3.45736942814
15.02 0.0363522905021 0.0043116226985 3.44929214235
15.03 0.0363092246478 0.004301571188 3.44125055268
15.04 0.0362662590783 0.0042915671305 3.4332469473
15.05 0.0362233933052 0.0042816132225 3.42528348589
15.06 0.0361806268139 0.004271711973 3.4173621784
15.07 0.0361379590657 0.0042618656855 3.40948487028
15.08 0.0360953895002 0.004252076451 3.40165323383
15.09 0.0360529175367 0.00424234614 3.39386876486
15.1 0.0360105425774 0.004232676403 3.38613278377
15.11 0.0359682640086 0.0042230686785 3.37844644031
15.12 0.0359260812038 0.004213524202 3.3708107208
15.13 0.0358839935246 0.004204044016 3.36322645743
15.14 0.0358420003235 0.0041946289825 3.35569433842
15.15 0.035800100945 0.004185279798 3.34821491893
15.16 0.0357582947275 0.0041759970055 3.34078863196
15.17 0.0357165810048 0.0041667810095 3.33341579899
15.18 0.0356749591073 0.004157632088 3.32609664028
15.19 0.0356334283631 0.0041485504025 3.31883128454
15.2 0.0355919880993 0.004139536013 3.31161977815
15.21 0.0355506376428 0.0041305888875 3.30446209375
15.22 0.0355093763215 0.0041217089115 3.29735813846
15.23 0.0354682034646 0.0041128958985 3.29030776168
15.24 0.0354271184035 0.0041041495985 3.28331076266
15.25 0.0353861204726 0.004095469709 3.27636689784
15.26 0.0353452090094 0.004086855882 3.26947588806
15.27 0.035304383355 0.004078307735 3.26263742575
15.28 0.0352636428547 0.0040698248585 3.255851182
15.29 0.0352229868578 0.004061406824 3.24911681359
15.3 0.0351824147182 0.004053053196 3.24243396991
15.31 0.0351419257939 0.004044763536 3.23580229983
15.32 0.0351015194475 0.004036537414 3.22922145832
15.33 0.0350611950456 0.0040283744165 3.22269111278
15.34 0.0350209519591 0.004020274151 3.21621094907
15.35 0.0349807895626 0.004012236256 3.2097806771
15.36 0.034940707234 0.0040042604065 3.20340003584
15.37 0.0349007043545 0.0039963463185 3.19706879774
15.38 0.0348607803076 0.003988493755 3.19078677246
15.39 0.0348209344794 0.003980702529 3.18455380974
15.4 0.0347811662571 0.003972972505 3.17836980154
15.41 0.0347414750293 0.003965303602 3.17223468322
15.42 0.034701860185 0.0039576957945 3.16614843382
15.43 0.0346623211134 0.0039501491095 3.16011107552
15.44 0.0346228572028 0.003942663626 3.15412267209
15.45 0.0345834678409 0.003935239473 3.14818332658
15.46 0.0345441524134 0.0039278768225 3.14229317814
15.47 0.0345049103044 0.0039205758885 3.13645239821
15.48 0.0344657408956 0.0039133369195 3.13066118599
15.49 0.034426643566 0.0039061601905 3.12491976346
15.5 0.0343876176918 0.0038990460005 3.11922837006
15.51 0.034348662646 0.003891994663 3.11358725704
15.52 0.0343097777985 0.003885006497 3.10799668179
15.53 0.0342709625161 0.0038780818245 3.10245690216
15.54 0.034232216162 0.003871220961 3.09696817097
15.55 0.0341935380968 0.003864424208 3.09153073079
15.56 0.0341549276779 0.0038576918485 3.08614480903
15.57 0.0341163842599 0.0038510241415 3.0808106135
15.58 0.0340779071951 0.003844421318 3.07552832842
15.59 0.0340394958335 0.0038378835725 3.07029811089
15.6 0.0340011495236 0.003831411062 3.06512008774
15.61 0.0339628676123 0.0038250039055 3.05999435286
15.62 0.0339246494455 0.0038186621745 3.05492096484
15.63 0.0338864943688 0.003812385895 3.04989994488
15.64 0.0338484017276 0.0038061750455 3.04493127499
15.65 0.0338103708679 0.0038000295505 3.04001489627
15.66 0.0337724011366 0.003793949284 3.03515070746
15.67 0.0337344918822 0.003787934064 3.03033856347
15.68 0.0336966424553 0.0037819836525 3.02557827419
15.69 0.0336588522091 0.003776097755 3.02086960334
15.7 0.0336211205002 0.0037702760155 3.01621226754
15.71 0.0335834466888 0.003764518021 3.01160593566
15.72 0.0335458301398 0.003758823298 3.00705022845
15.73 0.0335082702229 0.0037531913115 3.00254471865
15.74 0.0334707663135 0.0037476214685 2.99808893148
15.75 0.0334333177935 0.003742113118 2.99368234572
15.76 0.0333959240512 0.003736665553 2.9893243954
15.77 0.0333585844824 0.0037312780135 2.98501447208
15.78 0.0333212984909 0.00372594969 2.98075192772
15.79 0.0332840654886 0.003720679728 2.97653607821
15.8 0.0332468848964 0.0037154672345 2.97236620736
15.81 0.0332097561439 0.0037103112795 2.96824157141
15.82 0.0331726786708 0.003705210906 2.96416140374
15.83 0.0331356519258 0.003700165135 2.9601249199
15.84 0.0330986753681 0.00369517297 2.95613132253
15.85 0.0330617484664 0.0036902334055 2.95217980623
15.86 0.0330248707 0.0036853454315 2.94826956205
15.87 0.0329880415578 0.003680508038 2.9443997816
15.88 0.0329512605392 0.00367572022 2.94056966048
15.89 0.0329145271534 0.0036709809815 2.93677840112
15.9 0.0328778409196 0.0036662893355 2.93302521476
15.91 0.0328412013667 0.00366164431 2.92930932268
15.92 0.0328046080334 0.0036570449445 2.92562995658
15.93 0.0327680604678 0.0036524902895 2.9219863582
15.94 0.0327315582276 0.00364797941 2.91837777823
15.95 0.0326951008796 0.0036435113765 2.91480347456
15.96 0.032658688 0.003639085267 2.91126271004
15.97 0.0326223191743 0.0036347001635 2.90775474983
15.98 0.0325859939968 0.003630355145 2.90427885848
15.99 0.0325497120714 0.0036260492875 2.90083429691
16.0 0.032513473011 0.003621781658 2.89742031935
16.01 0.0324772764382 0.0036175513115 2.89403617042
16.02 0.0324411219848 0.003613357288 2.89068108239
16.03 0.0324050092924 0.0036091986095 2.88735427284
16.04 0.0323689380126 0.0036050742755 2.88405494253
16.05 0.0323329078069 0.003600983265 2.88078227386
16.06 0.0322969183473 0.003596924531 2.87753542967
16.07 0.0322609693163 0.003592897001 2.8743135525
16.08 0.0322250604073 0.003588899579 2.87111576435
16.09 0.0321891913247 0.0035849311405 2.86794116687
16.1 0.0321533617845 0.003580990538 2.86478884188
16.11 0.032117571514 0.003577076602 2.8616578524
16.12 0.0320818202524 0.003573188139 2.85854724383
16.13 0.0320461077512 0.0035693239355 2.85545604559
16.14 0.0320104337737 0.0035654827615 2.85238327281
16.15 0.031974798096 0.003561663371 2.8493279283
16.16 0.0319392005063 0.0035578645045 2.8462890047
16.17 0.0319036408059 0.0035540848935 2.84326548658
16.18 0.0318681188084 0.0035503232625 2.84025635275
16.19 0.0318326343406 0.003546578331 2.83726057853
16.2 0.0317971872418 0.0035428488165 2.83427713804
16.21 0.0317617773643 0.0035391334385 2.83130500651
16.22 0.0317264045731 0.003535430922 2.82834316247
16.23 0.0316910687459 0.003531739996 2.82539059002
16.24 0.0316557697731 0.003528059401 2.82244628096
16.25 0.0316205075578 0.00352438789 2.81950923688
16.26 0.0315852820153 0.00352072423 2.81657847121
16.27 0.0315500930732 0.0035170672055 2.81365301122
16.28 0.0315149406712 0.00351341562 2.81073189987
16.29 0.0314798247608 0.0035097683005 2.80781419768
16.3 0.0314447453052 0.0035061240965 2.80489898448
16.31 0.0314097022789 0.003502481884 2.8019853611
16.32 0.0313746956675 0.0034988405685 2.79907245097
16.33 0.0313397254675 0.0034951990845 2.79615940161
16.34 0.0313047916858 0.003491556398 2.79324538612
16.35 0.0312698943396 0.0034879115095 2.79032960447
16.36 0.0312350334556 0.003484263455 2.78741128476
16.37 0.0312002090705 0.003480611306 2.78448968439
16.38 0.0311654212295 0.003476954172 2.78156409107
16.39 0.031130669987 0.0034732912025 2.77863382377
16.4 0.0310959554055 0.003469621586 2.77569823354
16.41 0.0310612775553 0.0034659445525 2.77275670423
16.42 0.0310266365144 0.003462259374 2.76980865305
16.43 0.0309920323678 0.003458565364 2.76685353111
16.44 0.0309574652071 0.0034548618795 2.76389082367
16.45 0.0309229351302 0.0034511483195 2.76092005048
16.46 0.0308884422408 0.003447424128 2.75794076583
16.47 0.0308539866477 0.0034436887905 2.75495255858
16.48 0.030819568465 0.003439941835 2.751955052
16.49 0.030785187811 0.003436182835 2.74894790356
16.5 0.0307508448083 0.003432411404 2.7459308046
16.51 0.0307165395829 0.003428627197 2.74290347983
16.52 0.0306822722643 0.0034248299115 2.73986568678
16.53 0.0306480429847 0.0034210192845 2.73681721512
16.54 0.0306138518786 0.003417195092 2.73375788593
16.55 0.0305796990828 0.003413357148 2.73068755079
16.56 0.0305455847357 0.0034095053035 2.7276060908
16.57 0.0305115089768 0.0034056394465 2.72451341562
16.58 0.0304774719467 0.003401759497 2.72140946223
16.59 0.0304434737868 0.0033978654085 2.71829419378
16.6 0.0304095146386 0.0033939571665 2.71516759829
16.61 0.0303755946435 0.003390034784 2.71202968728
16.62 0.0303417139429 0.003386098304 2.70888049432
16.63 0.0303078726774 0.0033821477935 2.7057200736
16.64 0.030274070987 0.0033781833425 2.70254849833
16.65 0.0302403090106 0.0033742050655 2.6993658592
16.66 0.0302065868857 0.0033702130955 2.69617226277
16.67 0.0301729047487 0.0033662075815 2.69296782977
16.68 0.0301392627341 0.0033621886905 2.68975269348
16.69 0.0301056609748 0.0033581566035 2.68652699805
16.7 0.030072099602 0.0033541115105 2.68329089682
16.71 0.0300385787446 0.003350053612 2.68004455064
16.72 0.0300050985298 0.003345983117 2.67678812629
16.73 0.0299716590823 0.0033419002385 2.67352179481
16.74 0.029938260525 0.0033378051935 2.67024572999
16.75 0.0299049029784 0.003333698201 2.66696010686
16.76 0.029871586561 0.0033295794785 2.66366510023
16.77 0.0298383113889 0.003325449243 2.66036088338
16.78 0.0298050775761 0.003321307707 2.65704762671
16.79 0.0297718852347 0.0033171550775 2.65372549667
16.8 0.0297387344746 0.003312991557 2.6503946546
16.81 0.0297056254036 0.003308817339 2.64705525578
16.82 0.0296725581278 0.003304632609 2.64370744862
16.83 0.0296395327514 0.0033004375435 2.64035137389
16.84 0.0296065493769 0.003296232307 2.63698716413
16.85 0.0295736081053 0.0032920170545 2.63361494313
16.86 0.0295407090358 0.0032877919295 2.63023482563
16.87 0.0295078522667 0.003283557063 2.62684691704
16.88 0.0294750378946 0.0032793125765 2.62345131331
16.89 0.0294422660151 0.003275058577 2.62004810099
16.9 0.029409536723 0.003270795161 2.61663735727
16.91 0.0293768501119 0.003266522415 2.61321915023
16.92 0.0293442062747 0.0032622404115 2.60979353917
16.93 0.0293116053037 0.003257949215 2.60636057495
16.94 0.0292790472904 0.003253648879 2.60292030055
16.95 0.0292465323261 0.0032493394485 2.59947275154
16.96 0.0292140605014 0.00324502096 2.59601795673
16.97 0.0291816319069 0.003240693441 2.59255593884
16.98 0.0291492466326 0.003236356914 2.58908671512
16.99 0.0291169047686 0.0032320113945 2.58561029815
17.0 0.0290846064047 0.003227656893 2.58212669649
17.01 0.0290523516308 0.003223293417 2.57863591551
17.02 0.0290201405364 0.0032189209705 2.57513795804
17.03 0.0289879732114 0.0032145395545 2.57163282515
17.04 0.0289558497453 0.003210149169 2.56812051685
17.05 0.028923770228 0.0032057498135 2.56460103275
17.06 0.028891734749 0.0032013414885 2.56107437273
17.07 0.0288597433982 0.003196924195 2.55754053755
17.08 0.0288277962651 0.0031924979355 2.55399952938
17.09 0.0287958934395 0.0031880627155 2.55045135237
17.1 0.0287640350108 0.003183618543 2.54689601302
17.11 0.0287322210686 0.00317916543 2.54333352063
17.12 0.0287004517022 0.003174703392 2.53976388756
17.13 0.0286687270008 0.0031702324485 2.5361871295
17.14 0.0286370470533 0.003165752623 2.53260326555
17.15 0.0286054119483 0.003161263944 2.52901231835
17.16 0.0285738217744 0.003156766445 2.52541431398
17.17 0.0285422766194 0.0031522601615 2.52180928183
17.18 0.0285107765712 0.0031477451345 2.51819725442
17.19 0.0284793217167 0.003143221408 2.51457826705
17.2 0.028447912143 0.003138689029 2.51095235739
17.21 0.0284165479362 0.003134148047 2.50731956502
17.22 0.0283852291821 0.003129598513 2.50367993088
17.23 0.0283539559659 0.003125040479 2.50003349667
17.24 0.0283227283725 0.0031204739965 2.49638030418
17.25 0.028291546486 0.003115899118 2.49272039458
17.26 0.0282604103901 0.0031113158925 2.48905380777
17.27 0.0282293201681 0.003106724367 2.48538058161
17.28 0.0281982759028 0.0031021245855 2.48170075119
17.29 0.0281672776764 0.0030975165875 2.47801434816
17.3 0.028136325571 0.003092900407 2.47432140007
17.31 0.0281054196683 0.0030882760725 2.47062192969
17.32 0.0280745600496 0.003083643606 2.46691595449
17.33 0.0280437467962 0.0030790030215 2.46320348613
17.34 0.0280129799891 0.003074354326 2.45948453005
17.35 0.0279822597096 0.0030696975185 2.45575908513
17.36 0.0279515860388 0.0030650325885 2.45202714353
17.37 0.0279209590579 0.0030603595175 2.4482886905
17.38 0.0278903788484 0.003055678279 2.4445437045
17.39 0.0278598454923 0.0030509888375 2.44079215723
17.4 0.0278293590717 0.0030462911495 2.43703401396
17.41 0.0277989196693 0.003041585165 2.43326923386
17.42 0.0277685273684 0.0030368708255 2.42949777047
17.43 0.0277381822528 0.003032148066 2.42571957233
17.44 0.027707884407 0.0030274168175 2.4219345836
17.45 0.0276776339164 0.003022677006 2.41814274484
17.46 0.0276474308669 0.0030179285535 2.41434399383
17.47 0.0276172753454 0.0030131713805 2.41053826642
17.48 0.0275871674393 0.003008405406 2.40672549748
17.49 0.0275571072372 0.0030036305485 2.4029056218
17.5 0.0275270948284 0.002998846727 2.39907857501
17.51 0.0274971303027 0.0029940538635 2.39524429459
17.52 0.0274672137511 0.002989251884 2.3914027207
17.53 0.027437345265 0.002984440719 2.3875537971
17.54 0.0274075249367 0.002979620303 2.38369747203
17.55 0.027377752859 0.002974790578 2.37983369894
17.56 0.0273480291251 0.002969951494 2.37596243726
17.57 0.0273183538291 0.002965103008 2.37208365306
17.58 0.027288727065 0.0029602450875 2.36819731966
17.59 0.0272591489273 0.0029553777085 2.36430341811
17.6 0.0272296195108 0.002950500857 2.36040193767
17.61 0.0272001389102 0.0029456145315 2.35649287615
17.62 0.0271707072202 0.00294071874 2.35257624017
17.63 0.0271413245354 0.0029358135015 2.34865204535
17.64 0.0271119909501 0.0029308988475 2.34472031644
17.65 0.0270827065584 0.00292597482 2.34078108731
17.66 0.0270534714537 0.0029210414725 2.33683440091
17.67 0.027024285729 0.0029160988705 2.33288030918
17.68 0.0269951494763 0.0029111470895 2.32891887279
17.69 0.0269660627872 0.002906186216 2.32495016093
17.7 0.026937025752 0.0029012163465 2.32097425101
17.71 0.0269080384603 0.002896237587 2.31699122828
17.72 0.0268791010003 0.002891250054 2.31300118542
17.73 0.0268502134592 0.002886253872 2.30900422218
17.74 0.0268213759228 0.002881249174 2.30500044485
17.75 0.0267925884757 0.0028762361 2.30098996584
17.76 0.0267638512008 0.0028712147975 2.29697290322
17.77 0.0267351641798 0.0028661854205 2.29294938022
17.78 0.0267065274924 0.0028611481285 2.28891952476
17.79 0.0266779412172 0.002856103087 2.28488346904
17.8 0.0266494054307 0.002851050466 2.28084134906
17.81 0.0266209202079 0.0028459904395 2.27679330427
17.82 0.0265924856219 0.002840923186 2.2727394771
17.83 0.0265641017442 0.0028358488865 2.2686800127
17.84 0.0265357686442 0.0028307677245 2.26461505854
17.85 0.0265074863897 0.002825679888 2.26054476416
17.86 0.0264792550464 0.002820585566 2.2564692809
17.87 0.0264510746783 0.002815484949 2.25238876165
17.88 0.0264229453474 0.0028103782305 2.24830336066
17.89 0.0263948671137 0.002805265604 2.24421323337
17.9 0.0263668400353 0.002800147265 2.24011853624
17.91 0.0263388641684 0.0027950234105 2.23601942665
17.92 0.0263109395671 0.002789894239 2.23191606276
17.93 0.0262830662837 0.0027847599485 2.22780860346
17.94 0.0262552443682 0.0027796207375 2.22369720826
17.95 0.0262274738689 0.0027744768075 2.21958203725
17.96 0.026199754832 0.0027693283585 2.21546325107
17.97 0.0261720873017 0.0027641755915 2.21134101084
17.98 0.0261444713202 0.002759018709 2.20721547815
17.99 0.0261169069276 0.002753857914 2.20308681505
18.0 0.0260893941619 0.0027486934095 2.19895518402
18.01 0.0260619330594 0.0027435253985 2.19482074796
18.02 0.0260345236539 0.0027383540855 2.19068367019
18.03 0.0260071659777 0.002733179675 2.18654411445
18.04 0.0259798600604 0.002728002372 2.18240224491
18.05 0.0259526059302 0.002722822383 2.17825822613
18.06 0.0259254036128 0.002717639914 2.17411222314
18.07 0.0258982531319 0.002712455171 2.16996440137
18.08 0.0258711545094 0.0027072683625 2.1658149267
18.09 0.0258441077647 0.0027020796955 2.16166396548
18.1 0.0258171129155 0.002696889379 2.15751168451
18.11 0.0257901699771 0.0026916976225 2.15335825104
18.12 0.025763278963 0.0026865046345 2.14920383286
18.13 0.0257364398844 0.0026813106265 2.14504859819
18.14 0.0257096527505 0.002676115809 2.14089271581
18.15 0.0256829175682 0.002670920393 2.136736355
18.16 0.0256562343426 0.0026657245915 2.13257968556
18.17 0.0256296030764 0.0026605286175 2.12842287785
18.18 0.0256030237703 0.0026553326845 2.12426610278
18.19 0.0255764964227 0.002650137007 2.1201095318
18.2 0.0255500210301 0.002644941799 2.11595333694
18.21 0.0255235975867 0.002639747277 2.11179769083
18.22 0.0254972260846 0.0026345536585 2.10764276663
18.23 0.0254709065136 0.0026293611595 2.10348873811
18.24 0.0254446388614 0.0026241699975 2.09933577964
18.25 0.0254184231136 0.002618980392 2.09518406612
18.26 0.0253922592536 0.002613792562 2.09103377306
18.27 0.0253661472624 0.002608606728 2.08688507652
18.28 0.025340087119 0.0026034231115 2.08273815312
18.29 0.0253140788001 0.002598241932 2.07859317999
18.3 0.0252881222803 0.002593063412 2.0744503348
18.31 0.0252622175319 0.0025878877755 2.07030979569
18.32 0.0252363645248 0.002582715245 2.06617174124
18.33 0.025210563227 0.0025775460435 2.06203635046
18.34 0.025184813604 0.0025723803965 2.05790380273
18.35 0.0251591156191 0.002567218528 2.05377427775
18.36 0.0251334692334 0.002562060662 2.04964795546
18.37 0.0251078744058 0.0025569070255 2.04552501604
18.38 0.0250823310929 0.002551757843 2.04140563974
18.39 0.025056839249 0.0025466133395 2.03729000692
18.4 0.0250313988261 0.0025414737405 2.03317829786
18.41 0.0250060097742 0.0025363392715 2.02907069272
18.42 0.0249806720407 0.0025312101575 2.02496737141
18.43 0.024955385571 0.002526086622 2.02086851351
18.44 0.0249301503082 0.00252096889 2.01677429813
18.45 0.0249049661932 0.0025158571845 2.0126849038
18.46 0.0248798331645 0.0025107517265 2.00860050834
18.47 0.0248547511587 0.0025056527385 2.00452128868
18.48 0.0248297201098 0.0025005604405 2.00044742078
18.49 0.0248047399499 0.00249547505 1.99637907947
18.5 0.0247798106088 0.0024903967845 1.99231643824
18.51 0.0247549320142 0.0024853258585 1.98825966916
18.52 0.0247301040916 0.002480262485 1.98420894269
18.53 0.0247053267645 0.002475206876 1.98016442751
18.54 0.0246805999541 0.002470159239 1.97612629035
18.55 0.0246559235797 0.0024651197795 1.97209469589
18.56 0.0246312975585 0.0024600887015 1.96806980653
18.57 0.0246067218057 0.002455066204 1.96405178226
18.58 0.0245821962344 0.0024500524835 1.96004078053
18.59 0.024557720756 0.0024450477345 1.95603695605
18.6 0.0245332952797 0.002440052147 1.9520404607
18.61 0.0245089197131 0.0024350659055 1.94805144333
18.62 0.0244845939616 0.002430089193 1.94407004971
18.63 0.0244603179292 0.0024251221875 1.94009642232
18.64 0.0244360915179 0.002420165063 1.93613070031
18.65 0.0244119146279 0.00241521799 1.93217301934
18.66 0.0243877871581 0.002410281132 1.92822351153
18.67 0.0243637090053 0.0024053546495 1.92428230536
18.68 0.0243396800651 0.0024004387 1.92034952559
18.69 0.0243157002313 0.0023955334345 1.91642529322
18.7 0.0242917693964 0.0023906389985 1.91250972544
18.71 0.0242678874513 0.0023857555335 1.9086029356
18.72 0.0242440542857 0.0023808831775 1.90470503318
18.73 0.0242202697878 0.0023760220625 1.90081612379
18.74 0.0241965338445 0.002371172314 1.89693630921
18.75 0.0241728463415 0.0023663340565 1.89306568733
18.76 0.0241492071633 0.0023615074065 1.8892043523
18.77 0.0241256161934 0.002356692477 1.88535239446
18.78 0.0241020733138 0.0023518893775 1.88150990048
18.79 0.0240785784058 0.00234709821 1.87767695341
18.8 0.0240551313496 0.0023423190745 1.87385363275
18.81 0.0240317320243 0.002337552067 1.87004001454
18.82 0.0240083803083 0.0023327972775 1.86623617148
18.83 0.0239850760788 0.0023280547935 1.86244217306
18.84 0.0239618192124 0.0023233246975 1.85865808562
18.85 0.0239386095848 0.0023186070685 1.85488397253
18.86 0.023915447071 0.002313901983 1.85111989431
18.87 0.0238923315452 0.0023092095125 1.84736590875
18.88 0.0238692628808 0.002304529726 1.84362207107
18.89 0.0238462409507 0.0022998626905 1.83988843406
18.9 0.023823265627 0.0022952084685 1.83616504823
18.91 0.0238003367813 0.00229056712 1.83245196195
18.92 0.0237774542846 0.0022859387035 1.82874922157
18.93 0.0237546180072 0.002281323275 1.82505687163
18.94 0.0237318278191 0.002276720888 1.82137495492
18.95 0.0237090835895 0.0022721315935 1.81770351269
18.96 0.0236863851872 0.0022675554415 1.81404258472
18.97 0.0236637324806 0.00226299248 1.81039220947
18.98 0.0236411253376 0.002258442756 1.80675242421
18.99 0.0236185636255 0.0022539063145 1.80312326512
19.0 0.0235960472113 0.0022493831995 1.79950476738
19.01 0.0235735759615 0.002244873454 1.7958969653
19.02 0.0235511497422 0.0022403771195 1.79229989238
19.03 0.0235287684191 0.0022358942375 1.7887135814
19.04 0.0235064318575 0.002231424848 1.7851380645
19.05 0.0234841399222 0.00222696899 1.78157337324
19.06 0.0234618924777 0.0022225267035 1.77801953869
19.07 0.0234396893881 0.0022180980255 1.77447659143
19.08 0.0234175305172 0.0022136829945 1.77094456166
19.09 0.0233954157282 0.002209281648 1.76742347922
19.1 0.0233733448842 0.0022048940215 1.76391337365
19.11 0.0233513178478 0.002200520153 1.76041427421
19.12 0.0233293344811 0.002196160079 1.75692620998
19.13 0.0233073946462 0.002191813835 1.75344920985
19.14 0.0232854982044 0.002187481457 1.74998330261
19.15 0.023263645017 0.002183162981 1.74652851696
19.16 0.0232418349448 0.0021788584425 1.74308488163
19.17 0.0232200678482 0.002174567878 1.73965242535
19.18 0.0231983435873 0.002170291324 1.73623117698
19.19 0.0231766620217 0.0021660288155 1.73282116553
19.2 0.023155023011 0.00216178039 1.72942242026
19.21 0.0231334264139 0.0021575460845 1.72603497068
19.22 0.0231118720893 0.0021533259355 1.72265884667
19.23 0.0230903598952 0.0021491199815 1.71929407852
19.24 0.0230688896896 0.0021449282615 1.71594069697
19.25 0.02304746133 0.0021407508135 1.71259873328
19.26 0.0230260746734 0.0021365876775 1.70926821925
19.27 0.0230047295764 0.0021324388945 1.70594918727
19.28 0.0229834258955 0.002128304505 1.70264167035
19.29 0.0229621634863 0.0021241845515 1.69934570209
19.3 0.0229409422044 0.0021200790775 1.69606131673
19.31 0.0229197619048 0.0021159881255 1.69278854908
19.32 0.0228986224419 0.0021119117395 1.68952743455
19.33 0.02287752367 0.002107849965 1.68627800905
19.34 0.0228564654426 0.0021038028475 1.68304030898
19.35 0.022835447613 0.0020997704335 1.6798143711
19.36 0.022814470034 0.002095752768 1.67660023253
19.37 0.0227935325577 0.002091749898 1.67339793058
19.38 0.022772635036 0.0020877618705 1.67020750266
19.39 0.0227517773203 0.002083788733 1.66702898621
19.4 0.0227309592613 0.0020798305315 1.66386241853
19.41 0.0227101807096 0.0020758873115 1.66070783669
19.42 0.0226894415151 0.0020719591195 1.65756527738
19.43 0.0226687415272 0.0020680460015 1.6544347768
19.44 0.0226480805951 0.002064148001 1.65131637051
19.45 0.0226274585672 0.0020602651615 1.64821009333
19.46 0.0226068752919 0.0020563975255 1.64511597918
19.47 0.0225863306167 0.002052545134 1.642034061
19.48 0.0225658243892 0.002048708028 1.63896437062
19.49 0.0225453564562 0.002044886244 1.63590693862
19.5 0.0225249266643 0.002041079819 1.63286179428
19.51 0.0225045348598 0.002037288789 1.62982896545
19.52 0.0224841808885 0.0020335131855 1.62680847847
19.53 0.0224638645961 0.002029753039 1.62380035809
19.54 0.0224435858277 0.00202600838 1.62080462739
19.55 0.0224233444285 0.002022279235 1.61782130772
19.56 0.022403140243 0.0020185656275 1.61485041861
19.57 0.0223829731159 0.0020148675795 1.61189197775
19.58 0.0223628428914 0.002011185111 1.60894600093
19.59 0.0223427494137 0.00200751824 1.60601250196
19.6 0.0223226925266 0.0020038669805 1.60309149267
19.61 0.0223026720741 0.0020002313445 1.60018298286
19.62 0.0222826878997 0.0019966113425 1.59728698026
19.63 0.0222627398472 0.001993006981 1.59440349047
19.64 0.0222428277601 0.0019894182645 1.59153251702
19.65 0.0222229514819 0.0019858451945 1.58867406124
19.66 0.0222031108562 0.00198228777 1.5858281223
19.67 0.0221833057266 0.0019787459875 1.58299469718
19.68 0.0221635359365 0.0019752198405 1.58017378064
19.69 0.0221438013297 0.001971709319 1.57736536519
19.7 0.0221241017501 0.0019682144115 1.57456944113
19.71 0.0221044370415 0.0019647351025 1.57178599647
19.72 0.0220848070481 0.0019612713745 1.56901501694
19.73 0.022065211614 0.0019578232075 1.56625648601
19.74 0.0220456505839 0.001954390576 1.56351038483
19.75 0.0220261238025 0.0019509734555 1.56077669225
19.76 0.0220066311148 0.001947571816 1.55805538482
19.77 0.0219871723662 0.001944185625 1.55534643676
19.78 0.0219677474023 0.0019408148475 1.55264981997
19.79 0.0219483560692 0.0019374594455 1.54996550405
19.8 0.0219289982134 0.001934119379 1.54729345626
19.81 0.0219096736817 0.0019307946025 1.54463364153
19.82 0.0218903823213 0.0019274850705 1.54198602249
19.83 0.0218711239802 0.001924190733 1.53935055945
19.84 0.0218518985067 0.001920911537 1.53672721044
19.85 0.0218327057495 0.0019176474285 1.53411593116
19.86 0.0218135455581 0.0019143983485 1.53151667506
19.87 0.0217944177825 0.0019111642355 1.52892939333
19.88 0.0217753222734 0.001907945026 1.52635403487
19.89 0.021756258882 0.001904740654 1.52379054642
19.9 0.0217372274603 0.0019015510495 1.52123887245
19.91 0.021718227861 0.0018983761405 1.51869895531
19.92 0.0216992599375 0.0018952158525 1.51617073515
19.93 0.021680323544 0.001892070108 1.51365415004
19.94 0.0216614185353 0.0018889388265 1.51114913594
19.95 0.0216425447674 0.0018858219255 1.50865562678
19.96 0.0216237020968 0.0018827193205 1.50617355446
19.97 0.021604890381 0.0018796309235 1.50370284892
19.98 0.0215861094784 0.001876556645 1.5012434382
19.99 0.0215673592481 0.001873496392 1.49879524842

